Graph Representational Learning: When Does More Expressivity Hurt Generalization?

Graph Neural Networks (GNNs) are powerful tools for learning on structured data, yet the relationship between their expressivity and predictive performance remains unclear. We introduce a family of premetrics that capture different degrees of structural similarity between graphs and relate these similarities to generalization, and consequently, the performance of expressive GNNs. By considering a setting where graph labels are correlated with structural features, we derive generalization bounds that depend on the distance between training and test graphs, model complexity, and training set size. These bounds reveal that more expressive GNNs may generalize worse unless their increased complexity is balanced by a sufficiently large training set or reduced distance between training and test graphs. Our findings relate expressivity and generalization, offering theoretical insights supported by empirical results.

==> Figures/BZR/epochs_to_99.csv <==
noise,mean,std
0.00,17.00,1.10
0.20,19.60,1.62
0.50,22.00,1.55
0.80,22.40,3.14
1.00,23.60,2.06


==> Figures/BZR/loss_p0.00.csv <==
epoch,meanLoss,stdLoss
1,0.704682,0.089153
2,0.620561,0.052619
3,0.577546,0.039564
4,0.533858,0.045680
5,0.490427,0.039155
6,0.454534,0.034313
7,0.413457,0.030520
8,0.377198,0.028370
9,0.342899,0.026661
10,0.308751,0.023183
11,0.275395,0.018916
12,0.246950,0.016178
13,0.221803,0.015012
14,0.198396,0.014626
15,0.177819,0.013620
16,0.160252,0.013353
17,0.146886,0.011255
18,0.140637,0.000000
19,0.127281,0.000000


==> Figures/BZR/loss_p0.20.csv <==
epoch,meanLoss,stdLoss
1,0.660671,0.029912
2,0.618719,0.023111
3,0.592859,0.027262
4,0.558545,0.023981
5,0.523394,0.028343
6,0.492582,0.026850
7,0.461860,0.027976
8,0.430068,0.027671
9,0.397749,0.029487
10,0.366831,0.028523
11,0.337754,0.028305
12,0.304977,0.028144
13,0.277185,0.028287
14,0.251338,0.030532
15,0.228117,0.029658
16,0.206761,0.032051
17,0.185081,0.029371
18,0.163703,0.028132
19,0.149114,0.035297
20,0.152611,0.018380
21,0.135407,0.017294
22,0.136767,0.000000


==> Figures/BZR/loss_p0.50.csv <==
epoch,meanLoss,stdLoss
1,0.801585,0.096865
2,0.761084,0.088835
3,0.719783,0.074660
4,0.686361,0.075387
5,0.643905,0.062836
6,0.608413,0.057402
7,0.577589,0.054969
8,0.542463,0.054457
9,0.505796,0.054626
10,0.470936,0.048236
11,0.436859,0.050266
12,0.403648,0.046842
13,0.369006,0.045967
14,0.338580,0.044485
15,0.307091,0.042385
16,0.278900,0.040297
17,0.251777,0.037709
18,0.227624,0.034137
19,0.204515,0.028890
20,0.185785,0.028852
21,0.167745,0.032621
22,0.188263,0.006663
23,0.164431,0.000000
24,0.139852,0.000000
25,0.121509,0.000000


==> Figures/BZR/loss_p0.80.csv <==
epoch,meanLoss,stdLoss
1,0.722685,0.017384
2,0.708452,0.012185
3,0.695502,0.010514
4,0.673436,0.011563
5,0.659648,0.006510
6,0.643019,0.007632
7,0.616866,0.007513
8,0.590431,0.011150
9,0.561957,0.011659
10,0.533182,0.018058
11,0.498125,0.018494
12,0.462315,0.023334
13,0.428002,0.024734
14,0.394864,0.025973
15,0.365383,0.025363
16,0.344000,0.025898
17,0.314249,0.027788
18,0.285967,0.026118
19,0.258614,0.027417
20,0.241359,0.011917
21,0.213528,0.017602
22,0.189454,0.018252
23,0.168092,0.012121
24,0.165095,0.000000
25,0.149206,0.000000
26,0.137734,0.000000
27,0.114146,0.000000
28,0.102610,0.000000


==> Figures/BZR/loss_p1.00.csv <==
epoch,meanLoss,stdLoss
1,0.739195,0.021804
2,0.703719,0.009827
3,0.702820,0.012879
4,0.673233,0.007219
5,0.655923,0.006475
6,0.638139,0.006058
7,0.614089,0.011860
8,0.589990,0.012800
9,0.569991,0.018538
10,0.538762,0.020338
11,0.509280,0.024831
12,0.478568,0.025343
13,0.444082,0.025914
14,0.410219,0.028865
15,0.372030,0.024794
16,0.337011,0.022092
17,0.304177,0.019667
18,0.274234,0.019630
19,0.252411,0.022630
20,0.226960,0.020319
21,0.202787,0.014821
22,0.186950,0.014942
23,0.163562,0.006926
24,0.146324,0.013063
25,0.135704,0.002731
26,0.115189,0.000000


==> Figures/BZR/test_error_bzr.csv <==
noise,mean,std
0.00,0.2000,0.0465
0.20,0.2420,0.0491
0.50,0.4099,0.0687
0.80,0.4617,0.0701
1.00,0.5309,0.0475


==> Figures/Mutagenicity/epochs_to_99.csv <==
noise,mean,std
0,36,4.79583
0.2,57.2,16.0219
0.5,89.8,23.7002
0.8,99.4,16.6373
1,88.6,12.1161


==> Figures/Mutagenicity/loss_p0.00.csv <==
epoch,mean,std
1,0.673549,0.00517369
2,0.605439,0.0116007
3,0.559785,0.0122547
4,0.51434,0.0109651
5,0.482049,0.00934643
6,0.449614,0.0163737
7,0.420587,0.029889
8,0.390665,0.0286716
9,0.358548,0.0334609
10,0.333966,0.0409676
11,0.316434,0.0413341
12,0.303134,0.0312437
13,0.284037,0.0214567
14,0.259485,0.0089907
15,0.241347,0.0354573
16,0.232475,0.0433751
17,0.229748,0.0394606
18,0.222459,0.0328012
19,0.210009,0.0503998
20,0.202005,0.0508591
21,0.18763,0.0659559
22,0.17398,0.0555256
23,0.162899,0.041195
24,0.144907,0.0363528
25,0.124327,0.0291273
26,0.109264,0.0174867
27,0.104945,0.0169254
28,0.0978109,0.0180112
29,0.0864801,0.0187541
30,0.0911967,0.0261597
31,0.081702,0.0371693
32,0.0772434,0.0275166
33,0.100385,0.0498168
34,0.105739,0.0516734
35,0.0962711,0.0502185
36,0.107661,0.0254847
37,0.0903318,0.0176838
38,0.096874,0.00191606
39,0.0804217,0.00417214
40,0.0611108,0.0101996
41,0.0438729,0.00291028


==> Figures/Mutagenicity/loss_p0.20.csv <==
epoch,mean,std
1,0.684221,0.010535
2,0.638309,0.00491798
3,0.609747,0.00652798
4,0.583376,0.00599522
5,0.557642,0.00311105
6,0.528036,0.00727471
7,0.510284,0.0127076
8,0.493776,0.0174134
9,0.475132,0.0125651
10,0.458168,0.0101545
11,0.440687,0.0215145
12,0.425145,0.0229932
13,0.423866,0.0432142
14,0.426374,0.0518563
15,0.432425,0.0539685
16,0.4044,0.0533828
17,0.373234,0.0466556
18,0.364713,0.0347356
19,0.352677,0.0355819
20,0.348263,0.0577084
21,0.319711,0.0594329
22,0.298396,0.0557475
23,0.287996,0.0370589
24,0.271739,0.0211244
25,0.263866,0.0242739
26,0.274693,0.0874953
27,0.271287,0.101272
28,0.273206,0.110612
29,0.278509,0.106926
30,0.252534,0.0936479
31,0.233809,0.0857435
32,0.224377,0.0790333
33,0.207393,0.0758951
34,0.189437,0.0667219
35,0.185138,0.0687075
36,0.163419,0.0564789
37,0.154537,0.048251
38,0.155028,0.0475133
39,0.151558,0.0629668
40,0.148275,0.0658245
41,0.150334,0.0651995
42,0.157881,0.0894173
43,0.133352,0.0840514
44,0.151616,0.0871467
45,0.148314,0.0939912
46,0.139206,0.0917555
47,0.122914,0.0903218
48,0.120327,0.0758943
49,0.13931,0.0469705
50,0.122891,0.0440528
51,0.130978,0.0320711
52,0.115791,0.0143113
53,0.106173,0.00109809
54,0.0981696,0.0192888
55,0.0832734,0.0219156
56,0.084818,0.00922517
57,0.113856,0.00556562
58,0.148566,0.0324339
59,0.157673,0.0664814
60,0.147863,0.0942166
61,0.162746,0.104446
62,0.134658,0.0609495
63,0.11504,0.0451747
64,0.129327,0.00590122
65,0.13003,0.00960602
66,0.121819,0.00526607
67,0.0919784,0.0217145
68,0.0590786,0.0149462
69,0.0640091,0
70,0.0537501,0
71,0.0485088,0
72,0.0468622,0
73,0.0458746,0
74,0.0556059,0
75,0.0623221,0
76,0.0552514,0
77,0.0719962,0
78,0.0570282,0
79,0.0505669,0
80,0.0465395,0


==> Figures/Mutagenicity/loss_p0.50.csv <==
epoch,mean,std
1,0.694046,0.00287079
2,0.67612,0.00234955
3,0.663416,0.00447622
4,0.650634,0.00553198
5,0.637041,0.00969694
6,0.624651,0.00673776
7,0.614078,0.0158779
8,0.60258,0.0195023
9,0.597085,0.0264155
10,0.589048,0.0244189
11,0.585425,0.0133499
12,0.568979,0.0141449
13,0.553627,0.0167996
14,0.548079,0.0246201
15,0.540972,0.0176445
16,0.537347,0.030561
17,0.523457,0.0460086
18,0.509468,0.0536996
19,0.499255,0.051784
20,0.481526,0.0490696
21,0.455513,0.0440288
22,0.443701,0.0347647
23,0.450565,0.0379611
24,0.438466,0.0344726
25,0.422706,0.036339
26,0.401286,0.0465747
27,0.395776,0.0430971
28,0.401568,0.0522321
29,0.368973,0.0449097
30,0.346369,0.0456572
31,0.328594,0.0441606
32,0.318269,0.0329808
33,0.294733,0.0352679
34,0.285226,0.0397513
35,0.270541,0.040907
36,0.258814,0.0278306
37,0.258193,0.0383989
38,0.260614,0.0316026
39,0.252961,0.0299734
40,0.248639,0.0598088
41,0.236841,0.0747727
42,0.232402,0.0580881
43,0.219898,0.0527493
44,0.2129,0.0284137
45,0.223164,0.0229767
46,0.201556,0.0180589
47,0.192097,0.00448476
48,0.179947,0.0260889
49,0.173116,0.0247767
50,0.16309,0.0301405
51,0.148936,0.0258876
52,0.133939,0.026149
53,0.120851,0.0270731
54,0.124627,0.0345731
55,0.156462,0.108111
56,0.188559,0.185719
57,0.178908,0.170117
58,0.164721,0.144659
59,0.153756,0.137586
60,0.153165,0.138032
61,0.15207,0.128233
62,0.155929,0.102556
63,0.142086,0.0998865
64,0.120989,0.0887973
65,0.113732,0.0724463
66,0.131115,0.089186
67,0.152802,0.0717229
68,0.145384,0.0591946
69,0.134153,0.0478101
70,0.138154,0.0533043
71,0.130332,0.0474326
72,0.130109,0.0466338
73,0.113051,0.0366968
74,0.103614,0.0453401
75,0.0957912,0.0480474
76,0.0895367,0.0461708
77,0.0829247,0.0318656
78,0.0755073,0.0288383
79,0.0692592,0.0430195
80,0.0816436,0.0505874
81,0.0715609,0.0390289
82,0.0874998,0.0188208
83,0.0736537,0.0119495
84,0.0752062,0.00710248
85,0.0707725,0.0064549
86,0.0606977,0.00226827
87,0.057494,0.00705009
88,0.0567347,0.0105846
89,0.0508778,0.00271008
90,0.0690529,0.00655587
91,0.0799863,0.013939
92,0.0810268,0.0250685
93,0.0628315,0.0159429
94,0.054304,0.00404703
95,0.0537544,0.0133059
96,0.0571657,0
97,0.0671128,0
98,0.060499,0
99,0.091323,0
100,0.0785464,0
101,0.111002,0
102,0.103099,0
103,0.08378,0
104,0.0790804,0
105,0.0745072,0
106,0.0781769,0
107,0.0623258,0
108,0.0821654,0
109,0.0714013,0
110,0.0637611,0
111,0.0606252,0
112,0.060976,0
113,0.0548701,0
114,0.0525988,0
115,0.0640654,0
116,0.0522392,0
117,0.048291,0
118,0.038682,0
119,0.047064,0
120,0.0483289,0
121,0.0509628,0
122,0.0422702,0
123,0.0448231,0
124,0.0533502,0
125,0.0734536,0
126,0.0784092,0
127,0.0519772,0
128,0.0404854,0


==> Figures/Mutagenicity/loss_p0.80.csv <==
epoch,mean,std
1,0.700874,0.00223174
2,0.690045,0.00112281
3,0.684393,0.000957437
4,0.677564,0.00116372
5,0.667515,0.00220239
6,0.661553,0.00467396
7,0.660196,0.0060729
8,0.656121,0.00719675
9,0.648091,0.0105934
10,0.638846,0.00673143
11,0.627515,0.0036389
12,0.618361,0.00925575
13,0.614564,0.0219943
14,0.613925,0.0269384
15,0.611992,0.0280863
16,0.602794,0.0283815
17,0.598466,0.0309686
18,0.590536,0.016402
19,0.589828,0.022543
20,0.585071,0.0359498
21,0.586747,0.032102
22,0.565538,0.0435239
23,0.542428,0.0475231
24,0.535657,0.0405203
25,0.51797,0.0357298
26,0.507733,0.0437506
27,0.493227,0.0507452
28,0.485936,0.0375343
29,0.472605,0.0253232
30,0.453354,0.0270051
31,0.442667,0.0403637
32,0.420153,0.0523465
33,0.405555,0.0502618
34,0.39514,0.0496969
35,0.398703,0.0640052
36,0.392294,0.056427
37,0.386335,0.0591736
38,0.377978,0.0498222
39,0.353902,0.048728
40,0.337807,0.0604801
41,0.32742,0.0474116
42,0.309628,0.045306
43,0.317552,0.0522587
44,0.299877,0.0586989
45,0.27785,0.0509311
46,0.281828,0.0542332
47,0.277855,0.0856514
48,0.288062,0.0834708
49,0.256481,0.0743565
50,0.255691,0.0689894
51,0.239688,0.0546256
52,0.237759,0.0605364
53,0.236386,0.056317
54,0.223861,0.0604168
55,0.22458,0.0631625
56,0.240358,0.100088
57,0.243333,0.0975394
58,0.229032,0.0647486
59,0.213508,0.0452174
60,0.212012,0.0430379
61,0.210221,0.0453706
62,0.194509,0.0321917
63,0.179684,0.0297859
64,0.158202,0.0302077
65,0.142271,0.0257418
66,0.134,0.0287757
67,0.143596,0.0508011
68,0.14674,0.0705438
69,0.142094,0.0567416
70,0.129787,0.0350308
71,0.125808,0.0311308
72,0.126537,0.0399616
73,0.141044,0.0494167
74,0.136372,0.071428
75,0.123031,0.0621236
76,0.100091,0.0505908
77,0.0984444,0.0482945
78,0.0916381,0.0486691
79,0.131464,0.0808724
80,0.169186,0.13764
81,0.176328,0.13532
82,0.155963,0.115172
83,0.123554,0.088283
84,0.103963,0.0667562
85,0.0950511,0.0619163
86,0.101647,0.0765579
87,0.136738,0.0638511
88,0.138493,0.0695612
89,0.121734,0.0507522
90,0.122232,0.0548715
91,0.122231,0.0472571
92,0.112636,0.0166416
93,0.100218,0.00870475
94,0.0957822,0.0300427
95,0.0863943,0.0374408
96,0.0952225,0.0196037
97,0.0869014,0.0291646
98,0.185529,0.170415
99,0.225248,0.207073
100,0.193371,0.1533
101,0.146634,0.120588
102,0.116891,0.0931207
103,0.107871,0.0933011
104,0.110554,0.108299
105,0.160205,0
106,0.174912,0
107,0.130119,0
108,0.123324,0
109,0.0988508,0
110,0.0719022,0
111,0.0681088,0
112,0.0593605,0
113,0.0839592,0
114,0.100288,0
115,0.136679,0
116,0.122775,0
117,0.13523,0
118,0.134327,0
119,0.0914008,0
120,0.0883002,0
121,0.0823785,0
122,0.0918901,0
123,0.0753437,0
124,0.0607141,0
125,0.0468803,0
126,0.0417474,0


==> Figures/Mutagenicity/loss_p1.00.csv <==
epoch,mean,std
1,0.704981,0.00540196
2,0.692684,0.00274575
3,0.687293,0.00221939
4,0.681043,0.00335201
5,0.671665,0.0063972
6,0.668624,0.0100835
7,0.667175,0.0136532
8,0.662391,0.0161657
9,0.661612,0.0182999
10,0.655502,0.0197858
11,0.646142,0.0241357
12,0.637949,0.0206745
13,0.633459,0.0253899
14,0.625046,0.029814
15,0.620675,0.0238535
16,0.612754,0.0225869
17,0.611157,0.0163142
18,0.61291,0.0185348
19,0.605322,0.0211023
20,0.595561,0.0223619
21,0.576672,0.019551
22,0.563097,0.0238902
23,0.543671,0.0212287
24,0.52886,0.0283387
25,0.521319,0.0336174
26,0.526333,0.0451327
27,0.511928,0.0580973
28,0.513887,0.0518729
29,0.501519,0.0490675
30,0.480142,0.0376454
31,0.468217,0.0416674
32,0.470542,0.0658892
33,0.471112,0.0676295
34,0.45458,0.049209
35,0.435707,0.0585596
36,0.409468,0.0671897
37,0.413357,0.0670106
38,0.414917,0.0630065
39,0.395334,0.0593893
40,0.385263,0.0612298
41,0.373621,0.0730018
42,0.368941,0.075028
43,0.361989,0.0686682
44,0.325349,0.0707211
45,0.313803,0.0612476
46,0.314917,0.0455668
47,0.297802,0.0447163
48,0.277177,0.0475556
49,0.260909,0.0293072
50,0.255191,0.0481935
51,0.263174,0.065893
52,0.242284,0.078738
53,0.232882,0.0900881
54,0.216348,0.07074
55,0.22077,0.0494325
56,0.207651,0.0497894
57,0.195005,0.0347648
58,0.182008,0.0475416
59,0.166593,0.0487744
60,0.167747,0.0446605
61,0.163716,0.0372445
62,0.168477,0.0397552
63,0.160385,0.035212
64,0.142966,0.0436333
65,0.149876,0.0438793
66,0.136496,0.0405753
67,0.126048,0.042805
68,0.121913,0.0436827
69,0.131009,0.0256403
70,0.152464,0.0318163
71,0.139765,0.0307461
72,0.139193,0.0492701
73,0.134948,0.0803882
74,0.141252,0.103166
75,0.135958,0.117096
76,0.119428,0.0894687
77,0.12185,0.0811271
78,0.1159,0.0863328
79,0.10449,0.0696153
80,0.106367,0.0724104
81,0.118333,0.0644006
82,0.114648,0.0611137
83,0.0992087,0.0522199
84,0.101887,0.0594346
85,0.12476,0.0201595
86,0.128212,0.0130048
87,0.145931,0.0681715
88,0.126297,0.0544492
89,0.111466,0.0484548
90,0.0939887,0.0308073
91,0.081818,0.0266394
92,0.0886022,0.0242495
93,0.0891942,0.0102035
94,0.0683772,0.000120285
95,0.0588069,0.00332407
96,0.0589551,0.00583203
97,0.0658604,0.0216932
98,0.0638937,0.0165198
99,0.0509861,0.00582234
100,0.0459944,0.0056362
101,0.0428874,0.0156828
102,0.0391951,0


==> Figures/Mutagenicity/test_error_mut.csv <==
noise,mean,std
0,0.2053,0.0166434
0.2,0.291705,0.0098568
0.5,0.430184,0.0217464
0.8,0.480645,0.0173845
1,0.490323,0.0163253


==> Figures/NC/epochs_to_99.csv <==
noise,mean,std
0.00,48.60,8.11
0.20,80.00,5.55
0.50,161.20,13.30
0.80,206.20,28.81
1.00,226.00,114.53


==> Figures/NC/loss_p0.00.csv <==
epoch,meanLoss,stdLoss
1,0.658179,0.010245
2,0.626604,0.003180
3,0.597425,0.008177
4,0.564754,0.006494
5,0.533188,0.007060
6,0.512314,0.012741
7,0.486958,0.014792
8,0.470309,0.023988
9,0.442494,0.019673
10,0.425315,0.024039
11,0.406662,0.026728
12,0.382285,0.030703
13,0.355081,0.022786
14,0.325556,0.026033
15,0.301419,0.031920
16,0.280770,0.027526
17,0.270090,0.021812
18,0.244020,0.016055
19,0.228576,0.012720
20,0.214867,0.013861
21,0.214363,0.014702
22,0.193586,0.016471
23,0.173942,0.013400
24,0.153972,0.021685
25,0.146125,0.028680
26,0.135669,0.023714
27,0.120790,0.024094
28,0.116290,0.025824
29,0.110639,0.013363
30,0.089623,0.014490
31,0.080491,0.020125
32,0.071393,0.010202
33,0.070757,0.003419
34,0.068449,0.004741
35,0.076977,0.020215
36,0.077856,0.025080
37,0.073045,0.026969
38,0.069872,0.022000
39,0.071163,0.005583
40,0.065450,0.010385
41,0.059745,0.015173
42,0.057924,0.014472
43,0.064783,0.009612
44,0.058449,0.004145
45,0.062144,0.013084
46,0.054988,0.005031
47,0.044019,0.002406
48,0.040524,0.002750
49,0.037482,0.001915
50,0.036496,0.002168
51,0.041926,0.002560
52,0.039397,0.001667
53,0.040889,0.013240
54,0.071031,0.000000
55,0.046534,0.000000
56,0.042286,0.000000
57,0.042890,0.000000
58,0.039312,0.000000
59,0.042761,0.000000
60,0.034052,0.000000
61,0.022399,0.000000


==> Figures/NC/loss_p0.20.csv <==
epoch,meanLoss,stdLoss
1,0.680917,0.008351
2,0.654866,0.004394
3,0.641113,0.004735
4,0.618699,0.005697
5,0.594835,0.007769
6,0.577483,0.007491
7,0.565795,0.009569
8,0.553413,0.008890
9,0.545086,0.005704
10,0.526719,0.005113
11,0.504769,0.006808
12,0.488630,0.006372
13,0.477427,0.012626
14,0.462423,0.017811
15,0.437497,0.014344
16,0.425455,0.014575
17,0.417912,0.016482
18,0.407873,0.015191
19,0.384074,0.012819
20,0.365405,0.019810
21,0.356242,0.028225
22,0.331416,0.031184
23,0.317292,0.029547
24,0.301339,0.028013
25,0.302734,0.035138
26,0.275015,0.028948
27,0.246906,0.021012
28,0.233253,0.012593
29,0.214880,0.013238
30,0.197057,0.014299
31,0.184153,0.011543
32,0.176926,0.012850
33,0.172360,0.024900
34,0.176556,0.031617
35,0.157006,0.021954
36,0.148721,0.013106
37,0.139802,0.014659
38,0.136135,0.009275
39,0.134331,0.004183
40,0.135116,0.029469
41,0.136983,0.033736
42,0.131388,0.030600
43,0.116535,0.016890
44,0.110488,0.013380
45,0.109528,0.011557
46,0.099886,0.012127
47,0.092037,0.005445
48,0.088450,0.009469
49,0.086113,0.015082
50,0.078379,0.010681
51,0.084585,0.018378
52,0.081619,0.010922
53,0.073206,0.011296
54,0.073897,0.015012
55,0.069356,0.012098
56,0.063207,0.010946
57,0.059228,0.008096
58,0.059502,0.006533
59,0.062666,0.005993
60,0.061946,0.008059
61,0.067368,0.010841
62,0.071158,0.020067
63,0.075053,0.025128
64,0.075307,0.024528
65,0.074393,0.023660
66,0.075992,0.020822
67,0.072234,0.023343
68,0.077770,0.034431
69,0.078714,0.036450
70,0.076992,0.041028
71,0.064316,0.025255
72,0.059229,0.022241
73,0.057044,0.021921
74,0.056941,0.013708
75,0.050734,0.011921
76,0.052766,0.018997
77,0.060978,0.016012
78,0.052909,0.012453
79,0.053045,0.001723
80,0.053229,0.006851
81,0.052633,0.005195
82,0.054386,0.006556
83,0.048749,0.004773
84,0.041234,0.004480
85,0.036751,0.002643
86,0.033500,0.000164
87,0.032848,0.000000


==> Figures/NC/loss_p0.50.csv <==
epoch,meanLoss,stdLoss
1,0.699746,0.010834
2,0.682151,0.002935
3,0.674358,0.003248
4,0.666713,0.003496
5,0.657871,0.005543
6,0.647089,0.006866
7,0.640084,0.006647
8,0.633007,0.009324
9,0.630643,0.013058
10,0.622731,0.015742
11,0.615951,0.022046
12,0.606043,0.022654
13,0.597224,0.017830
14,0.583805,0.014296
15,0.569674,0.021609
16,0.559682,0.019359
17,0.558272,0.015374
18,0.545857,0.016258
19,0.532574,0.017864
20,0.508905,0.014556
21,0.492231,0.021392
22,0.491495,0.027470
23,0.485335,0.022359
24,0.467634,0.020380
25,0.454164,0.017510
26,0.431831,0.028551
27,0.412119,0.020535
28,0.407367,0.029928
29,0.392812,0.037285
30,0.364682,0.040407
31,0.353430,0.038601
32,0.334462,0.034378
33,0.323197,0.026712
34,0.326994,0.025771
35,0.302833,0.020916
36,0.281045,0.019564
37,0.279195,0.029469
38,0.288395,0.036609
39,0.283549,0.049717
40,0.269448,0.028816
41,0.253986,0.015670
42,0.233566,0.026198
43,0.207949,0.023134
44,0.197279,0.019727
45,0.188958,0.021324
46,0.184510,0.004156
47,0.184427,0.013687
48,0.178410,0.010857
49,0.166091,0.015851
50,0.162380,0.019587
51,0.170592,0.013616
52,0.181397,0.028728
53,0.166350,0.038625
54,0.155818,0.033296
55,0.142361,0.025612
56,0.129986,0.022720
57,0.129442,0.029639
58,0.127026,0.023663
59,0.118732,0.024125
60,0.116701,0.020448
61,0.116899,0.020898
62,0.115201,0.020241
63,0.110453,0.012201
64,0.107290,0.009792
65,0.112914,0.008968
66,0.111000,0.008895
67,0.105778,0.008290
68,0.098389,0.006787
69,0.094535,0.014891
70,0.100369,0.021843
71,0.092599,0.012552
72,0.084078,0.009214
73,0.083168,0.008089
74,0.078753,0.011873
75,0.084946,0.015055
76,0.082985,0.010546
77,0.080327,0.010586
78,0.079143,0.014322
79,0.077816,0.014647
80,0.069244,0.013992
81,0.068646,0.014788
82,0.067884,0.012100
83,0.071310,0.009757
84,0.077419,0.013067
85,0.073737,0.015683
86,0.070488,0.013568
87,0.073387,0.013839
88,0.080082,0.013848
89,0.068472,0.009528
90,0.066919,0.008075
91,0.062725,0.011023
92,0.057655,0.010928
93,0.059077,0.008484
94,0.059686,0.004297
95,0.057011,0.005244
96,0.052985,0.004879
97,0.051574,0.003185
98,0.055295,0.003618
99,0.060244,0.004054
100,0.065771,0.008371
101,0.063681,0.010080
102,0.061953,0.017808
103,0.061193,0.016640
104,0.059960,0.018847
105,0.064108,0.018262
106,0.073717,0.025123
107,0.072071,0.029789
108,0.071266,0.024355
109,0.074520,0.023304
110,0.075330,0.022321
111,0.075291,0.023209
112,0.068899,0.016608
113,0.072460,0.016358
114,0.076519,0.018536
115,0.075273,0.014221
116,0.072654,0.019482
117,0.069488,0.019026
118,0.069445,0.022108
119,0.065975,0.014996
120,0.061168,0.012911
121,0.068353,0.019655
122,0.066409,0.014196
123,0.060978,0.013140
124,0.062429,0.015573
125,0.060081,0.010128
126,0.060367,0.010239
127,0.060357,0.009198
128,0.058930,0.008622
129,0.054717,0.009516
130,0.057261,0.006359
131,0.054314,0.006113
132,0.050280,0.003363
133,0.053901,0.003709
134,0.061761,0.004955
135,0.063541,0.009549
136,0.054178,0.011064
137,0.048423,0.012566
138,0.051060,0.013876
139,0.052578,0.011131
140,0.053328,0.010181
141,0.055146,0.010163
142,0.050465,0.009361
143,0.048891,0.010415
144,0.044460,0.011662
145,0.052223,0.002439
146,0.047918,0.009547
147,0.047740,0.011207
148,0.047426,0.006985
149,0.045840,0.009670
150,0.040225,0.010566
151,0.038466,0.009119
152,0.042357,0.006350
153,0.039891,0.004775
154,0.036187,0.006611
155,0.041428,0.011386
156,0.037436,0.009495
157,0.045856,0.011754
158,0.078622,0.045376
159,0.066183,0.030580
160,0.056611,0.018354
161,0.048110,0.012493
162,0.047502,0.012581
163,0.039499,0.011813
164,0.041702,0.008356
165,0.057045,0.011525
166,0.062535,0.019744
167,0.049628,0.013763
168,0.040484,0.008216
169,0.038399,0.003001
170,0.038717,0.003627
171,0.028329,0.000000
172,0.031715,0.000000
173,0.031701,0.000000
174,0.034657,0.000000
175,0.033028,0.000000
176,0.031882,0.000000
177,0.036620,0.000000
178,0.034181,0.000000
179,0.033457,0.000000
180,0.027134,0.000000
181,0.025366,0.000000
182,0.021897,0.000000


==> Figures/NC/loss_p0.80.csv <==
epoch,meanLoss,stdLoss
1,0.708563,0.010506
2,0.692422,0.001501
3,0.688592,0.002844
4,0.683284,0.002874
5,0.678454,0.002350
6,0.672710,0.004380
7,0.670120,0.005056
8,0.666879,0.007494
9,0.663334,0.008053
10,0.663715,0.009984
11,0.659498,0.010546
12,0.652874,0.008847
13,0.644160,0.007531
14,0.635733,0.010320
15,0.631397,0.013032
16,0.625705,0.009532
17,0.618342,0.014601
18,0.602315,0.015115
19,0.591052,0.015718
20,0.585357,0.019288
21,0.578356,0.018952
22,0.571930,0.025773
23,0.559733,0.026195
24,0.549504,0.027740
25,0.533572,0.029260
26,0.512727,0.016925
27,0.510812,0.020437
28,0.495774,0.017163
29,0.480186,0.026742
30,0.455574,0.022980
31,0.449582,0.019884
32,0.434109,0.021253
33,0.431321,0.022508
34,0.415959,0.031359
35,0.398648,0.030352
36,0.375915,0.023817
37,0.366479,0.023362
38,0.357892,0.018776
39,0.343623,0.013010
40,0.326019,0.002121
41,0.309109,0.019347
42,0.304243,0.019785
43,0.301222,0.025172
44,0.299219,0.030216
45,0.288658,0.040466
46,0.280494,0.039019
47,0.267779,0.052021
48,0.270557,0.039580
49,0.252901,0.021158
50,0.245100,0.019929
51,0.228262,0.015489
52,0.229967,0.041082
53,0.223654,0.040932
54,0.205798,0.034473
55,0.194754,0.028644
56,0.192352,0.039018
57,0.181859,0.028183
58,0.163033,0.029917
59,0.165726,0.019159
60,0.161238,0.021745
61,0.154258,0.017324
62,0.159878,0.022086
63,0.155418,0.015703
64,0.153436,0.019432
65,0.144122,0.015006
66,0.135643,0.018506
67,0.133986,0.022295
68,0.127022,0.019611
69,0.124972,0.025164
70,0.117560,0.020116
71,0.116780,0.016666
72,0.115151,0.013419
73,0.114109,0.005597
74,0.119659,0.010006
75,0.114854,0.007752
76,0.103568,0.006347
77,0.109002,0.010943
78,0.101592,0.008381
79,0.104197,0.012826
80,0.099318,0.007790
81,0.095928,0.008963
82,0.094378,0.005843
83,0.092109,0.013481
84,0.092770,0.014534
85,0.098185,0.009069
86,0.099835,0.011786
87,0.092781,0.013530
88,0.087674,0.015276
89,0.083004,0.021327
90,0.076807,0.019556
91,0.078974,0.016577
92,0.079501,0.015526
93,0.073373,0.018094
94,0.073240,0.016492
95,0.071837,0.012349
96,0.071516,0.010041
97,0.066845,0.009259
98,0.066934,0.008402
99,0.065913,0.012946
100,0.067592,0.007136
101,0.070275,0.007377
102,0.072156,0.011091
103,0.072768,0.014290
104,0.069682,0.015499
105,0.070211,0.014762
106,0.068367,0.012542
107,0.068413,0.015053
108,0.071195,0.020222
109,0.072819,0.018817
110,0.070435,0.018654
111,0.072440,0.018260
112,0.075007,0.022121
113,0.070542,0.017512
114,0.068721,0.017855
115,0.070004,0.020542
116,0.075174,0.022512
117,0.079334,0.023919
118,0.072796,0.021458
119,0.065918,0.017977
120,0.069243,0.014545
121,0.062400,0.018336
122,0.064007,0.018272
123,0.059482,0.016473
124,0.062300,0.017365
125,0.058041,0.010317
126,0.054458,0.008444
127,0.054932,0.007029
128,0.052993,0.008545
129,0.055271,0.008021
130,0.050234,0.005345
131,0.052994,0.006445
132,0.052937,0.008120
133,0.052786,0.010053
134,0.049487,0.008460
135,0.051180,0.010603
136,0.049680,0.016827
137,0.046214,0.010577
138,0.048590,0.015769
139,0.051462,0.013639
140,0.051621,0.014831
141,0.049943,0.010383
142,0.046928,0.007707
143,0.053912,0.012982
144,0.052665,0.009027
145,0.059546,0.014482
146,0.058283,0.013546
147,0.062218,0.009827
148,0.065890,0.008721
149,0.067063,0.013463
150,0.074357,0.015767
151,0.066230,0.011748
152,0.068948,0.011025
153,0.067122,0.014867
154,0.069131,0.017456
155,0.067270,0.015532
156,0.064595,0.015756
157,0.059818,0.015591
158,0.060509,0.011368
159,0.057764,0.010427
160,0.055716,0.012734
161,0.050928,0.006180
162,0.051483,0.007064
163,0.054978,0.011491
164,0.055679,0.015280
165,0.050397,0.010549
166,0.047811,0.007417
167,0.052192,0.008163
168,0.048460,0.007131
169,0.046711,0.004661
170,0.046811,0.010353
171,0.045746,0.011761
172,0.048178,0.012811
173,0.049945,0.016301
174,0.048750,0.013161
175,0.049689,0.014846
176,0.046981,0.011493
177,0.050343,0.008276
178,0.050572,0.003143
179,0.057781,0.002809
180,0.062542,0.007548
181,0.060525,0.011098
182,0.064701,0.012423
183,0.059216,0.013110
184,0.057766,0.023403
185,0.052299,0.022029
186,0.050354,0.012358
187,0.050102,0.016878
188,0.052372,0.016067
189,0.053464,0.013836
190,0.052522,0.017428
191,0.045750,0.013231
192,0.046587,0.010983
193,0.049719,0.012063
194,0.051906,0.015901
195,0.046244,0.017079
196,0.052204,0.031102
197,0.065431,0.035878
198,0.060599,0.033721
199,0.059598,0.031212
200,0.065740,0.036110
201,0.051990,0.019156
202,0.051766,0.017058
203,0.054099,0.018656
204,0.056492,0.022264
205,0.048245,0.012982
206,0.046927,0.006211
207,0.041346,0.001884
208,0.041040,0.007361
209,0.045983,0.009141
210,0.042394,0.001295
211,0.043997,0.005972
212,0.041445,0.000916
213,0.037964,0.001888
214,0.032850,0.003902
215,0.031598,0.004623
216,0.031820,0.001658
217,0.032904,0.000000
218,0.031707,0.000000
219,0.035611,0.000000
220,0.032489,0.000000
221,0.027642,0.000000
222,0.024947,0.000000
223,0.033519,0.000000
224,0.038368,0.000000
225,0.042170,0.000000
226,0.041243,0.000000
227,0.030876,0.000000
228,0.034081,0.000000
229,0.031607,0.000000
230,0.030884,0.000000
231,0.029130,0.000000
232,0.033931,0.000000
233,0.035635,0.000000
234,0.032316,0.000000
235,0.033881,0.000000
236,0.038055,0.000000
237,0.046486,0.000000
238,0.044124,0.000000
239,0.052569,0.000000
240,0.040033,0.000000
241,0.040598,0.000000
242,0.034249,0.000000
243,0.033032,0.000000
244,0.035078,0.000000
245,0.036028,0.000000
246,0.030270,0.000000
247,0.036511,0.000000
248,0.030883,0.000000
249,0.035691,0.000000
250,0.040940,0.000000
251,0.041655,0.000000
252,0.035513,0.000000
253,0.035916,0.000000
254,0.036109,0.000000
255,0.043741,0.000000
256,0.032685,0.000000
257,0.029727,0.000000


==> Figures/NC/loss_p1.00.csv <==
epoch,meanLoss,stdLoss
1,0.708963,0.007418
2,0.696066,0.002636
3,0.689542,0.001765
4,0.685552,0.003031
5,0.680425,0.002772
6,0.678600,0.004797
7,0.674199,0.004455
8,0.668428,0.003259
9,0.664550,0.004627
10,0.659568,0.005107
11,0.651473,0.006422
12,0.646374,0.010047
13,0.644434,0.009044
14,0.634046,0.008888
15,0.625907,0.011595
16,0.625521,0.008615
17,0.614241,0.013336
18,0.603581,0.021047
19,0.597775,0.023127
20,0.592383,0.030810
21,0.575913,0.029113
22,0.566379,0.033748
23,0.554157,0.036482
24,0.553639,0.034443
25,0.538537,0.037804
26,0.519051,0.037917
27,0.509741,0.034877
28,0.504975,0.029631
29,0.490264,0.024957
30,0.476401,0.032725
31,0.465078,0.043608
32,0.442723,0.047847
33,0.424174,0.043343
34,0.401051,0.041844
35,0.387017,0.042674
36,0.372395,0.032400
37,0.361458,0.033043
38,0.351423,0.028070
39,0.345383,0.035208
40,0.323362,0.033909
41,0.311112,0.035625
42,0.303140,0.042673
43,0.299796,0.060276
44,0.296807,0.057586
45,0.282507,0.038992
46,0.272351,0.038281
47,0.261787,0.041315
48,0.247982,0.034293
49,0.232655,0.029874
50,0.215256,0.021806
51,0.206786,0.032361
52,0.193781,0.035420
53,0.194061,0.032375
54,0.188507,0.023390
55,0.181691,0.020836
56,0.175996,0.029156
57,0.170293,0.028636
58,0.154486,0.030132
59,0.152904,0.028980
60,0.183319,0.062426
61,0.225895,0.126108
62,0.222834,0.113962
63,0.203068,0.094439
64,0.190331,0.076145
65,0.183047,0.070568
66,0.178529,0.063095
67,0.160895,0.057807
68,0.148158,0.041624
69,0.146303,0.034256
70,0.135755,0.033487
71,0.134761,0.030782
72,0.135701,0.034848
73,0.124684,0.032369
74,0.111762,0.030209
75,0.118687,0.033896
76,0.117675,0.023680
77,0.107524,0.026228
78,0.101705,0.023916
79,0.104066,0.019088
80,0.118704,0.015950
81,0.111967,0.021026
82,0.101175,0.013503
83,0.097207,0.012695
84,0.095800,0.012158
85,0.094667,0.012170
86,0.096368,0.018794
87,0.095122,0.019694
88,0.102996,0.023366
89,0.105340,0.017690
90,0.097572,0.014324
91,0.098241,0.021745
92,0.094401,0.024438
93,0.085737,0.016723
94,0.088796,0.022575
95,0.087175,0.015732
96,0.084225,0.010315
97,0.086117,0.010919
98,0.090128,0.015005
99,0.076706,0.004800
100,0.078618,0.014497
101,0.073846,0.010621
102,0.071314,0.012010
103,0.065169,0.010770
104,0.070699,0.011378
105,0.072519,0.010929
106,0.070801,0.014716
107,0.064907,0.015783
108,0.067742,0.017591
109,0.066010,0.020258
110,0.061188,0.017509
111,0.059872,0.016723
112,0.059122,0.017902
113,0.064788,0.019298
114,0.057581,0.017371
115,0.058208,0.023525
116,0.061361,0.018769
117,0.060050,0.015379
118,0.061433,0.014578
119,0.063368,0.011710
120,0.062335,0.019531
121,0.062501,0.022377
122,0.062044,0.011256
123,0.058995,0.007236
124,0.064721,0.014497
125,0.061792,0.014527
126,0.062261,0.010917
127,0.059749,0.016708
128,0.067632,0.023097
129,0.074177,0.035506
130,0.072205,0.033741
131,0.073353,0.032302
132,0.077163,0.030275
133,0.080178,0.022403
134,0.076467,0.019044
135,0.069130,0.015210
136,0.061258,0.016835
137,0.070331,0.019162
138,0.071202,0.024581
139,0.063752,0.010516
140,0.061415,0.005794
141,0.062799,0.006656
142,0.057401,0.004908
143,0.060170,0.004393
144,0.059261,0.011113
145,0.058091,0.014463
146,0.065103,0.010482
147,0.068158,0.012238
148,0.073569,0.024214
149,0.072086,0.025713
150,0.077825,0.031023
151,0.075366,0.030507
152,0.069530,0.031793
153,0.061207,0.023323
154,0.060798,0.025547
155,0.057709,0.014342
156,0.062098,0.020175
157,0.053607,0.008592
158,0.048566,0.005516
159,0.049801,0.003319
160,0.047549,0.003300
161,0.046893,0.004623
162,0.045209,0.007523
163,0.043268,0.004584
164,0.038796,0.006113
165,0.045766,0.005905
166,0.050589,0.016061
167,0.052790,0.012732
168,0.045197,0.009730
169,0.045467,0.009980
170,0.043426,0.011794
171,0.054472,0.019385
172,0.055886,0.024077
173,0.058491,0.021793
174,0.056585,0.025834
175,0.059621,0.031918
176,0.060153,0.033040
177,0.061549,0.029248
178,0.063978,0.019195
179,0.053826,0.014521
180,0.054074,0.011412
181,0.054291,0.014012
182,0.051452,0.008530
183,0.053350,0.005350
184,0.067548,0.025176
185,0.068283,0.034165
186,0.065231,0.037006
187,0.064074,0.028105
188,0.058056,0.022995
189,0.054949,0.025704
190,0.054993,0.027560
191,0.060950,0.024741
192,0.056545,0.017480
193,0.052475,0.012721
194,0.048097,0.010825
195,0.059388,0.013479
196,0.065934,0.014677
197,0.058610,0.005594
198,0.056783,0.005171
199,0.064542,0.001468
200,0.075378,0.007499
201,0.075209,0.005608
202,0.072046,0.009184
203,0.071979,0.000217
204,0.063148,0.010202
205,0.063951,0.011438
206,0.067042,0.026765
207,0.076661,0.038777
208,0.080298,0.045205
209,0.082766,0.053691
210,0.097754,0.061275
211,0.083314,0.045937
212,0.079050,0.044881
213,0.074527,0.048260
214,0.113738,0.000000
215,0.093362,0.000000
216,0.066540,0.000000
217,0.061116,0.000000
218,0.077541,0.000000
219,0.060995,0.000000
220,0.051442,0.000000
221,0.049301,0.000000
222,0.045692,0.000000
223,0.045691,0.000000
224,0.046120,0.000000
225,0.043052,0.000000
226,0.049871,0.000000
227,0.046850,0.000000
228,0.048387,0.000000
229,0.043138,0.000000
230,0.041198,0.000000
231,0.041454,0.000000
232,0.036917,0.000000
233,0.036076,0.000000
234,0.032539,0.000000
235,0.035964,0.000000
236,0.041561,0.000000
237,0.039479,0.000000
238,0.044546,0.000000
239,0.049802,0.000000
240,0.050158,0.000000
241,0.041507,0.000000
242,0.042823,0.000000
243,0.050120,0.000000
244,0.045570,0.000000
245,0.045067,0.000000
246,0.042561,0.000000
247,0.044880,0.000000
248,0.059969,0.000000
249,0.048811,0.000000
250,0.050673,0.000000
251,0.052218,0.000000
252,0.058727,0.000000
253,0.058310,0.000000
254,0.054514,0.000000
255,0.041777,0.000000
256,0.035945,0.000000
257,0.035740,0.000000
258,0.043084,0.000000
259,0.045230,0.000000
260,0.038636,0.000000
261,0.038603,0.000000
262,0.038994,0.000000
263,0.045062,0.000000
264,0.057534,0.000000
265,0.046162,0.000000
266,0.050670,0.000000
267,0.039592,0.000000
268,0.040135,0.000000
269,0.039113,0.000000
270,0.036575,0.000000
271,0.033061,0.000000
272,0.036925,0.000000
273,0.045384,0.000000
274,0.040022,0.000000
275,0.035833,0.000000
276,0.030007,0.000000
277,0.026106,0.000000
278,0.026320,0.000000
279,0.024607,0.000000
280,0.027719,0.000000
281,0.040708,0.000000
282,0.033166,0.000000
283,0.031758,0.000000
284,0.029254,0.000000
285,0.034094,0.000000
286,0.031128,0.000000
287,0.030651,0.000000
288,0.037028,0.000000
289,0.035675,0.000000
290,0.037927,0.000000
291,0.033570,0.000000
292,0.034646,0.000000
293,0.035437,0.000000
294,0.032322,0.000000
295,0.035638,0.000000
296,0.042340,0.000000
297,0.041711,0.000000
298,0.045896,0.000000
299,0.052268,0.000000
300,0.054141,0.000000
301,0.057842,0.000000
302,0.037682,0.000000
303,0.049458,0.000000
304,0.074731,0.000000
305,0.104915,0.000000
306,0.114566,0.000000
307,0.142265,0.000000
308,0.142643,0.000000
309,0.138495,0.000000
310,0.127586,0.000000
311,0.105970,0.000000
312,0.087409,0.000000
313,0.077353,0.000000
314,0.087756,0.000000
315,0.076128,0.000000
316,0.070404,0.000000
317,0.058518,0.000000
318,0.049938,0.000000
319,0.045265,0.000000
320,0.049373,0.000000
321,0.048968,0.000000
322,0.066839,0.000000
323,0.053866,0.000000
324,0.043585,0.000000
325,0.047506,0.000000
326,0.053887,0.000000
327,0.052417,0.000000
328,0.043030,0.000000
329,0.043273,0.000000
330,0.053094,0.000000
331,0.050126,0.000000
332,0.047331,0.000000
333,0.037051,0.000000
334,0.036171,0.000000
335,0.032563,0.000000
336,0.033491,0.000000
337,0.032082,0.000000
338,0.030374,0.000000
339,0.029619,0.000000
340,0.029544,0.000000
341,0.028955,0.000000
342,0.028279,0.000000
343,0.030923,0.000000
344,0.036780,0.000000
345,0.037400,0.000000
346,0.045617,0.000000
347,0.039021,0.000000
348,0.038457,0.000000
349,0.034998,0.000000
350,0.041057,0.000000
351,0.041823,0.000000
352,0.033177,0.000000
353,0.032378,0.000000
354,0.032314,0.000000
355,0.036995,0.000000
356,0.042072,0.000000
357,0.041504,0.000000
358,0.043257,0.000000
359,0.028253,0.000000
360,0.029032,0.000000
361,0.040292,0.000000
362,0.052988,0.000000
363,0.045013,0.000000
364,0.051847,0.000000
365,0.062779,0.000000
366,0.052917,0.000000
367,0.053542,0.000000
368,0.052101,0.000000
369,0.055143,0.000000
370,0.047869,0.000000
371,0.043884,0.000000
372,0.034922,0.000000
373,0.034338,0.000000
374,0.043406,0.000000
375,0.036624,0.000000
376,0.038264,0.000000
377,0.032204,0.000000
378,0.033084,0.000000
379,0.034948,0.000000
380,0.033191,0.000000
381,0.031764,0.000000
382,0.027424,0.000000
383,0.027894,0.000000
384,0.033629,0.000000
385,0.032219,0.000000
386,0.038338,0.000000
387,0.039049,0.000000
388,0.032056,0.000000
389,0.032872,0.000000
390,0.032988,0.000000
391,0.036218,0.000000
392,0.032326,0.000000
393,0.038630,0.000000
394,0.049919,0.000000
395,0.051069,0.000000
396,0.052720,0.000000
397,0.044509,0.000000
398,0.050616,0.000000
399,0.042608,0.000000
400,0.048330,0.000000
401,0.043490,0.000000
402,0.042697,0.000000
403,0.040377,0.000000
404,0.045931,0.000000
405,0.050874,0.000000
406,0.057750,0.000000
407,0.054572,0.000000
408,0.050394,0.000000
409,0.050789,0.000000
410,0.052754,0.000000
411,0.049170,0.000000
412,0.046706,0.000000
413,0.037654,0.000000
414,0.039972,0.000000
415,0.033721,0.000000
416,0.038276,0.000000
417,0.035912,0.000000
418,0.042000,0.000000
419,0.036342,0.000000
420,0.042777,0.000000
421,0.042090,0.000000
422,0.038761,0.000000
423,0.030191,0.000000
424,0.038057,0.000000
425,0.032822,0.000000
426,0.028831,0.000000
427,0.038229,0.000000
428,0.034082,0.000000
429,0.029718,0.000000
430,0.033636,0.000000
431,0.034086,0.000000
432,0.029254,0.000000
433,0.027485,0.000000
434,0.037380,0.000000
435,0.034263,0.000000
436,0.031189,0.000000
437,0.029385,0.000000
438,0.036736,0.000000
439,0.031881,0.000000
440,0.024211,0.000000
441,0.028396,0.000000
442,0.025511,0.000000
443,0.025682,0.000000
444,0.023061,0.000000
445,0.024555,0.000000
446,0.023209,0.000000


==> Figures/NC/test_error_nc.csv <==
noise,mean,std
0.00,0.2431,0.0197
0.20,0.3131,0.0168
0.50,0.4332,0.0218
0.80,0.4831,0.0280
1.00,0.4913,0.0098


==> data/AIDS_bound_4.dat <==
q meanAcc stdAcc meanErr stdErr
14.1421 -0.0115 0.0048 11208.0504 235.6401
26.4458 -0.0115 0.0048 11537.1533 275.5558
35.3553 -0.0082 0.0051 11710.7170 296.3017
48.0833 -0.0082 0.0042 11911.3494 319.9771
60.8112 -0.0082 0.0047 12077.6385 339.3254
89.3783 -0.0031 0.0063 12378.3807 373.6186
427.0925 0.0015 0.0075 14135.0023 552.3965


==> data/BZR_bound_4.dat <==
q meanAcc stdAcc meanErr stdErr
16.9706 -0.1090 0.0411 24540.2513 392.2714
32.5269 -0.0474 0.0347 25250.7798 461.5548
43.8406 -0.0142 0.0510 25620.8008 497.3152
66.4680 0.0350 0.0342 26190.3917 551.8433
100.4092 0.0459 0.0330 26825.6994 611.7949
141.4214 0.0505 0.0305 27415.3139 666.4864
394.5656 0.0447 0.0306 29623.3592 861.3752

==> data/COX2_2.csv <==
distance, meanAcc, stdAcc
0.0000, 0.7571, 0.0350
2.8284, 0.8337, 0.0323
2.8284, 0.8337, 0.0323
3.6770, 0.8337, 0.0323
7.7782, 0.7987, 0.0353
11.5966, 0.8265, 0.0283
18.3848, 0.8085, 0.0285


==> data/COX2_4.csv <==
distance, meanAcc, stdAcc
16.9706, 0.9238, 0.0610
16.9706, 0.9238, 0.0610
22.9103, 0.9238, 0.0610
42.7092, 0.8429, 0.0429
77.7817, 0.8162, 0.0480
119.0768, 0.8190, 0.0340
248.9016, 0.7936, 0.0369


==> data/COX2_6.csv <==
distance, meanAcc, stdAcc
98.9949, 0.9857, 0.0429
108.8944, 0.9941, 0.0176
178.1909, 0.9947, 0.0158
349.0279, 0.8982, 0.0117
555.7859, 0.8614, 0.0037
872.5698, 0.8146, 0.0135
2728.0178, 0.7889, 0.0067


==> data/COX2_bound_4.dat <==
q meanAcc stdAcc meanErr stdErr
16.9706 -0.0542 0.0941 22762.6724 409.0040
16.9706 -0.0542 0.0941 22762.6724 409.0040
22.9103 -0.0542 0.0941 23047.4514 440.8704
42.7092 0.0267 0.0675 23717.2176 515.1503
77.7817 0.0534 0.0831 24481.1230 598.4431
119.0768 0.0505 0.0625 25110.6865 665.6719
248.9016 0.0760 0.0598 26419.4686 800.4060


==> data/MDS_C12.csv <==
dim1,dim2,label
-1476.980055996327,624.8092873849683,1
476.81501891848757,206.47428303001465,0
-630.4294435457646,-38.268082511884195,1
-591.0392656602729,137.93589138206752,1
-254.25152396923826,438.3806456078437,1
-351.07533342512784,706.2794670151692,1
185.6162821256403,-384.3900388142089,1
-1219.4840129020197,-410.310997434848,1
-125.64248757045495,-197.95586747050984,0
241.7112770836916,-553.3169929572401,1
-920.0968890345965,200.17560762195325,1
947.3897345212015,-423.56066173405935,0
159.2716725327566,-41.13490620535798,0
-774.1151021943972,-418.7225592487647,1
975.4040964432113,-327.8148346971287,0
-769.4388526055101,-533.1381188527139,1
-0.16444630077052808,547.0370268251756,1
-198.4409003760478,87.45208546263574,1
-513.7351059779621,-239.43343592720913,0
120.16334436168567,171.21529063486693,0
-1642.6863782727935,314.39657859755926,1
743.3336668138611,206.00625593474527,0
-673.5823123522682,339.1325214566992,1
1261.30700064021,-243.02797873377887,0
467.3530730349648,-135.847856620044,0
239.55058374962667,262.1690760581156,0
-948.7266000122967,569.696983065538,1
1436.856815404658,-268.8005525106297,0
-28.166873200231166,-57.686825966612496,1
-1336.2116423167781,-240.56625283620758,1
1022.3673411856117,71.06449147901611,0
247.62889161804208,-106.20771652848963,0
-1050.9347044182794,355.0058679269192,1
-794.3142752949569,-208.58804419553587,1
1267.046959076761,-112.62234844851798,0
988.3073435527632,-260.4957054290802,0
565.8003224965005,-2.541467647731993,0
1032.853841752694,-96.86882480824912,0
692.6760471907937,-230.79808609975336,0
-1890.2965362970374,-37.73142967970974,1
27.577414104770252,399.5494219627421,1
-86.62876797836606,-473.26582001910646,0
1189.5885713669275,-351.3950932648624,0
253.35114359825533,532.9982123366386,1
-595.990318370944,731.5278882236643,1
-1413.2785859247815,14.386618238074307,1
265.93016557833107,52.454424312605,1
1110.648179172779,-157.36762715957985,0
1171.4974639573838,62.56546590326326,0
1195.6641637156147,-478.8552646584609,0


==> data/MDS_C2.csv <==
dim1,dim2,label
169.5740450250764,36.89980415608905,1
-49.69560480640842,-10.532396637541318,0
94.85765386386247,20.2799988603305,1
111.78932952517484,24.06157547210445,1
42.793524308082254,9.150106202899773,1
51.149742063139776,10.913354273890223,1
-27.000801439911317,-5.716843753438,1
192.22589346876978,40.46325107204933,1
31.762758300830107,6.789702003355841,0
-38.67160704516429,-8.238295682250032,1
117.1424087432205,27.312097205982234,1
-156.73134740252814,-33.36502066148184,0
-1.1420486005212163,-0.20394457524876877,0
119.02555667945454,24.611756087639844,1
-157.0667057192965,-33.31058285392577,0
135.1999936742936,28.418186299397423,1
13.32562050724734,2.5263113851136656,1
40.01897768663831,8.542038743693697,1
112.24104310778766,22.947092830240532,0
4.124124737977159,0.8980236784668391,0
213.7802398155857,45.361465768877686,1
-98.48448116344032,-20.90868568863514,0
107.48059120955084,23.396794822658308,1
-196.7147262178905,-41.99107411531397,0
-52.53339145414688,-11.129957683950657,0
-11.253454673848728,-2.3654264715312645,0
133.69451107201192,28.202074665242566,1
-239.3242404247461,-50.42883745032019,0
22.87900069238368,4.91186571401199,1
179.62994687394826,37.65684964265074,1
-156.97316635728765,-33.204641630312565,0
-7.692443608280323,-1.6117657236455147,0
141.09586890815436,29.645546404958633,1
121.42073717104955,24.653547813795928,1
-196.46591365032495,-41.742886361600306,0
-156.98115250991248,-33.4453192136184,0
-68.85019476318656,-14.591886339717508,0
-157.09863509292396,-33.27315759971859,0
-102.34156161231441,-21.71292545832296,0
232.150120170498,48.77752257755572,1
6.574748565707505,1.393411208489004,1
14.364964816727548,3.3221853821271616,0
-196.44434132054113,-41.44664931791805,0
-20.74692071840763,-4.452541895649416,1
71.89984773666662,15.356100868929277,1
177.28679550159555,36.7850462735084,1
-15.890910759191494,-3.346347592376882,1
-176.0520294891198,-37.29817271363116,0
-176.45975144889354,-37.49642348204542,0
-196.87261394714784,-41.461926511865116,0


==> data/MDS_C3.csv <==
dim1,dim2,label
494.27729483002247,65.12135757196609,1
-87.90516654980769,-45.33787286510158,0
137.38273669209102,46.41770879885065,1
127.857633397003,73.32872846494551,1
175.76785713594313,-92.27512685200145,1
216.00768289347965,-97.67527161497833,1
-62.93306116415383,-24.311477868627463,1
317.2051167327022,116.88985768329067,1
13.09269241761347,26.652596685641708,0
-37.2424404045103,-98.71378809171692,1
201.1485388294837,40.19386185872667,1
-262.41992566997556,-132.9143776566152,0
-52.934361548499446,14.021668323089873,0
192.72832539175124,85.02547015060166,1
-291.54654534330035,-45.075207231170786,0
187.81667402924504,97.49257032660812,1
24.58784779128746,-15.807404089194938,1
27.231286187397956,29.27347493626322,1
179.2314649293227,59.78993488173078,0
26.855999369789235,-40.405046211037714,0
411.25842086191903,125.21797095200314,1
-215.21202834995032,-19.46083249397505,0
266.00649127355877,13.619842044391067,1
-378.0493230602232,-66.10939629485911,0
-157.55363742947802,-6.875841700970162,0
-39.80924876319547,-9.313945813935842,0
321.2787860945706,49.02384208967556,1
-440.9713390012203,-82.8356181243812,0
56.249171186864,-3.261969619910483,1
257.2605367592296,128.66412739080582,1
-330.4274609552881,-31.96568984823102,0
-23.894484820051485,-12.491388087571766,0
272.76538048859396,90.61462809656247,1
167.23571306642683,82.0401623129593,1
-392.65826687347885,-70.20886622593285,0
-285.31638354952395,-110.86767380753948,0
-141.4154922312775,-30.251694524577953,0
-277.6549866360767,-52.86461846424316,0
-206.94973000297097,-34.92091766512399,0
521.0143732116487,140.85799456923868,1
-21.860130918110418,16.31477136634394,1
-51.76941579025293,38.710708939228134,0
-355.109823585866,-69.72283457897309,0
33.80702228794498,-119.07535262206356,1
173.76095528066432,-8.780058824436653,1
423.66853316871766,93.97249591662435,1
-36.397490208991776,-25.595487849102568,1
-307.133299687028,-69.28433655853472,0
-334.4791943560615,-52.0246605277965,0
-433.8532974079779,35.182982753056066,0


==> data/MDS_C4.csv <==
dim1,dim2,label
-728.620064227347,240.64956930348512,1
172.9999317829553,6.150149078046373,0
-245.52991723948867,28.910158219017248,1
-248.4722397647392,51.77992957429702,1
-132.2571688645423,194.24527205914706,1
-203.561960363588,249.97813390116428,1
118.65184661497821,108.91740513077045,1
-680.8889516818709,-33.117678135066136,1
-44.63155878821369,-2.939824911002106,0
100.63185474727462,-150.87091475693427,1
-263.2999532613804,-2.9584426183065013,1
412.9549622510295,-174.45866417864306,0
71.11991720544425,-44.010004811505276,0
-329.71419295888234,-9.237222412745274,1
445.8317160752255,10.636856698956313,0
-257.0988511757943,-75.03816890381452,1
-8.558283370411107,92.08261183987845,1
-92.54386533889972,36.87666910776233,1
-197.66386409551453,-69.36861595029319,0
31.644263651146932,-80.8594408338433,0
-696.0424879047567,86.39843875994096,1
319.5077353349706,-39.449700285490835,0
-382.25122004965505,161.73610266159935,1
561.8547417528368,-45.965221784740464,0
204.78316348112375,-44.670569252544176,0
69.39049619853414,50.471845635014326,0
-435.28537737868237,79.28323706150319,1
661.3401646036966,-113.83736396045558,0
-20.140749107877014,-34.82547551278464,1
-518.1031297250261,-62.864867668799796,1
459.6561340324128,-89.03868601838333,0
95.99687641929559,-25.59304561928991,0
-523.0781070003017,37.12096660000075,1
-270.0618131056506,-59.449529659592216,1
584.7489362692114,-99.90662969420757,0
457.11340489472605,-164.88565325803032,0
232.17183477803852,3.614339326223484,0
436.42961913824263,-64.28686364479304,0
305.25636387716725,-66.93770918148178,0
-936.2324826576571,100.02580433243,1
10.471383556192183,50.70149508046098,1
71.0498461953116,-64.97320468571253,0
547.2713836697417,-115.78057297274515,0
60.47865177376035,195.47291751256185,1
-254.74706859487978,178.2764382856076,1
-603.2308453303377,95.5610445082395,1
83.62067690284134,33.81206551062882,1
486.7937198807768,-37.87719762615522,0
502.82402097260587,-75.23295475104568,0
567.4205059259557,-244.26722709832947,0


==> data/MDS_C7.csv <==
dim1,dim2,label
-1282.66210216758,495.1238310913691,1
342.751972441867,36.036686372464274,0
-426.0604080997664,-287.5760970837925,1
-480.0230269871899,144.7097065116333,1
-214.56980678161702,345.1216791589174,1
-314.3089554963265,511.132171856072,1
128.8148445145051,-285.5387220266302,1
-1023.7455177172003,-274.1981739787668,1
-49.97213714496169,-87.09120235457692,0
121.36699273050188,-493.09958921570706,1
-740.9694818951682,-212.01256933349472,1
732.0343770813877,-317.20590588290816,0
150.20033481398272,-16.866698810927975,0
-485.23649478295533,52.846784486576965,1
771.6988950058108,-130.34736573133864,0
-494.0415881391168,-227.7706372948856,1
-43.02695104288854,267.31845989077624,1
-106.4481357280113,-17.371984197837566,1
-399.20613090924803,-154.3578215418726,0
73.75811817256346,159.97249676083138,0
-1218.5516846976122,236.36873903181817,1
550.4927180799818,-18.804518923665615,0
-654.6886699777044,206.07654849155134,1
982.0181187515136,-153.3880328774556,0
374.92643712687715,-114.3682808498762,0
163.18529234614027,217.40005196324887,0
-678.6617040979595,291.5066698051487,1
1133.661781459533,-139.26193383839197,0
27.436074184712623,-3.388329711535545,1
-1216.7983734656993,-160.84117746376774,1
793.9513686018965,40.26002717216338,0
191.43501626512847,55.84610829553671,0
-732.0229431096043,-9.253819814568187,1
-430.4835336456632,-48.51253025939332,1
980.8935369815765,-59.063402692717794,0
766.6295938069894,-273.001791796681,0
454.76082304362893,160.35041227626252,0
795.9743193884356,-53.02177299902947,0
520.7254231477971,-186.96575015376584,0
-1556.3697014443574,85.61511654276565,1
23.852297680190745,310.840753870195,1
33.47113288203478,-132.73754499455515,0
948.4283195258806,-244.03850617395344,0
142.77079029382676,421.3325409763807,1
-489.5968598673876,511.527620211294,1
-1094.425901321816,27.386968223582684,1
208.2220348406124,-103.4732144987517,1
868.1988946751594,79.94858758529107,0
886.9355038277253,-92.95721484431506,0
963.2750968495741,-360.20737122871657,0


==> data/Mutag_TMD_1layer.csv <==
Distance,CumulativeAccuracy
0.0,1.0
0.0,1.0
0.0,1.0
0.0,0.75
0.0,0.6
0.0,0.6666666666666666
0.0,0.7142857142857143
0.0,0.75
0.0,0.7777777777777778
0.0,0.8
0.0,0.7272727272727273
0.0,0.6666666666666666
0.0,0.6923076923076923
0.0,0.7142857142857143
0.0,0.7333333333333333
0.0,0.6875
0.0,0.7058823529411765
0.0,0.7222222222222222
0.0,0.6842105263157895
0.0,0.7
0.0,0.7142857142857143
0.0,0.6818181818181818
0.0,0.6956521739130435
0.0,0.7083333333333334
0.0,0.68
0.0,0.6923076923076923
0.0,0.7037037037037037
0.0,0.7142857142857143
0.0,0.6896551724137931
0.0,0.7
0.0,0.7096774193548387
0.0,0.71875
0.0,0.7272727272727273
0.0,0.7352941176470589
0.0,0.7142857142857143
0.0,0.6944444444444444
0.0,0.6756756756756757
0.0,0.6842105263157895
0.0,0.6666666666666666
0.0,0.675
0.0,0.6829268292682927
0.0,0.6904761904761905
0.0,0.6976744186046512
0.0,0.7045454545454546
0.0,0.7111111111111111
0.0,0.717391304347826
0.0,0.723404255319149
0.0,0.7291666666666666
0.0,0.7142857142857143
0.0,0.72
0.0,0.7254901960784313
0.0,0.7307692307692307
0.0,0.7358490566037735
0.0,0.7407407407407407
0.0,0.7454545454545455
0.0,0.75
0.0,0.7543859649122807
0.0,0.7586206896551724
0.0,0.7627118644067796
0.0,0.75
0.0,0.7540983606557377
0.0,0.7580645161290323
0.0,0.7619047619047619
0.0,0.765625
0.0,0.7538461538461538
0.0,0.7424242424242424
0.0,0.746268656716418
0.0,0.7352941176470589
0.0,0.7391304347826086
0.0,0.7428571428571429
0.0,0.7323943661971831
0.0,0.7361111111111112
0.0,0.7397260273972602
0.0,0.7432432432432432
0.0,0.7333333333333333
0.0,0.7236842105263158
0.0,0.7272727272727273
0.0,0.717948717948718
0.0,0.7215189873417721
0.0,0.725
0.0,0.7283950617283951
0.0,0.7195121951219512
0.0,0.7228915662650602
0.0,0.7261904761904762
0.0,0.7294117647058823
0.0,0.7325581395348837
0.0,0.7241379310344828
0.0,0.7272727272727273
0.0,0.7303370786516854
0.0,0.7333333333333333
0.0,0.7362637362637363
0.0,0.7391304347826086
0.0,0.7419354838709677
0.0,0.7446808510638298
0.0,0.7473684210526316
0.0,0.75
0.0,0.7525773195876289
0.0,0.7551020408163265
0.0,0.7575757575757576
0.0,0.76
0.0,0.7623762376237624
0.0,0.7647058823529411
0.0,0.7669902912621359
0.0,0.7692307692307693
0.0,0.7714285714285715
0.0,0.7735849056603774
0.0,0.7757009345794392
0.0,0.7777777777777778
0.0,0.7798165137614679
0.0,0.7727272727272727
0.0,0.7747747747747747
0.0,0.7767857142857143
0.0,0.7787610619469026
0.0,0.7719298245614035
0.0,0.7652173913043478
0.0,0.7672413793103449
0.0,0.7692307692307693
0.0,0.7627118644067796
0.0,0.7647058823529411
0.0,0.7666666666666667
0.0,0.7603305785123967
0.0,0.7622950819672131
0.0,0.7560975609756098
0.0,0.7580645161290323
0.0,0.76
0.0,0.7619047619047619
0.0,0.7559055118110236
0.0,0.7578125
0.0,0.7596899224806202
0.0,0.7615384615384615
0.0,0.7633587786259542
0.0,0.7651515151515151
0.0,0.7593984962406015
0.0,0.7611940298507462
0.0,0.762962962962963
0.0,0.7647058823529411
0.0,0.7664233576642335
0.0,0.7681159420289855
0.0,0.7697841726618705
0.0,0.7714285714285715
0.0,0.7730496453900709
0.0,0.7676056338028169
0.0,0.7622377622377622
0.0,0.7638888888888888
0.0,0.7655172413793103
0.0,0.7671232876712328
0.0,0.7687074829931972
1.0,0.7702702702702703
1.0,0.7718120805369127
1.0,0.7733333333333333
1.0,0.7748344370860927
1.0,0.7763157894736842
1.0,0.7777777777777778
1.0,0.7792207792207793
1.0,0.7806451612903226
1.0,0.7756410256410257
1.0,0.7770700636942676
1.0,0.7721518987341772
1.0,0.7735849056603774
1.0,0.775
1.0,0.7763975155279503
1.0,0.7716049382716049
1.0,0.7730061349693251
1.0,0.774390243902439
1.0,0.7757575757575758
1.0,0.7771084337349398
1.0,0.7784431137724551
1.0,0.7738095238095238
1.0,0.7692307692307693
1.0,0.7647058823529411
1.0,0.7660818713450293
1.0,0.7674418604651163
1.0,0.7687861271676301
1.0,0.7701149425287356
1.0,0.7657142857142857
1.0,0.7670454545454546
1.0,0.768361581920904
1.0,0.7640449438202247
1.0,0.7653631284916201
1.4142135381698608,0.7666666666666667
1.4142135381698608,0.7624309392265194
1.4142135381698608,0.7637362637362637
1.4142135381698608,0.7650273224043715
2.0,0.7663043478260869
2.0,0.7675675675675676
3.0,0.7688172043010753
3.0,0.7647058823529411
3.8284270763397217,0.7659574468085106


==> data/Mutag_TMD_2layer.csv <==
Distance,CumulativeAccuracy
0.0,1.0
0.0,1.0
0.0,0.6666666666666666
0.0,0.75
0.0,0.8
0.0,0.6666666666666666
0.0,0.5714285714285714
0.0,0.625
0.0,0.6666666666666666
0.0,0.7
0.0,0.7272727272727273
0.0,0.75
0.0,0.7692307692307693
0.0,0.7857142857142857
0.0,0.8
0.0,0.8125
0.0,0.8235294117647058
0.0,0.8333333333333334
0.0,0.8421052631578947
0.0,0.85
0.0,0.8571428571428571
0.0,0.8636363636363636
0.0,0.8695652173913043
0.0,0.875
0.0,0.88
0.0,0.8461538461538461
0.0,0.8518518518518519
0.0,0.8571428571428571
0.0,0.8620689655172413
0.0,0.8333333333333334
0.0,0.8387096774193549
0.0,0.84375
0.0,0.8484848484848485
0.0,0.8529411764705882
0.0,0.8285714285714286
0.0,0.8333333333333334
0.0,0.8378378378378378
0.0,0.8421052631578947
0.0,0.8461538461538461
0.0,0.85
0.0,0.8536585365853658
0.0,0.8571428571428571
0.0,0.8604651162790697
0.0,0.8636363636363636
0.0,0.8666666666666667
0.0,0.8695652173913043
0.0,0.851063829787234
0.0,0.8541666666666666
0.0,0.8571428571428571
0.0,0.86
0.0,0.8431372549019608
0.0,0.8461538461538461
0.0,0.8490566037735849
0.0,0.8518518518518519
0.0,0.8545454545454545
0.0,0.8571428571428571
0.0,0.8596491228070176
0.0,0.8448275862068966
0.0,0.847457627118644
0.0,0.85
0.0,0.8524590163934426
0.0,0.8548387096774194
0.0,0.8412698412698413
0.0,0.828125
0.0,0.8307692307692308
0.0,0.8333333333333334
0.0,0.8208955223880597
0.0,0.8235294117647058
0.0,0.8260869565217391
0.0,0.8285714285714286
0.0,0.8309859154929577
0.0,0.8333333333333334
0.0,0.8356164383561644
0.0,0.8378378378378378
0.0,0.84
0.0,0.8421052631578947
0.0,0.8441558441558441
0.0,0.8461538461538461
0.0,0.8481012658227848
0.0,0.85
0.0,0.8518518518518519
0.0,0.8536585365853658
0.0,0.8554216867469879
0.0,0.8571428571428571
0.0,0.8588235294117647
0.0,0.8604651162790697
0.0,0.8620689655172413
0.0,0.8636363636363636
0.0,0.8651685393258427
0.0,0.8666666666666667
0.0,0.8571428571428571
0.0,0.8478260869565217
0.0,0.8494623655913979
0.0,0.851063829787234
0.0,0.8421052631578947
0.0,0.84375
0.0,0.845360824742268
0.0,0.8469387755102041
0.0,0.8484848484848485
0.0,0.85
0.0,0.8514851485148515
0.0,0.8529411764705882
0.0,0.8543689320388349
0.0,0.8557692307692307
0.0,0.8571428571428571
0.0,0.8584905660377359
0.0,0.8598130841121495
0.0,0.8518518518518519
0.0,0.8532110091743119
0.0,0.8545454545454545
0.0,0.8558558558558559
0.0,0.8571428571428571
0.0,0.8584070796460177
0.0,0.8596491228070176
0.0,0.8608695652173913
0.0,0.8620689655172413
0.0,0.8632478632478633
0.0,0.864406779661017
0.0,0.865546218487395
0.0,0.8666666666666667
0.0,0.8677685950413223
0.0,0.8688524590163934
0.0,0.8699186991869918
0.0,0.8709677419354839
0.0,0.864
0.0,0.8571428571428571
0.0,0.8582677165354331
0.0,0.859375
0.0,0.8527131782945736
0.0,0.8538461538461538
0.0,0.8549618320610687
0.0,0.8560606060606061
0.0,0.8571428571428571
0.0,0.8582089552238806
0.0,0.8518518518518519
0.0,0.8529411764705882
0.0,0.8540145985401459
0.0,0.855072463768116
0.0,0.8561151079136691
0.0,0.8571428571428571
0.2357022613286972,0.8581560283687943
0.4714045226573944,0.8591549295774648
0.4714045226573944,0.8531468531468531
0.4714045226573944,0.8472222222222222
0.7071067690849304,0.8482758620689655
0.7071067690849304,0.8493150684931506
1.8856180608272552,0.8503401360544217
1.8856180608272552,0.8513513513513513
1.8856180608272552,0.8523489932885906
1.8856180608272552,0.8533333333333334
1.8856180608272552,0.8543046357615894
1.8856180608272552,0.8552631578947368
1.8856180608272552,0.8562091503267973
1.8856180608272552,0.8506493506493507
1.8856180608272552,0.8516129032258064
1.8856180608272552,0.8461538461538461
1.8856180608272552,0.8407643312101911
1.8856180608272552,0.8417721518987342
1.8856180608272552,0.8427672955974843
1.8856180608272552,0.84375
1.8856180608272552,0.84472049689441
1.8856180757284164,0.845679012345679
2.0,0.8466257668711656
2.1213203072547913,0.8475609756097561
2.235702261328697,0.8424242424242424
2.3570225834846497,0.8433734939759037
2.3570225834846497,0.844311377245509
2.3570225834846497,0.8452380952380952
2.4714045226573944,0.8461538461538461
2.4714045226573944,0.8470588235294118
2.4714045226573944,0.8421052631578947
2.4714045226573944,0.8430232558139535
2.4714045226573944,0.838150289017341
2.4714045226573944,0.8390804597701149
2.7071067690849304,0.84
2.7071067690849304,0.8409090909090909
2.828427106142044,0.8418079096045198
3.5355338752269745,0.8426966292134831
3.8856180608272552,0.8379888268156425
3.8856180608272552,0.8388888888888889
3.8856180608272552,0.8397790055248618
4.242640644311905,0.8406593406593407
5.471404522657394,0.8415300546448088
5.471404522657394,0.842391304347826
7.060660123825073,0.8432432432432433
7.656854093074799,0.8440860215053764
7.885618060827255,0.8449197860962567
8.485281229019165,0.8404255319148937


==> data/Mutag_TMD_3layer.csv <==
Distance,CumulativeAccuracy
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,0.8333333333333334
0.0,0.8571428571428571
0.0,0.875
0.0,0.8888888888888888
0.0,0.9
0.0,0.9090909090909091
0.0,0.9166666666666666
0.0,0.9230769230769231
0.0,0.9285714285714286
0.0,0.9333333333333333
0.0,0.9375
0.0,0.9411764705882353
0.0,0.9444444444444444
0.0,0.9473684210526315
0.0,0.95
0.0,0.9523809523809523
0.0,0.9545454545454546
0.0,0.9130434782608695
0.0,0.9166666666666666
0.0,0.92
0.0,0.9230769230769231
0.0,0.9259259259259259
0.0,0.9285714285714286
0.0,0.9310344827586207
0.0,0.9333333333333333
0.0,0.9354838709677419
0.0,0.9375
0.0,0.9393939393939394
0.0,0.9411764705882353
0.0,0.9428571428571428
0.0,0.9444444444444444
0.0,0.9459459459459459
0.0,0.9473684210526315
0.0,0.9487179487179487
0.0,0.95
0.0,0.9512195121951219
0.0,0.9523809523809523
0.0,0.9534883720930233
0.0,0.9545454545454546
0.0,0.9555555555555556
0.0,0.9565217391304348
0.0,0.9574468085106383
0.0,0.9583333333333334
0.0,0.9591836734693877
0.0,0.96
0.0,0.9607843137254902
0.0,0.9615384615384616
0.0,0.9622641509433962
0.0,0.9629629629629629
0.0,0.9454545454545454
0.0,0.9464285714285714
0.0,0.9473684210526315
0.0,0.9482758620689655
0.0,0.9491525423728814
0.0,0.95
0.0,0.9508196721311475
0.0,0.9516129032258065
0.0,0.9523809523809523
0.0,0.953125
0.0,0.9538461538461539
0.0,0.9545454545454546
0.0,0.9552238805970149
0.0,0.9411764705882353
0.0,0.9420289855072463
0.0,0.9428571428571428
0.0,0.9436619718309859
0.0,0.9444444444444444
0.0,0.9452054794520548
0.0,0.9459459459459459
0.0,0.9466666666666667
0.0,0.9473684210526315
0.07856742292642593,0.948051948051948
0.07856742292642593,0.9358974358974359
0.07856742292642593,0.9240506329113924
0.07856742292642593,0.925
0.07856742292642593,0.9259259259259259
0.07856742292642593,0.926829268292683
0.07856742292642593,0.9156626506024096
0.07856742292642593,0.9047619047619048
0.07856742292642593,0.9058823529411765
0.07856742292642593,0.9069767441860465
0.07856742292642593,0.9080459770114943
0.07856742292642593,0.9090909090909091
0.07856742292642593,0.9101123595505618
0.15713484585285187,0.9111111111111111
0.15713484585285187,0.9120879120879121
0.2357022687792778,0.9021739130434783
0.2357022687792778,0.9032258064516129
0.2357022687792778,0.9042553191489362
0.2357022687792778,0.9052631578947369
0.2357022687792778,0.90625
0.2357022687792778,0.8969072164948454
0.2357022687792778,0.8877551020408163
0.31426969170570374,0.8888888888888888
0.31426969170570374,0.89
0.31426969170570374,0.8910891089108911
0.3928371071815491,0.8921568627450981
0.3928371071815491,0.8932038834951457
0.3928371071815491,0.8942307692307693
0.3928371071815491,0.8952380952380953
0.3928371071815491,0.8962264150943396
0.3928371071815491,0.8878504672897196
0.3928371071815491,0.8888888888888888
0.3928371071815491,0.8899082568807339
0.4714045226573944,0.8909090909090909
0.4714045226573944,0.8918918918918919
0.4714045226573944,0.8928571428571429
0.4714045226573944,0.8938053097345132
0.4714045226573944,0.8947368421052632
0.4714045226573944,0.8869565217391304
0.4714045226573944,0.8793103448275862
0.4714045226573944,0.8803418803418803
0.4714045226573944,0.8728813559322034
0.4714045226573944,0.8739495798319328
0.6285393759608269,0.875
0.7071067988872528,0.8760330578512396
0.7071067988872528,0.8770491803278688
0.7071067988872528,0.8780487804878049
0.7071067988872528,0.8790322580645161
0.7071067988872528,0.88
0.7071067988872528,0.8809523809523809
0.7071067988872528,0.8740157480314961
0.7071067988872528,0.875
0.7856742143630981,0.875968992248062
0.7856742143630981,0.8769230769230769
0.7856742143630981,0.8778625954198473
0.7856742143630981,0.8787878787878788
0.7856742143630981,0.8796992481203008
0.7856742143630981,0.8805970149253731
0.7856742143630981,0.8814814814814815
0.7856742143630981,0.875
0.7856742143630981,0.8759124087591241
0.7856742143630981,0.8768115942028986
0.7856742143630981,0.8776978417266187
0.7856742143630981,0.8785714285714286
0.9035253375768661,0.8794326241134752
1.9641855582594872,0.8732394366197183
2.0820366740226746,0.8741258741258742
2.0820366740226746,0.875
2.3570225536823273,0.8758620689655172
2.357022672891617,0.8767123287671232
3.2212642431259155,0.8775510204081632
3.2212642431259155,0.8783783783783784
3.2212642431259155,0.87248322147651
3.2212642431259155,0.8666666666666667
3.2212642431259155,0.8675496688741722
3.2998316437005997,0.868421052631579
3.299831658601761,0.869281045751634
3.299831658601761,0.8701298701298701
3.299831658601761,0.8709677419354839
3.299831658601761,0.8717948717948718
3.299831658601761,0.8726114649681529
3.3783990889787674,0.8734177215189873
3.535533919930458,0.8742138364779874
3.7712360471487045,0.875
3.8498035967350006,0.8757763975155279
3.8498035967350006,0.8765432098765432
4.556910395622253,0.8773006134969326
4.628539368510246,0.8780487804878049
4.635477684438229,0.8787878787878788
4.792612597346306,0.8795180722891566
5.1854497492313385,0.8802395209580839
5.1854497492313385,0.8809523809523809
5.649915799498558,0.8816568047337278
5.813989073038101,0.8764705882352941
6.121320232748985,0.8713450292397661
6.2570787370204926,0.872093023255814
6.414213567972183,0.8670520231213873
6.414213567972183,0.867816091954023
6.414213567972183,0.8685714285714285
6.414213597774506,0.8636363636363636
6.414213597774506,0.864406779661017
7.692668676376343,0.8651685393258427
8.47834287583828,0.8659217877094972
8.642416059970856,0.8666666666666667
8.760267212986946,0.8674033149171271
8.910463765263557,0.8681318681318682
13.171011589467525,0.8688524590163934
14.849241875112057,0.8695652173913043
15.335646152496338,0.8702702702702703
16.23514060676098,0.8709677419354839
18.97403183579445,0.8663101604278075
19.299831673502922,0.8670212765957447


==> data/Mutag_TMD_4layer.csv <==
Distance,CumulativeAccuracy
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,0.9166666666666666
0.0,0.9230769230769231
0.0,0.9285714285714286
0.0,0.9333333333333333
0.0,0.9375
0.0,0.9411764705882353
0.0,0.9444444444444444
0.0,0.9473684210526315
0.0,0.95
0.0,0.9523809523809523
0.0,0.9545454545454546
0.0,0.9565217391304348
0.0,0.9583333333333334
0.0,0.96
0.0,0.9615384615384616
0.0,0.9629629629629629
0.0,0.9642857142857143
0.0,0.9655172413793104
0.0,0.9666666666666667
0.0,0.967741935483871
0.0,0.96875
0.0,0.9696969696969697
0.0,0.9705882352941176
0.0,0.9714285714285714
0.0,0.9722222222222222
0.0,0.972972972972973
0.0,0.9473684210526315
0.0,0.9487179487179487
0.0,0.95
0.0,0.9512195121951219
0.0,0.9523809523809523
0.0,0.9534883720930233
0.0,0.9545454545454546
0.02618914097547531,0.9555555555555556
0.02618914097547531,0.9565217391304348
0.02618914097547531,0.9574468085106383
0.02618914097547531,0.9583333333333334
0.02618914097547531,0.9591836734693877
0.02618914097547531,0.96
0.02618914097547531,0.9607843137254902
0.02618914097547531,0.9615384615384616
0.03928371146321297,0.9622641509433962
0.03928371146321297,0.9444444444444444
0.03928371146321297,0.9454545454545454
0.03928371146321297,0.9464285714285714
0.03928371146321297,0.9473684210526315
0.03928371146321297,0.9310344827586207
0.03928371146321297,0.9152542372881356
0.03928371146321297,0.9166666666666666
0.03928371146321297,0.9180327868852459
0.03928371146321297,0.9193548387096774
0.03928371146321297,0.9206349206349206
0.03928371146321297,0.921875
0.06547285243868828,0.9230769230769231
0.06547285243868828,0.9090909090909091
0.09166199341416359,0.8955223880597015
0.09166199341416359,0.8970588235294118
0.09166199341416359,0.8985507246376812
0.09166199341416359,0.9
0.15713484585285187,0.9014084507042254
0.2880805507302284,0.9027777777777778
0.2880805507302284,0.9041095890410958
0.31426969170570374,0.9054054054054054
0.3535533994436264,0.9066666666666666
0.3535533994436264,0.9078947368421053
0.3928371071815491,0.9090909090909091
0.3928371071815491,0.9102564102564102
0.3928371071815491,0.9113924050632911
0.40593167766928673,0.9125
0.40593167766928673,0.9012345679012346
0.40593167766928673,0.9024390243902439
0.40593167766928673,0.9036144578313253
0.4190262481570244,0.8928571428571429
0.4190262481570244,0.8823529411764706
0.4452153965830803,0.872093023255814
0.510688241571188,0.8620689655172413
0.510688241571188,0.8522727272727273
0.5892556719481945,0.8539325842696629
0.7202013917267323,0.8555555555555555
0.7202013917267323,0.8571428571428571
1.0868493765592575,0.8586956521739131
1.1130384765565395,0.8602150537634409
1.1130384765565395,0.851063829787234
1.1785113215446472,0.8421052631578947
1.1785113215446472,0.84375
1.348740790039301,0.845360824742268
1.388024389743805,0.8469387755102041
1.3880244344472885,0.8484848484848485
1.4665918797254562,0.85
1.4927810057997704,0.8514851485148515
1.8201452642679214,0.8431372549019608
1.8201452642679214,0.8446601941747572
1.8332398049533367,0.8461538461538461
1.8332398049533367,0.8380952380952381
1.833239834755659,0.839622641509434
1.833239834755659,0.8411214953271028
1.8856180720031261,0.8425925925925926
1.8987126871943474,0.8348623853211009
1.8987126871943474,0.8363636363636363
1.9118072167038918,0.8378378378378378
1.9118072763085365,0.8392857142857143
1.9249018132686615,0.8407079646017699
1.9249018132686615,0.8421052631578947
2.0034692138433456,0.8347826086956521
2.0034692138433456,0.8362068965517241
2.1475095190107822,0.8376068376068376
2.1998878121376038,0.8305084745762712
2.1998878121376038,0.8319327731092437
2.7629542723298073,0.8333333333333334
2.8939000368118286,0.8347107438016529
2.9200891330838203,0.8360655737704918
2.9331837333738804,0.8373983739837398
3.116507738828659,0.8387096774193549
3.116507738828659,0.84
3.1165077909827232,0.8412698412698413
3.1165077909827232,0.84251968503937
3.1426968201994896,0.84375
3.142696835100651,0.8449612403100775
3.142696835100651,0.8461538461538461
3.142696835100651,0.8473282442748091
3.1426968798041344,0.8484848484848485
3.142696887254715,0.849624060150376
3.1426968947052956,0.8507462686567164
3.208169735968113,0.8518518518518519
3.2081697955727577,0.8455882352941176
3.2212642803788185,0.8467153284671532
3.2212642803788185,0.8478260869565217
3.273642621934414,0.8489208633093526
3.273642659187317,0.8428571428571429
3.273642659187317,0.8368794326241135
5.257470086216927,0.8380281690140845
5.257470086216927,0.8391608391608392
5.879461947828531,0.8333333333333334
5.958029344677925,0.8344827586206897
5.958029344677925,0.8287671232876712
5.958029344677925,0.8299319727891157
6.023502193391323,0.8243243243243243
6.128258660435677,0.825503355704698
6.141353324055672,0.82
6.167542368173599,0.8211920529801324
6.167542368173599,0.8223684210526315
6.167542368173599,0.8235294117647058
6.167542368173599,0.8246753246753247
6.167542368173599,0.8258064516129032
7.071067735552788,0.8269230769230769
7.097257010638714,0.8280254777070064
7.751985311508179,0.8291139240506329
7.751985669136047,0.8301886792452831
7.765080079436302,0.83125
8.6031324416399,0.8322981366459627
8.6031324416399,0.8333333333333334
9.087631642818451,0.8343558282208589
9.703076332807541,0.8292682926829268
9.82747469842434,0.8303030303030303
10.291549775749445,0.8313253012048193
10.881587535142899,0.8323353293413174
10.881587535142899,0.8333333333333334
11.53553370386362,0.834319526627219
12.125571839511395,0.8352941176470589
12.989030867815018,0.8304093567251462
14.417682826519012,0.8255813953488372
14.417682826519012,0.8265895953757225
14.470061160624027,0.8218390804597702
14.587912268936634,0.8228571428571428
14.692668832838535,0.8238636363636364
14.880805537104607,0.8248587570621468
15.607945039868355,0.8258426966292135
17.369164615869522,0.8268156424581006
17.468156337738037,0.8277777777777777
20.3816981613636,0.8287292817679558
20.421542890369892,0.8296703296703297
27.23245383054018,0.8306010928961749
30.9031843803823,0.8260869565217391
32.41790271177888,0.827027027027027
32.920871302485466,0.8279569892473119
39.65035852789879,0.8235294117647058
45.09803980588913,0.824468085106383


==> data/Mutagenicity_TMD_1layer.csv <==
Distance,CumulativeAccuracy
0.0,1.0
0.0,1.0
0.0,0.6666666666666666
0.0,0.75
0.0,0.8
0.0,0.6666666666666666
0.0,0.7142857142857143
0.0,0.75
0.0,0.7777777777777778
0.0,0.7
0.0,0.7272727272727273
0.0,0.75
0.0,0.7692307692307693
0.0,0.7857142857142857
0.0,0.8
0.0,0.75
0.0,0.7647058823529411
0.0,0.7222222222222222
0.0,0.6842105263157895
0.0,0.7
0.0,0.7142857142857143
0.0,0.7272727272727273
0.0,0.7391304347826086
0.0,0.75
0.0,0.76
0.0,0.7692307692307693
0.0,0.7777777777777778
0.0,0.7857142857142857
0.0,0.7931034482758621
0.0,0.8
0.0,0.8064516129032258
0.0,0.8125
0.0,0.8181818181818182
0.0,0.8235294117647058
0.0,0.8285714285714286
0.0,0.8333333333333334
0.0,0.8378378378378378
0.0,0.8157894736842105
0.0,0.8205128205128205
0.0,0.825
0.0,0.8292682926829268
0.0,0.8333333333333334
0.0,0.8372093023255814
0.0,0.8409090909090909
0.0,0.8444444444444444
0.0,0.8478260869565217
0.0,0.8297872340425532
0.0,0.8333333333333334
0.0,0.8163265306122449
0.0,0.82
0.0,0.8235294117647058
0.0,0.8269230769230769
0.0,0.8301886792452831
0.0,0.8333333333333334
0.0,0.8363636363636363
0.0,0.8392857142857143
0.0,0.8421052631578947
0.0,0.8275862068965517
0.0,0.8305084745762712
0.0,0.8333333333333334
0.0,0.8360655737704918
0.0,0.8387096774193549
0.0,0.8412698412698413
0.0,0.84375
0.0,0.8461538461538461
0.0,0.8484848484848485
0.0,0.8507462686567164
0.0,0.8529411764705882
0.0,0.855072463768116
0.0,0.8571428571428571
0.0,0.8591549295774648
0.0,0.8611111111111112
0.0,0.8493150684931506
0.0,0.8513513513513513
0.0,0.8533333333333334
0.0,0.8552631578947368
0.0,0.8571428571428571
0.0,0.8589743589743589
0.0,0.8607594936708861
0.0,0.8625
0.0,0.8641975308641975
0.0,0.8658536585365854
0.0,0.8674698795180723
0.0,0.8690476190476191
0.0,0.8705882352941177
0.0,0.872093023255814
0.0,0.8735632183908046
0.0,0.875
0.0,0.8764044943820225
0.0,0.8777777777777778
0.0,0.8791208791208791
0.0,0.8804347826086957
0.0,0.8817204301075269
0.0,0.8829787234042553
0.0,0.8842105263157894
0.0,0.875
0.0,0.8762886597938144
0.0,0.8775510204081632
0.0,0.8787878787878788
0.0,0.88
0.0,0.8811881188118812
0.0,0.8823529411764706
0.0,0.883495145631068
0.0,0.8846153846153846
0.0,0.8857142857142857
0.0,0.8867924528301887
0.0,0.8785046728971962
0.0,0.8703703703703703
0.0,0.8715596330275229
0.0,0.8727272727272727
0.0,0.8738738738738738
0.0,0.8660714285714286
0.0,0.8584070796460177
0.0,0.8596491228070176
0.0,0.8608695652173913
0.0,0.8620689655172413
0.0,0.8632478632478633
0.0,0.864406779661017
0.0,0.865546218487395
0.0,0.8666666666666667
0.0,0.8677685950413223
0.0,0.8688524590163934
0.0,0.8699186991869918
0.0,0.8709677419354839
0.0,0.872
0.0,0.873015873015873
0.0,0.8740157480314961
0.0,0.875
0.0,0.875968992248062
0.0,0.8692307692307693
0.0,0.8625954198473282
0.0,0.8636363636363636
0.0,0.8646616541353384
0.0,0.8656716417910447
0.0,0.8666666666666667
0.0,0.8602941176470589
0.0,0.8540145985401459
0.0,0.855072463768116
0.0,0.8489208633093526
0.0,0.85
0.0,0.851063829787234
0.0,0.852112676056338
0.0,0.8531468531468531
0.0,0.8541666666666666
0.0,0.8551724137931035
0.0,0.8561643835616438
0.0,0.8571428571428571
0.0,0.8581081081081081
0.0,0.8590604026845637
0.0,0.86
0.0,0.8609271523178808
0.0,0.8618421052631579
0.0,0.8627450980392157
0.0,0.8636363636363636
0.0,0.864516129032258
0.0,0.8653846153846154
0.0,0.8598726114649682
0.0,0.8607594936708861
0.0,0.8616352201257862
0.0,0.8625
0.0,0.8633540372670807
0.0,0.8641975308641975
0.0,0.8650306748466258
0.0,0.8597560975609756
0.0,0.8606060606060606
0.0,0.8614457831325302
0.0,0.8622754491017964
0.0,0.8630952380952381
0.0,0.863905325443787
0.0,0.8588235294117647
0.0,0.8538011695906432
0.0,0.8546511627906976
0.0,0.8554913294797688
0.0,0.8563218390804598
0.0,0.8514285714285714
0.0,0.8522727272727273
0.0,0.8531073446327684
0.0,0.8539325842696629
0.0,0.8547486033519553
0.0,0.8555555555555555
0.0,0.856353591160221
0.0,0.8571428571428571
0.0,0.8524590163934426
0.0,0.8532608695652174
0.0,0.8540540540540541
0.0,0.8548387096774194
0.0,0.8556149732620321
0.0,0.8563829787234043
0.0,0.8518518518518519
0.0,0.8473684210526315
0.0,0.8481675392670157
0.0,0.8489583333333334
0.0,0.844559585492228
0.0,0.845360824742268
0.0,0.8461538461538461
0.0,0.8469387755102041
0.0,0.8477157360406091
0.0,0.8484848484848485
0.0,0.8492462311557789
0.0,0.85
0.0,0.845771144278607
0.0,0.8465346534653465
0.0,0.8472906403940886
0.0,0.8480392156862745
0.0,0.848780487804878
0.0,0.8446601941747572
0.0,0.8454106280193237
0.0,0.8461538461538461
0.0,0.84688995215311
0.0,0.8476190476190476
0.0,0.8483412322274881
0.0,0.8490566037735849
0.0,0.8497652582159625
0.0,0.8504672897196262
0.0,0.8511627906976744
0.0,0.8472222222222222
0.0,0.847926267281106
0.0,0.8440366972477065
0.0,0.8447488584474886
0.0,0.8454545454545455
0.0,0.8461538461538461
0.0,0.8468468468468469
0.0,0.8475336322869955
0.0,0.8482142857142857
0.0,0.8488888888888889
0.0,0.8495575221238938
0.0,0.8502202643171806
0.0,0.8508771929824561
0.0,0.851528384279476
0.0,0.8521739130434782
0.0,0.8528138528138528
0.0,0.853448275862069
0.0,0.8540772532188842
0.0,0.8547008547008547
0.0,0.8553191489361702
0.0,0.8559322033898306
0.0,0.8565400843881856
0.0,0.8571428571428571
0.0,0.8577405857740585
0.0,0.8541666666666666
0.0,0.8506224066390041
0.0,0.8512396694214877
0.0,0.8518518518518519
0.0,0.8524590163934426
0.0,0.8530612244897959
0.0,0.8536585365853658
0.0,0.854251012145749
0.0,0.8548387096774194
0.0,0.8554216867469879
0.0,0.856
0.0,0.852589641434263
0.0,0.8531746031746031
0.0,0.8537549407114624
0.0,0.8543307086614174
0.0,0.8549019607843137
0.0,0.85546875
0.0,0.8521400778210116
0.0,0.8488372093023255
0.0,0.8494208494208494
0.0,0.85
0.0,0.8467432950191571
0.0,0.8473282442748091
0.0,0.844106463878327
0.0,0.8446969696969697
0.0,0.8452830188679246
0.0,0.8458646616541353
0.0,0.846441947565543
0.0,0.8470149253731343
0.0,0.8475836431226765
0.0,0.8444444444444444
0.0,0.8450184501845018
0.0,0.8419117647058824
0.0,0.8424908424908425
0.0,0.8394160583941606
0.0,0.8363636363636363
0.0,0.8369565217391305
0.0,0.8375451263537906
0.0,0.8381294964028777
0.0,0.8387096774193549
0.0,0.8392857142857143
0.0,0.8398576512455516
0.0,0.8404255319148937
0.0,0.8409893992932862
0.0,0.8415492957746479
0.0,0.8421052631578947
0.0,0.8426573426573427
0.0,0.8432055749128919
0.0,0.84375
0.0,0.8442906574394463
0.0,0.8448275862068966
0.0,0.845360824742268
0.0,0.8458904109589042
0.0,0.8464163822525598
0.0,0.8469387755102041
0.0,0.847457627118644
0.0,0.847972972972973
0.0,0.8484848484848485
0.0,0.8489932885906041
0.0,0.8494983277591973
0.0,0.85
0.0,0.8504983388704319
0.0,0.8509933774834437
0.0,0.8481848184818482
0.0,0.8486842105263158
0.0,0.8459016393442623
0.0,0.8431372549019608
0.0,0.8436482084690554
0.0,0.8441558441558441
0.0,0.8414239482200647
0.0,0.8387096774193549
0.0,0.8392282958199357
0.0,0.8397435897435898
0.0,0.8402555910543131
0.0,0.8407643312101911
0.0,0.8412698412698413
0.0,0.8417721518987342
0.0,0.8422712933753943
0.0,0.8427672955974843
0.0,0.8432601880877743
0.0,0.84375
0.0,0.8442367601246106
0.0,0.8416149068322981
0.0,0.8421052631578947
0.0,0.8395061728395061
0.0,0.84
0.0,0.8404907975460123
0.0,0.8409785932721713
0.0,0.8414634146341463
0.0,0.8419452887537994
0.0,0.8424242424242424
0.0,0.8429003021148036
0.0,0.8433734939759037
0.0,0.8438438438438438
0.0,0.844311377245509
0.0,0.8417910447761194
0.0,0.8422619047619048
0.0,0.8427299703264095
0.0,0.8431952662721893
0.0,0.8436578171091446
0.0,0.8441176470588235
0.0,0.841642228739003
0.0,0.8421052631578947
0.0,0.8425655976676385
0.0,0.8430232558139535
0.0,0.8434782608695652
0.0,0.8410404624277457
0.0,0.8414985590778098
0.0,0.8419540229885057
0.0,0.8424068767908309
0.0,0.84
0.0,0.8404558404558404
0.0,0.8409090909090909
0.0,0.8413597733711048
0.0,0.8418079096045198
0.0,0.8422535211267606
0.0,0.8426966292134831
0.0,0.8431372549019608
0.0,0.8435754189944135
0.0,0.8440111420612814
0.0,0.8444444444444444
0.0,0.8448753462603878
0.0,0.8425414364640884
0.0,0.8429752066115702
0.0,0.8434065934065934
0.0,0.8438356164383561
0.0,0.8442622950819673
0.0,0.8446866485013624
0.0,0.845108695652174
0.0,0.8428184281842819
0.0,0.8432432432432433
0.0,0.8436657681940701
0.0,0.8440860215053764
0.0,0.8445040214477212
0.0,0.8422459893048129
0.0,0.8426666666666667
0.0,0.8404255319148937
0.0,0.8408488063660478
0.0,0.8386243386243386
0.0,0.8390501319261213
0.0,0.8394736842105263
0.0,0.8398950131233596
0.0,0.8403141361256544
0.0,0.8407310704960835
0.0,0.8411458333333334
0.0,0.8415584415584415
0.0,0.8419689119170984
0.0,0.8423772609819121
0.0,0.8427835051546392
0.0,0.8431876606683805
0.0,0.8435897435897436
0.0,0.8439897698209718
0.0,0.8418367346938775
0.0,0.8422391857506362
0.0,0.8401015228426396
0.0,0.8405063291139241
0.0,0.8383838383838383
0.0,0.8387909319899244
0.0,0.8391959798994975
0.0,0.8395989974937343
0.0,0.84
0.0,0.8403990024937655
0.0,0.8407960199004975
0.0,0.8411910669975186
0.0,0.8415841584158416
0.0,0.8419753086419753
0.0,0.8399014778325123
0.0,0.8402948402948403
0.0,0.8382352941176471
0.0,0.8386308068459658
0.0,0.8390243902439024
0.0,0.8394160583941606
0.0,0.8398058252427184
0.0,0.8401937046004843
0.0,0.8405797101449275
0.0,0.8409638554216867
0.0,0.8413461538461539
0.0,0.841726618705036
0.0,0.8421052631578947
0.0,0.8424821002386634
0.0,0.8428571428571429
0.0,0.8432304038004751
0.0,0.8412322274881516
0.0,0.8416075650118203
0.0,0.8419811320754716
0.0,0.8423529411764706
0.0,0.8427230046948356
0.0,0.8430913348946136
0.0,0.8434579439252337
0.0,0.8438228438228438
0.0,0.8441860465116279
0.0,0.8445475638051044
0.0,0.8449074074074074
0.0,0.8452655889145496
0.0,0.8456221198156681
0.0,0.8459770114942529
0.0,0.8463302752293578
0.0,0.8466819221967964
0.0,0.8470319634703196
0.0,0.8473804100227791
0.0,0.8477272727272728
0.0,0.8480725623582767
0.0,0.8484162895927602
0.0,0.8487584650112867
0.0,0.8490990990990991
0.0,0.849438202247191
0.0,0.8497757847533632
0.0,0.8501118568232662
0.0,0.8504464285714286
0.0,0.8507795100222717
0.0,0.8511111111111112
0.0,0.8514412416851441
0.0,0.8517699115044248
0.0,0.8520971302428256
0.0,0.8524229074889867
0.0,0.8527472527472527
0.0,0.8530701754385965
0.0,0.8533916849015317
0.0,0.851528384279476
0.0,0.8518518518518519
0.0,0.8521739130434782
0.0,0.8524945770065075
0.0,0.8528138528138528
0.0,0.8531317494600432
0.0,0.853448275862069
0.0,0.853763440860215
0.0,0.8540772532188842
0.0,0.854389721627409
0.0,0.8547008547008547
0.0,0.8550106609808102
0.0,0.8553191489361702
0.0,0.8556263269639066
0.0,0.8559322033898306
0.0,0.8562367864693446
0.0,0.8544303797468354
0.0,0.8547368421052631
0.0,0.8550420168067226
0.0,0.8553459119496856
0.0,0.8556485355648535
0.0,0.8559498956158664
0.0,0.85625
0.0,0.8565488565488566
0.0,0.8547717842323651
0.0,0.855072463768116
0.0,0.8553719008264463
0.0,0.8556701030927835
0.0,0.8539094650205762
0.0,0.8542094455852156
0.0,0.8524590163934426
0.0,0.8507157464212679
0.0,0.8510204081632653
0.0,0.8513238289205702
0.0,0.8516260162601627
0.0,0.8519269776876268
0.0,0.8522267206477733
0.0,0.8525252525252526
0.0,0.8528225806451613
0.0,0.8531187122736419
0.0,0.8534136546184738
0.0,0.8537074148296593
0.0,0.854
0.0,0.8542914171656687
0.0,0.8545816733067729
0.0,0.8548707753479126
0.0,0.8551587301587301
0.0,0.8554455445544554
0.0,0.8557312252964426
0.0,0.8560157790927022
0.0,0.8562992125984252
0.0,0.8565815324165029
0.0,0.8568627450980392
0.0,0.8571428571428571
0.0,0.85546875
0.0,0.8557504873294347
0.0,0.8560311284046692
0.0,0.8563106796116505
0.0,0.8546511627906976
0.0,0.8549323017408124
0.0,0.8552123552123552
0.0,0.8554913294797688
0.0,0.8538461538461538
0.0,0.8541266794625719
0.0,0.8544061302681992
0.0,0.8546845124282982
0.0,0.8549618320610687
0.0,0.8552380952380952
0.0,0.8555133079847909
0.0,0.8538899430740038
0.0,0.8541666666666666
0.0,0.8544423440453687
0.0,0.8547169811320755
0.0,0.8549905838041432
0.0,0.8552631578947368
0.0,0.8555347091932458
0.0,0.8558052434456929
0.0,0.8542056074766355
0.0,0.8544776119402985
0.0,0.8547486033519553
0.0,0.8550185873605948
0.0,0.8552875695732839
0.0,0.8555555555555555
0.0,0.8558225508317929
0.0,0.8560885608856088
0.0,0.856353591160221
0.0,0.8566176470588235
0.0,0.8568807339449541
0.0,0.8571428571428571
0.0,0.8574040219378428
0.0,0.8576642335766423
0.0,0.8579234972677595
0.0,0.8581818181818182
0.0,0.8584392014519057
0.0,0.8586956521739131
0.0,0.8589511754068716
0.0,0.8574007220216606
0.0,0.8576576576576577
0.0,0.8579136690647482
0.0,0.8563734290843806
0.0,0.8566308243727598
0.0,0.8568872987477638
0.0,0.8571428571428571
0.0,0.857397504456328
0.0,0.8576512455516014
0.0,0.8579040852575488
0.0,0.8581560283687943
0.0,0.8584070796460177
0.0,0.8568904593639576
0.0,0.8571428571428571
0.0,0.8573943661971831
0.0,0.8576449912126538
0.0,0.856140350877193
0.0,0.8563922942206655
0.0,0.8548951048951049
0.0,0.8551483420593369
0.0,0.8554006968641115
0.0,0.8556521739130435
0.0,0.8559027777777778
0.0,0.8561525129982669
0.0,0.856401384083045
0.0,0.8549222797927462
0.0,0.8551724137931035
0.0,0.8554216867469879
0.0,0.8556701030927835
0.0,0.855917667238422
0.0,0.8544520547945206
0.0,0.852991452991453
0.0,0.8532423208191127
0.0,0.8534923339011925
0.0,0.8537414965986394
0.0,0.8539898132427843
0.0,0.8542372881355932
0.0,0.8544839255499154
0.0,0.8547297297297297
0.0,0.8549747048903878
0.0,0.8552188552188552
0.0,0.8554621848739495
0.0,0.8557046979865772
0.0,0.8559463986599665
0.0,0.8561872909698997
0.0,0.8564273789649416
0.0,0.8566666666666667
0.0,0.8552412645590682
0.0,0.8554817275747508
0.0,0.8557213930348259
0.0,0.8559602649006622
0.0,0.856198347107438
0.0,0.8564356435643564
0.0,0.85667215815486
0.0,0.8569078947368421
0.0,0.8571428571428571
0.0,0.8557377049180328
0.0,0.855973813420622
0.0,0.8562091503267973
0.0,0.8548123980424144
0.0,0.8550488599348535
0.0,0.8536585365853658
0.0,0.8538961038961039
0.0,0.8541329011345219
0.0,0.8543689320388349
0.0,0.8529886914378029
0.0,0.853225806451613
0.0,0.8534621578099839
0.0,0.8536977491961415
0.0,0.8539325842696629
0.0,0.8541666666666666
0.0,0.8544
0.0,0.854632587859425
0.0,0.8548644338118022
0.0,0.8550955414012739
0.0,0.8537360890302067
0.0,0.8539682539682539
0.0,0.8541996830427893
0.0,0.8544303797468354
0.0,0.8530805687203792
0.0,0.8517350157728707
0.0,0.8519685039370078
0.0,0.8522012578616353
0.0,0.8524332810047096
0.0,0.8526645768025078
0.0,0.8528951486697965
0.0,0.853125
0.0,0.8533541341653667
0.0,0.8535825545171339
0.0,0.8522550544323484
0.0,0.8524844720496895
0.0,0.8527131782945736
0.0,0.8529411764705882
0.0,0.8531684698608965
0.0,0.8533950617283951
0.0,0.8520801232665639
0.0,0.8523076923076923
0.0,0.8525345622119815
0.0,0.852760736196319
0.0,0.8529862174578867
0.0,0.8532110091743119
0.0,0.8534351145038168
0.0,0.8536585365853658
0.0,0.8538812785388128
0.0,0.8525835866261399
0.0,0.8528072837632777
0.0,0.853030303030303
0.0,0.8532526475037822
0.0,0.8534743202416919
0.0,0.8536953242835595
0.0,0.8524096385542169
0.0,0.8526315789473684
0.0,0.8528528528528528
0.0,0.8530734632683659
0.0,0.8532934131736527
0.0,0.8535127055306427
0.0,0.8537313432835821
0.0,0.8539493293591655
0.0,0.8526785714285714
0.0,0.8528974739970282
0.0,0.8531157270029673
0.0,0.8533333333333334
0.0,0.8535502958579881
0.0,0.8537666174298375
0.0,0.8539823008849557
0.0,0.8527245949926362
0.0,0.8529411764705882
0.0,0.8531571218795888
0.0,0.8533724340175953
0.0,0.8535871156661786
0.0,0.8538011695906432
0.0,0.8540145985401459
0.0,0.8542274052478134
0.0,0.8529839883551674
0.0,0.8531976744186046
0.0,0.8519593613933236
0.0,0.8521739130434782
0.0,0.8523878437047757
0.0,0.8526011560693642
0.0,0.8528138528138528
0.0,0.8530259365994236
0.0,0.8532374100719424
0.0,0.853448275862069
0.0,0.8522238163558106
0.0,0.8524355300859598
0.0,0.8526466380543634
0.0,0.8528571428571429
0.0,0.8530670470756063
0.0,0.8532763532763533
0.0,0.8534850640113798
0.0,0.8536931818181818
0.0,0.8539007092198582
0.0,0.8526912181303116
0.0,0.8528995756718529
0.0,0.8531073446327684
0.0,0.8533145275035261
0.0,0.8535211267605634
0.0,0.8537271448663853
0.0,0.8525280898876404
0.0,0.85273492286115
0.0,0.8529411764705882
0.0,0.8531468531468531
0.0,0.8533519553072626
0.0,0.8535564853556485
0.0,0.8537604456824512
0.0,0.8539638386648123
0.0,0.8541666666666666
0.0,0.8543689320388349
0.0,0.8545706371191135
0.0,0.8547717842323651
0.0,0.8549723756906077
0.0,0.8551724137931035
0.0,0.8553719008264463
0.0,0.8555708390646493
0.0,0.8557692307692307
0.0,0.8559670781893004
0.0,0.8547945205479452
0.0,0.853625170998632
0.0,0.8538251366120219
0.0,0.8540245566166439
0.0,0.8542234332425068
0.0,0.8530612244897959
0.0,0.8532608695652174
0.0,0.8534599728629579
0.0,0.8523035230352304
0.0,0.8525033829499323
0.0,0.8527027027027027
0.0,0.8529014844804319
0.0,0.8530997304582211
0.0,0.8532974427994616
0.0,0.853494623655914
0.0,0.8536912751677852
0.0,0.853887399463807
0.0,0.8540829986613119
0.0,0.8542780748663101
0.0,0.8544726301735648
0.0,0.8546666666666667
0.0,0.8548601864181092
0.0,0.8550531914893617
0.0,0.8552456839309429
0.0,0.8554376657824934
0.0,0.8556291390728477
0.0,0.8558201058201058
0.0,0.8560105680317041
0.0,0.8562005277044855
0.0,0.855072463768116
0.0,0.8539473684210527
0.0,0.8541392904073587
0.0,0.8543307086614174
0.0,0.854521625163827
0.0,0.8547120418848168
0.0,0.8549019607843137
0.0,0.8550913838120104
0.0,0.8552803129074316
0.0,0.85546875
0.0,0.8556566970091027
0.0,0.8558441558441559
0.0,0.8560311284046692
0.0,0.8562176165803109
0.0,0.8564036222509702
0.0,0.8565891472868217
0.0,0.8567741935483871
0.0,0.8569587628865979
0.0,0.8571428571428571
0.0,0.8573264781491002
0.0,0.8562259306803595
0.0,0.8564102564102564
0.0,0.8565941101152369
0.0,0.8567774936061381
0.0,0.8569604086845466
0.0,0.8571428571428571
0.0,0.8573248407643312
0.0,0.8562340966921119
0.0,0.855146124523507
0.0,0.8553299492385786
0.0,0.8555133079847909
0.0,0.8556962025316456
0.0,0.8558786346396966
0.0,0.8560606060606061
0.0,0.8562421185372006
0.0,0.8564231738035264
0.0,0.8566037735849057
0.0,0.8567839195979899
0.0,0.8557089084065245
0.0,0.8558897243107769
0.0,0.8560700876095119
0.0,0.85625
0.0,0.8564294631710362
0.0,0.8566084788029925
0.0,0.8567870485678705
0.0,0.8569651741293532
0.0,0.8571428571428571
0.0,0.8573200992555832
0.0,0.8574969021065675
0.0,0.8564356435643564
0.0,0.8566131025957973
0.0,0.8567901234567902
0.0,0.8557336621454994
0.0,0.8559113300492611
0.0,0.8560885608856088
0.0,0.8562653562653563
0.0,0.8564417177914111
0.0,0.8566176470588235
0.0,0.8555691554467564
0.0,0.8557457212713936
0.0,0.8559218559218559
0.0,0.8560975609756097
0.0,0.856272838002436
0.0,0.8564476885644768
0.0,0.8566221142162819
0.0,0.8567961165048543
0.0,0.8569696969696969
0.0,0.8571428571428571
0.0,0.8573155985489722
0.0,0.857487922705314
0.0,0.8576598311218335
0.0,0.8566265060240964
0.0,0.8567990373044525
0.0,0.8569711538461539
0.0,0.8571428571428571
0.0,0.8573141486810552
0.0,0.8574850299401198
0.0,0.8576555023923444
0.0,0.8578255675029869
0.0,0.8568019093078759
0.0,0.8569725864123957
0.0,0.8571428571428571
0.0,0.8573127229488704
0.0,0.8574821852731591
0.0,0.8576512455516014
0.0,0.8578199052132701
0.0,0.8579881656804734
0.0,0.8581560283687943
0.0,0.8583234946871311
0.0,0.8584905660377359
0.0,0.8574793875147232
0.0,0.8576470588235294
0.0,0.8578143360752056
0.0,0.857981220657277
0.0,0.8581477139507621
0.0,0.8583138173302107
0.0,0.8584795321637427
0.0,0.8586448598130841
0.0,0.8588098016336057
0.0,0.8589743589743589
0.0,0.8591385331781141
0.0,0.8593023255813953
0.0,0.859465737514518
0.0,0.8596287703016241
0.0,0.8597914252607184
0.0,0.8599537037037037
0.0,0.8601156069364162
0.0,0.859122401847575
0.0,0.8592848904267589
0.0,0.8594470046082949
0.0,0.859608745684695
0.0,0.8597701149425288
0.0,0.8599311136624569
0.0,0.8600917431192661
0.0,0.8602520045819015
0.0,0.8604118993135011
0.0,0.8594285714285714
0.0,0.8584474885844748
0.0,0.8574686431014823
0.0,0.857630979498861
0.0,0.8577929465301479
0.0,0.8568181818181818
0.0,0.8558456299659478
0.0,0.8560090702947846
0.0,0.8561721404303511
0.0,0.8563348416289592
0.0,0.8564971751412429
0.0,0.8566591422121896
0.0,0.8568207440811725
0.0,0.8569819819819819
0.0,0.8560179977502812
0.0,0.8561797752808988
0.0,0.856341189674523
0.0,0.8565022421524664
0.0,0.8566629339305711
0.0,0.8568232662192393
0.0,0.8558659217877095
0.0,0.8560267857142857
0.0,0.8561872909698997
0.0,0.856347438752784
0.0,0.8565072302558399
0.0,0.8566666666666667
0.0,0.855715871254162
0.0,0.8558758314855875
0.0,0.8560354374307863
0.0,0.8550884955752213
0.0,0.8552486187845304
0.0,0.8554083885209713
0.0,0.8555678059536935
0.0,0.8557268722466961
0.0,0.8547854785478548
0.0,0.8549450549450549
0.0,0.854006586169045
0.0,0.8541666666666666
0.0,0.8543263964950711
0.0,0.8544857768052516
0.0,0.8546448087431694
0.0,0.8548034934497817
0.0,0.8549618320610687
0.0,0.855119825708061
0.0,0.8552774755168662
0.0,0.8554347826086957
0.0,0.8555917480998915
0.0,0.8557483731019523
0.0,0.8548212351029253
0.0,0.854978354978355
0.0,0.8551351351351352
0.0,0.8552915766738661
0.0,0.8554476806903991
0.0,0.8556034482758621
0.0,0.8557588805166846
0.0,0.8559139784946237
0.0,0.8560687432867884
0.0,0.8562231759656652
0.0,0.8563772775991425
0.0,0.8565310492505354
0.0,0.8566844919786096
0.0,0.8568376068376068
0.0,0.8569903948772679
0.0,0.8571428571428571
0.0,0.8572949946751863
0.0,0.8563829787234043
0.0,0.8565356004250797
0.0,0.8556263269639066
0.0,0.855779427359491
0.0,0.8559322033898306
0.0,0.8560846560846561
0.0,0.8551797040169133
0.0,0.8553326293558606
0.0,0.8554852320675106
0.0,0.8556375131717597
0.0,0.8557894736842105
0.0,0.8548895899053628
0.0,0.8550420168067226
0.0,0.8551941238195173
0.0,0.8542976939203354
0.0,0.8544502617801047
0.0,0.854602510460251
0.0,0.8547544409613375
0.0,0.8549060542797495
0.0,0.8550573514077163
0.0,0.8552083333333333
0.0,0.8553590010405827
0.0,0.8555093555093555
0.0,0.8556593977154725
0.0,0.8558091286307054
0.0,0.8559585492227979
0.0,0.8561076604554866
0.0,0.8562564632885212
0.0,0.856404958677686
0.0,0.8555211558307534
0.0,0.8556701030927835
0.0,0.8558187435633368
0.0,0.8559670781893004
0.0,0.8561151079136691
0.0,0.8562628336755647
0.0,0.8564102564102564
0.0,0.8565573770491803
0.0,0.8556806550665302
0.0,0.8558282208588958
0.0,0.8559754851889684
0.0,0.8561224489795919
0.0,0.8562691131498471
0.0,0.8564154786150713
0.0,0.8565615462868769
0.0,0.8567073170731707
0.0,0.8568527918781725
0.0,0.8569979716024341
0.0,0.8571428571428571
0.0,0.8562753036437247
0.0,0.8554095045500506
0.0,0.8555555555555555
0.0,0.8546922300706358
0.0,0.8548387096774194
0.0,0.8549848942598187
0.0,0.8551307847082495
0.0,0.8552763819095477
0.0,0.8554216867469879
0.0,0.8555667001003009
0.0,0.8547094188376754
0.0,0.8548548548548549
0.0,0.855
0.0,0.8551448551448552
0.0,0.8552894211576846
0.0,0.8554336989032901
0.0,0.8555776892430279
0.0,0.854726368159204
0.0,0.8538767395626242
0.0,0.8540218470705064
0.0,0.8541666666666666
0.0,0.8543111992071358
0.0,0.8544554455445544
0.0,0.8545994065281899
0.0,0.8547430830039525
0.0,0.8548864758144127
0.0,0.8550295857988166
0.0,0.8551724137931035
0.0,0.8553149606299213
0.0,0.8544739429695182
0.0,0.8546168958742633
0.0,0.8547595682041217
0.0,0.8539215686274509
0.0,0.8540646425073457
0.0,0.8542074363992173
0.0,0.8543499511241447
0.0,0.8544921875
0.0,0.8546341463414634
0.0,0.854775828460039
0.0,0.8549172346640701
0.0,0.8550583657587548
0.0,0.8551992225461613
0.0,0.8553398058252427
0.0,0.8554801163918526
0.0,0.8546511627906976
0.0,0.8547918683446273
0.0,0.8539651837524178
0.0,0.8541062801932368
0.0,0.8542471042471043
0.0,0.8543876567020251
0.0,0.8545279383429673
0.0,0.8537054860442733
0.0,0.8538461538461538
0.0,0.8539865513928915
0.0,0.8541266794625719
0.0,0.8542665388302972
0.1178511306643486,0.8544061302681992
0.1178511306643486,0.8535885167464115
0.1178511306643486,0.8537284894837476
0.1178511306643486,0.8538681948424068
0.1178511306643486,0.8540076335877863
0.2357022613286972,0.8541468064823642
0.2357022613286972,0.8542857142857143
0.2357022613286972,0.8544243577545195
0.2357022613286972,0.8545627376425855
0.3535533919930458,0.8547008547008547
0.3535533919930458,0.8548387096774194
0.3535533919930458,0.8549763033175355
0.4714045152068138,0.8551136363636364
0.4714045152068138,0.8552507095553453
0.4714045152068138,0.8553875236294896
0.4714045152068138,0.8545797922568461
0.4714045152068138,0.8547169811320755
0.4714045152068138,0.8548539114043355
0.4714045152068138,0.8549905838041432
0.4714045152068138,0.8541862652869238
0.4714045152068138,0.8543233082706767
0.4714045152068138,0.8544600938967136
0.5892556458711624,0.8545966228893058
0.5892556458711624,0.8547328959700093
0.5892556458711624,0.8548689138576779
0.5892556458711624,0.8550046772684752
0.5892556458711624,0.8542056074766355
0.5892556458711624,0.8543417366946778
0.5892556458711624,0.8544776119402985
0.5892556458711624,0.8546132339235788
0.5892556458711624,0.8547486033519553
0.5892556458711624,0.8548837209302326
0.5892556458711624,0.8550185873605948
0.5892556458711624,0.8551532033426184
0.5892556458711624,0.8552875695732839
0.5892556458711624,0.8544949026876738
0.5892556458711624,0.8546296296296296
0.5892556458711624,0.8547641073080481
0.5892556458711624,0.8539741219963032
0.5892556458711624,0.8541089566020313
0.5892556458711624,0.8542435424354243
0.5892556458711624,0.8534562211981567
0.5892556458711624,0.8535911602209945
0.5892556458711624,0.8537258509659613
0.5892556458711624,0.8538602941176471
0.5892556458711624,0.8539944903581267
0.5892556458711624,0.8541284403669724
0.5892556458711624,0.8533455545371219
0.5892556458711624,0.8534798534798534
0.5892556458711624,0.8536139066788655
0.5892556458711624,0.8537477148080439
0.5892556458711624,0.8538812785388128
0.5892556458711624,0.8540145985401459
0.5892556458711624,0.854147675478578
0.5892556458711624,0.8542805100182149
0.5892556458711624,0.8544131028207461
0.7071067690849304,0.8545454545454545
0.7071067690849304,0.8546775658492279
0.7071067690849304,0.8548094373865699
0.7071067690849304,0.8549410698096102
0.7071067690849304,0.855072463768116
0.7071067690849304,0.8552036199095022
0.7071067690849304,0.8553345388788427
0.7071067690849304,0.8554652213188798
0.7071067690849304,0.855595667870036
0.7071067690849304,0.8557258791704238
0.7071067690849304,0.8558558558558559
0.7071067690849304,0.855985598559856
0.7071067690849304,0.8561151079136691
0.7071067690849304,0.8562443845462714
0.7071067690849304,0.855475763016158
0.7071067690849304,0.8547085201793722
0.7071067690849304,0.8548387096774194
0.7071067690849304,0.8549686660698299
0.7071067690849304,0.855098389982111
0.7071067690849304,0.8552278820375335
0.7071067690849304,0.8553571428571428
0.7071067690849304,0.855486173059768
0.7071067690849304,0.8556149732620321
0.7071067690849304,0.8557435440783615
0.7071067690849304,0.854982206405694
0.7071067690849304,0.8551111111111112
0.7071067690849304,0.8552397868561279
0.7071067690849304,0.8553682342502218
0.7071067690849304,0.8554964539007093
0.7071067690849304,0.8556244464127547
0.7071067690849304,0.8557522123893805
0.7071067690849304,0.8558797524314765
0.7071067690849304,0.8560070671378092
0.7071067690849304,0.855251544571933
0.7071067690849304,0.8544973544973545
0.7071067690849304,0.8537444933920705
0.7071067690849304,0.8538732394366197
0.7071067690849304,0.8540017590149517
0.7071067690849304,0.8532513181019332
0.7071067690849304,0.8533801580333626
0.7071067690849304,0.8535087719298246
0.7071067690849304,0.8536371603856266
0.7071067690849304,0.8528896672504378
0.7071067690849304,0.8530183727034121
0.7071067690849304,0.8531468531468531
0.7071067690849304,0.8532751091703057
0.7071067690849304,0.8534031413612565
0.7071067690849304,0.8535309503051438
0.7071067690849304,0.8527874564459931
0.7071067690849304,0.8529155787641427
0.7071067690849304,0.8530434782608696
0.7071067690849304,0.8523023457862728
0.7071067690849304,0.8515625
0.7071067690849304,0.8516912402428447
0.7071067690849304,0.8509532062391681
0.7071067690849304,0.8510822510822511
0.7071067690849304,0.8512110726643599
0.7071067690849304,0.8504753673293
0.7071067690849304,0.8506044905008635
0.7071067690849304,0.8498705780845557
0.7071067690849304,0.85
0.7071067690849304,0.8501291989664083
0.7071067690849304,0.8502581755593803
0.7071067690849304,0.8503869303525365
0.7071067690849304,0.8505154639175257
0.7071067690849304,0.8506437768240344
0.7071067690849304,0.8507718696397941
0.7071067690849304,0.8500428449014568
0.7071067690849304,0.8501712328767124
0.7071067690849304,0.8502994011976048
0.7071067690849304,0.8495726495726496
0.7071067690849304,0.8497011101622545
0.7071067690849304,0.8498293515358362
0.7071067690849304,0.8491048593350383
0.7071067690849304,0.8492333901192505
0.7071067690849304,0.8493617021276596
0.7071067690849304,0.8494897959183674
0.7071067690849304,0.8496176720475785
0.7071067690849304,0.8497453310696095
0.7071067690849304,0.8498727735368957
0.7071067690849304,0.8491525423728814
0.7071067690849304,0.8492802709568162
0.7071067690849304,0.8494077834179357
0.7071067690849304,0.8486897717666948
0.7071067690849304,0.8488175675675675
0.7071067690849304,0.8481012658227848
0.7071067690849304,0.8482293423271501
0.7071067690849304,0.8483572030328559
0.7071067690849304,0.8476430976430976
0.7071067690849304,0.847771236333053
0.7071067690849304,0.8478991596638655
0.7071067690849304,0.8480268681780017
0.7071067690849304,0.8473154362416108
0.7071067690849304,0.8474434199497066
0.7071067690849304,0.847571189279732
0.7071067690849304,0.8476987447698745
0.7071067690849304,0.846989966555184
0.7071067690849304,0.8471177944862155
0.7071067690849304,0.8472454090150251
0.7071067690849304,0.8473728106755629
0.7071067690849304,0.8475
0.7071067690849304,0.8467943380516236
0.7071067690849304,0.846089850249584
0.7071067690849304,0.8462177888611804
0.7071067690849304,0.8463455149501661
0.7071067690849304,0.8464730290456431
0.7071067690849304,0.845771144278607
0.7071067690849304,0.8450704225352113
0.7071067690849304,0.8451986754966887
0.7071067690849304,0.8453267162944582
0.7071067690849304,0.8454545454545455
0.7071067690849304,0.8455821635012386
0.7071067690849304,0.8457095709570958
0.7071067690849304,0.8458367683429514
0.7071067690849304,0.8459637561779242
0.7071067690849304,0.8460905349794239
0.7071067690849304,0.8462171052631579
0.7071067690849304,0.8463434675431388
0.7071067690849304,0.8464696223316913
0.7071067690849304,0.8457752255947498
0.7071067690849304,0.8450819672131148
0.7071067690849304,0.8452088452088452
0.7071067690849304,0.8453355155482815
0.7071067690849304,0.8454619787408013
0.707106776535511,0.8447712418300654
0.707106776535511,0.8448979591836735
0.707106776535511,0.8450244698205547
0.707106776535511,0.8443357783211084
0.7071067839860916,0.8444625407166124
0.7071067839860916,0.8437754271765663
0.7071067839860916,0.8439024390243902
0.7071067839860916,0.8440292445166532
0.7071067839860916,0.8433441558441559
0.7071067839860916,0.8434712084347121
0.7071067839860916,0.8427876823338736
0.824957899749279,0.8429149797570851
0.824957899749279,0.843042071197411
0.824957899749279,0.8423605497170574
0.824957899749279,0.8424878836833603
0.824957899749279,0.8418079096045198
0.824957899749279,0.8419354838709677
0.824957899749279,0.8420628525382756
0.824957899749279,0.8421900161030595
0.8249579071998596,0.8423169750603379
0.8249579071998596,0.8416398713826366
0.8249579071998596,0.8417670682730923
0.8249579071998596,0.8418940609951846
0.8249579071998596,0.8420208500400962
0.8249579071998596,0.8421474358974359
0.8249579071998596,0.8422738190552442
0.8249579071998596,0.8424
0.8249579071998596,0.8425259792166268
0.8249579071998596,0.8426517571884984
0.8249579071998596,0.8427773343974462
0.8249579071998596,0.8429027113237639
0.8249579071998596,0.8430278884462151
0.8249579071998596,0.8431528662420382
0.8249579071998596,0.843277645186953
0.8249579071998596,0.8434022257551669
0.8249579071998596,0.8435266084193804
0.8249579071998596,0.8428571428571429
0.8249579071998596,0.8429817605075337
0.8249579071998596,0.8431061806656102
0.8249579071998596,0.8432304038004751
0.8249579071998596,0.8433544303797469
0.8249579071998596,0.8434782608695652
0.8249579071998596,0.8436018957345972
0.8249579071998596,0.8437253354380426
0.8249579071998596,0.8438485804416404
0.8249579071998596,0.8439716312056738
0.8249579071998596,0.8440944881889764
0.8249579071998596,0.8442171518489379
0.8249579071998596,0.8443396226415094
0.8249579071998596,0.8444619010212098
0.8249579071998596,0.8445839874411303
0.8249579071998596,0.8447058823529412
0.8249579071998596,0.8448275862068966
0.8249579071998596,0.8449490994518403
0.8249579071998596,0.8450704225352113
0.8249579071998596,0.8444096950742768
0.8249579071998596,0.84453125
0.8249579071998596,0.8446526151444185
0.8249579071998596,0.8447737909516381
0.8249579071998596,0.8441153546375681
0.8249579071998596,0.8442367601246106
0.8249579071998596,0.8443579766536965
0.8249579071998596,0.843701399688958
0.8249579071998596,0.8438228438228438
0.8249579071998596,0.843944099378882
0.8249579071998596,0.8440651667959659
0.8249579071998596,0.8441860465116279
0.8249579071998596,0.8443067389620449
0.8249579071998596,0.8444272445820433
0.8249579071998596,0.8445475638051044
0.8249579071998596,0.8446676970633694
0.8249579071998596,0.8447876447876448
0.8249579071998596,0.8449074074074074
0.8249579071998596,0.8450269853508096
0.8249579071998596,0.8451463790446841
0.8249579071998596,0.8452655889145496
0.8249579071998596,0.8446153846153847
0.8249579071998596,0.8447348193697156
0.8249579071998596,0.8440860215053764
0.8249579071998596,0.8442056792018419
0.8249579071998596,0.8443251533742331
0.8249579071998596,0.8444444444444444
0.8249579071998596,0.844563552833078
0.8249579071998596,0.8439173680183627
0.8249579071998596,0.8440366972477065
0.8249579071998596,0.8441558441558441
0.8249579071998596,0.8435114503816794
0.8249579071998596,0.8428680396643783
0.8249579071998596,0.8429878048780488
0.8249579071998596,0.8431073876618431
0.8249579071998596,0.8432267884322678
0.8249579071998596,0.8433460076045627
0.8249579071998596,0.8434650455927052
0.8249579071998596,0.8435839028094153
0.8249579071998596,0.8429438543247344
0.8249579071998596,0.8423047763457164
0.8249579071998596,0.8424242424242424
0.8249579146504402,0.8425435276305829
0.8249579146504402,0.8426626323751891
0.9428090304136276,0.8420256991685563
0.9428090304136276,0.8421450151057401
0.9428090304136276,0.8422641509433962
0.9428090304136276,0.8423831070889894
0.9428090304136276,0.8425018839487566
0.9428090304136276,0.8426204819277109
0.9428090304136276,0.8427389014296464
0.9428090378642082,0.8428571428571429
0.9428090453147888,0.8429752066115702
0.9428090453147888,0.8430930930930931
0.9428090453147888,0.8424606151537885
0.9428090453147888,0.8425787106446777
0.9428090453147888,0.8426966292134831
0.9428090453147888,0.842814371257485
0.9428090453147888,0.8429319371727748
0.9428090453147888,0.8430493273542601
0.9428090453147888,0.8431665421956684
0.9428090453147888,0.8432835820895522
0.9428090453147888,0.843400447427293
0.9428090453147888,0.8435171385991058
0.9428090453147888,0.8436336559940432
0.9428090453147888,0.84375
0.9428090453147888,0.8438661710037175
0.9428090453147888,0.8432392273402675
0.9428090453147888,0.8433556050482554
0.9428090453147888,0.8434718100890207
0.9428090453147888,0.843587842846553
0.9428090453147888,0.8437037037037037
0.9428090453147888,0.8430792005921539
0.9428090453147888,0.8431952662721893
0.9428090453147888,0.8433111603843311
0.9428090453147888,0.843426883308715
0.9428090453147888,0.8435424354243543
0.9428090453147888,0.8429203539823009
0.9428090453147888,0.8422991893883567
0.9428090453147888,0.8424153166421208
0.9428090453147888,0.8417954378219279
0.9428090453147888,0.8419117647058824
0.9428090453147888,0.8420279206465834
0.9428090453147888,0.842143906020558
0.9428090453147888,0.8422597212032281
0.9428090453147888,0.842375366568915
0.9428090453147888,0.8424908424908425
0.9428090453147888,0.842606149341142
0.9428090453147888,0.8427212874908558
0.9428090453147888,0.8428362573099415
0.9428090453147888,0.8422205989773557
0.9428090453147888,0.8423357664233576
0.9428090453147888,0.8417213712618526
0.9428090453147888,0.8418367346938775
0.9428090453147888,0.8419519300801165
0.9428090453147888,0.8413391557496361
0.9428090453147888,0.8414545454545455
0.9428090453147888,0.840843023255814
0.9428090453147888,0.840958605664488
0.9428090453147888,0.8410740203193033
0.9428090453147888,0.8404641044234953
0.9428090453147888,0.8398550724637681
0.9428090453147888,0.8392469225199131
0.9428090453147888,0.8393632416787264
0.9428090453147888,0.8387563268257412
0.9428090453147888,0.8388728323699421
0.9428090453147888,0.8382671480144405
0.9428090453147888,0.8383838383838383
0.9428090453147888,0.8377793799567411
0.9428090453147888,0.8378962536023055
0.9428090453147888,0.838012958963283
0.9428090453147888,0.837410071942446
0.9428090453147888,0.8375269590222861
0.9428090453147888,0.8376436781609196
0.9428090453147888,0.8377602297200287
0.9428090453147888,0.8378766140602583
0.9428090453147888,0.8379928315412186
0.9428090453147888,0.83810888252149
0.9428090453147888,0.8382247673586256
0.9428090453147888,0.8383404864091559
0.9428090453147888,0.8384560400285919
0.9428090453147888,0.8385714285714285
0.9428090453147888,0.8379728765167738
0.9428090453147888,0.8380884450784594
0.9428090453147888,0.8382038488952245
0.9428090453147888,0.8383190883190883
0.9428090453147888,0.8377224199288256
0.9428090453147888,0.8378378378378378
1.0,0.837953091684435
1.0,0.8380681818181818
1.0,0.8381831085876508
1.0,0.8382978723404255
1.0,0.8384124734231042
1.0,0.8385269121813032
1.0,0.8386411889596603
1.0,0.8380480905233381
1.0,0.8381625441696113
1.0,0.838276836158192
1.0,0.8383909668313339
1.0,0.8385049365303244
1.0,0.8386187455954898
1.0,0.8387323943661972
1.0,0.8388458831808585
1.0,0.8389592123769339
1.0,0.8390723822909346
1.0,0.839185393258427
1.0,0.8392982456140351
1.0,0.8394109396914446
1.0,0.8395234758234057
1.0,0.8396358543417367
1.0,0.8397480755773268
1.0,0.8398601398601399
1.0,0.8399720475192173
1.0,0.8400837988826816
1.0,0.840195394277739
1.0,0.8403068340306834
1.0,0.840418118466899
1.0,0.8405292479108635
1.0606601536273956,0.8406402226861517
1.0606601536273956,0.8407510431154381
1.0606601536273956,0.8408617095205003
1.0606601536273956,0.8409722222222222
1.0606601536273956,0.8410825815405968
1.0606601536273956,0.8411927877947295
1.0606601685285568,0.8413028413028413
1.0606601685285568,0.8414127423822715
1.0606601759791374,0.841522491349481
1.1785112842917442,0.8416320885200553
1.1785112917423248,0.8410504492052523
1.1785112917423248,0.8411602209944752
1.1785112917423248,0.8412698412698413
1.1785112917423248,0.8406896551724138
1.1785112917423248,0.8407994486560992
1.1785112917423248,0.8402203856749312
1.1785112917423248,0.8403303509979353
1.1785112917423248,0.8404401650618982
1.1785112917423248,0.8405498281786942
1.1785112917423248,0.8406593406593407
1.2963624000549316,0.8407687028140014
1.2963624000549316,0.840877914951989
1.2963624000549316,0.8409869773817683
1.2963624000549316,0.8404109589041096
1.2963624000549316,0.840520191649555
1.2963624000549316,0.8406292749658003
1.2963624000549316,0.8407382091592618
1.2963624000549316,0.8408469945355191
1.2963624000549316,0.8409556313993174
1.2963624149560928,0.8410641200545702
1.2963624149560928,0.8411724608043627
1.2963624149560928,0.8412806539509536
1.2963624149560928,0.8413886997957795
1.2963624224066734,0.8414965986394558
1.296362429857254,0.8416043507817811
1.296362429857254,0.8417119565217391
1.296362429857254,0.8411405295315683
1.296362429857254,0.841248303934871
1.296362429857254,0.8413559322033898
1.296362429857254,0.8414634146341463
1.296362429857254,0.8415707515233581
1.2963624373078346,0.8416779431664412
1.2963624373078346,0.8411088573360379
1.4142135381698608,0.8412162162162162
1.4142135381698608,0.8413234301147873
1.4142135381698608,0.8414304993252362
1.4142135381698608,0.8415374241402562
1.4142135381698608,0.8416442048517521
1.4142135381698608,0.8417508417508418
1.4142135381698608,0.84185733512786
1.4142135381698608,0.8419636852723604
1.4142135381698608,0.8420698924731183
1.4142135381698608,0.8415043653458697
1.4142135381698608,0.8416107382550335
1.4142135381698608,0.8417169684775319
1.4142135381698608,0.8418230563002681
1.4142135381698608,0.84125920964501
1.4142135381698608,0.8413654618473896
1.4142135381698608,0.8414715719063545
1.4142135381698608,0.8415775401069518
1.4142135381698608,0.8416833667334669
1.4142135381698608,0.8417890520694259
1.4142135381698608,0.8418945963975984
1.4142135381698608,0.842
1.4142135381698608,0.8421052631578947
1.4142135381698608,0.8422103861517976
1.4142135381698608,0.8423153692614771
1.4142135381698608,0.8424202127659575
1.4142135381698608,0.8425249169435216
1.4142135381698608,0.8426294820717132
1.4142135381698608,0.8427339084273391
1.4142135381698608,0.8421750663129973
1.4142135679721832,0.8422796554009278
1.4142135679721832,0.8423841059602649
1.4142135679721832,0.8424884182660489
1.4142135679721832,0.8425925925925926
1.4142135679721832,0.8426966292134831
1.4142135679721832,0.8421400264200792
1.4142135679721832,0.8422442244224423
1.5320646613836288,0.8423482849604221
1.5320646688342094,0.8424522083058669
1.53206467628479,0.841897233201581
1.53206467628479,0.8420013166556946
1.53206467628479,0.8421052631578947
1.53206467628479,0.8422090729783037
1.53206467628479,0.8423127463863338
1.53206467628479,0.8424162836506894
1.53206467628479,0.84251968503937
1.53206467628479,0.8426229508196721
1.53206467628479,0.8420707732634338
1.53206467628479,0.8415193189259987
1.5320646911859512,0.8416230366492147
1.5320646911859512,0.841726618705036
1.5320646911859512,0.8418300653594771
1.5320646911859512,0.8419333768778576
1.649915799498558,0.8420365535248042
1.649915799498558,0.8421395955642531
1.6499158069491386,0.8422425032594524
1.6499158069491386,0.8423452768729641
1.6499158143997192,0.8424479166666666
1.6499158143997192,0.8425504229017566
1.6499158143997192,0.8426527958387516
1.6499158143997192,0.8427550357374919
1.6499158143997192,0.8428571428571429
1.6499158143997192,0.8429591174561972
1.6499158143997192,0.8424124513618677
1.6499158143997192,0.8425145819831497
1.6499158143997192,0.8419689119170984
1.6499158143997192,0.8420711974110032
1.6499158143997192,0.8415265200517464
1.6499158143997192,0.8416289592760181
1.6499158143997192,0.8410852713178295
1.6499158143997192,0.841187863137508
1.6499158143997192,0.8412903225806452
1.6499158143997192,0.8413926499032882
1.6499158143997192,0.8414948453608248
1.767766922712326,0.8415969092079846
1.767766922712326,0.8416988416988417
1.767766922712326,0.8418006430868167
1.767766922712326,0.8419023136246787
1.767766922712326,0.8413615928066795
1.767766922712326,0.8414634146341463
1.767766922712326,0.8409236690186017
1.767766922712326,0.841025641025641
1.767766922712326,0.8411274823830878
1.767766922712326,0.8412291933418694
1.767766922712326,0.8413307741522713
1.767766922712326,0.8407928388746803
1.767766922712326,0.8402555910543131
1.767766922712326,0.8403575989782887
1.767766922712326,0.8404594767070837
1.767766922712326,0.8405612244897959
1.767766922712326,0.8406628425748884
1.767766922712326,0.8407643312101911
1.767766922712326,0.8402291534054742
1.767766922712326,0.8403307888040712
1.767766922712326,0.8404322949777495
1.767766922712326,0.8398983481575604
1.767766922712326,0.84
1.767766922712326,0.8401015228426396
1.767766922712326,0.8402029169308814
1.767766922712326,0.8403041825095057
1.767766922712326,0.8404053198226725
1.767766922712326,0.8405063291139241
1.767766922712326,0.8406072106261859
1.767766922712326,0.8407079646017699
1.767766922712326,0.8408085912823753
1.767766922712326,0.8409090909090909
1.767766922712326,0.8410094637223975
1.767766922712326,0.8411097099621689
1.767766922712326,0.8412098298676749
1.767766922712326,0.8413098236775819
1.767766922712326,0.8414096916299559
1.767766922712326,0.8415094339622642
1.767766922712326,0.8416090509113765
1.767766922712326,0.8417085427135679
1.767766922712326,0.8418079096045198
1.767766922712326,0.8419071518193224
1.767766922712326,0.8420062695924765
1.767766922712326,0.8421052631578947
1.767766922712326,0.841577958672511
1.767766922712326,0.8410513141426783
1.767766922712326,0.8411507191994997
1.767766922712326,0.84125
1.767766922712326,0.8413491567770144
1.767766922712326,0.8414481897627965
1.767766922712326,0.8415470991890206
1.767766922712326,0.8416458852867831
1.767766922712326,0.8417445482866044
1.767766922712326,0.8418430884184309
1.767766922712326,0.8419415059116366
1.767766922712326,0.8420398009950248
1.767766922712326,0.8421379738968303
1.767766922712326,0.8422360248447205
1.767766922712326,0.8423339540657977
1.767766922712326,0.8424317617866005
1.767766922712326,0.842529448233106
1.767766922712326,0.8426270136307311
1.767766922712326,0.8421052631578947
1.767766922712326,0.8422029702970297
1.767766922712326,0.8423005565862709
1.767766922712326,0.842398022249691
1.767766922712326,0.8424953675108091
1.767766922712326,0.8425925925925926
1.767766922712326,0.8420727945712523
1.767766922712326,0.842170160295931
1.767766922712326,0.8422674060382008
1.767766922712326,0.8423645320197044
1.767766922712326,0.8418461538461538
1.767766922712326,0.8413284132841329
1.767766922712326,0.8414259373079287
1.767766922712326,0.8415233415233415
1.767766922712326,0.8416206261510129
1.767766922712326,0.841717791411043
1.767766922712326,0.841814837522992
1.767766922712326,0.8419117647058824
1.767766922712326,0.8420085731781997
1.767766922712326,0.8414932680538556
1.767766922712326,0.8415902140672783
1.767766922712326,0.8410757946210269
1.767766922712326,0.8411728772144166
1.767766922712326,0.8412698412698413
1.767766922712326,0.8413666870042709
1.767766922712326,0.8414634146341463
1.767766922712326,0.8415600243753809
1.767766922712326,0.841047503045067
1.767766922712326,0.8411442483262325
1.767766922712326,0.8406326034063261
1.767766922712326,0.8407294832826747
1.767766922712326,0.8402187120291617
1.767766922712326,0.8403157255616271
1.767766922712326,0.8398058252427184
1.767766922712326,0.8399029714978775
1.767766922712326,0.84
1.767766922712326,0.8400969109630527
1.767766922712326,0.839588377723971
1.767766922712326,0.8396854204476709
1.7677669301629066,0.839782345828295
1.7677669525146484,0.8398791540785498
1.7677669525146484,0.839975845410628
1.7677669525146484,0.84007242003621
1.7677669525146484,0.8401688781664656
1.7677669525146484,0.8396624472573839
1.7677669525146484,0.8391566265060241
1.7677669525146484,0.8386514148103552
1.7677669525146484,0.8381468110709988
1.7677669525146484,0.8376428141912207
1.8856180608272552,0.8371394230769231
1.8856180608272552,0.8372372372372372
1.8856180608272552,0.8373349339735895
1.8856180608272552,0.8374325134973005
1.8856180608272552,0.8375299760191847
1.8856180608272552,0.8376273217495507
1.8856180608272552,0.837125748502994
1.8856180608272552,0.8372232196289647
1.8856180608272552,0.8373205741626795
1.8856180608272552,0.8374178123132098
1.8856180608272552,0.8375149342891278
1.8856180608272552,0.8376119402985075
1.8856180608272552,0.837708830548926
1.8856180608272552,0.8378056052474657
1.8856180608272552,0.8379022646007152
1.8856180608272552,0.8379988088147707
1.8856180608272552,0.8375
1.8856180608272552,0.8375966686496134
1.8856180608272552,0.8376932223543401
1.8856180608272552,0.8377896613190731
1.8856180608272552,0.8378859857482185
1.8856180608272552,0.8379821958456973
1.8856180608272552,0.8380782918149466
1.8856180608272552,0.8381742738589212
1.8856180608272552,0.8376777251184834
1.8856180608272552,0.837181764357608
1.8856180608272552,0.8366863905325443
1.8856180608272552,0.836782968657599
1.8856180608272552,0.8368794326241135
1.8856180608272552,0.8369757826343769
1.8856180608272552,0.8370720188902007
1.8856180608272552,0.8365781710914454
1.8856180608272552,0.8366745283018868
1.8856180608272552,0.8367707719505009
1.8856180608272552,0.8368669022379269
1.8856180608272552,0.836962919364332
1.8856180608272552,0.8364705882352941
1.8856180608272552,0.8365667254556144
1.8856180608272552,0.836662749706228
1.8856180608272552,0.8367586611861421
1.8856180608272552,0.8362676056338029
1.8856180608272552,0.8357771260997068
1.8856180608272552,0.835873388042204
1.8856180608272552,0.8359695371997656
1.8856180608272552,0.8360655737704918
1.8856180608272552,0.8361614979520188
1.8856180608272552,0.8362573099415205
1.8856180608272552,0.8357685563997662
1.8856180608272552,0.8352803738317757
1.8856180608272552,0.8353765323992994
1.8856180608272552,0.8354725787631272
1.8856180608272552,0.8355685131195335
1.8856180608272552,0.8356643356643356
1.8856180608272552,0.8357600465928946
1.8856180608272552,0.8358556461001164
1.8856180608272552,0.835369400814427
1.8856180608272552,0.8354651162790697
1.8856180608272552,0.8355607205113306
1.8856180608272552,0.8356562137049942
1.8856180608272552,0.8357515960533952
1.8856180608272552,0.83584686774942
1.8856180608272552,0.8353623188405798
1.8856180608272552,0.8348783314020858
1.8856180608272552,0.834973943254198
1.8856180608272552,0.8350694444444444
1.8856180608272552,0.8351648351648352
1.8856180608272552,0.8352601156069365
1.8856180608272552,0.8353552859618717
1.8856180608272552,0.8354503464203233
1.8856180608272552,0.8355452971725332
1.8856180608272552,0.8356401384083045
1.8856180608272552,0.8357348703170029
1.8856180608272552,0.8358294930875576
1.8856180608272552,0.8353483016695452
1.8856180608272552,0.8354430379746836
1.8856180608272552,0.8355376653248994
1.8856180608272552,0.8350574712643678
1.8856180608272552,0.8351522113727743
1.8856180608272552,0.8352468427095293
1.8856180608272552,0.8353413654618473
1.8856180608272552,0.8354357798165137
1.8856180608272552,0.8355300859598854
1.8856180608272552,0.8356242840778924
1.8856180608272552,0.8357183743560389
1.8856180608272552,0.835812356979405
1.8856180608272552,0.8359062321326473
1.8856180608272552,0.836
1.8856180608272552,0.836093660765277
1.8856180608272552,0.8361872146118722
1.8856180608272552,0.8362806617227609
1.8856180608272552,0.8363740022805017
1.8856180608272552,0.8364672364672364
1.8856180608272552,0.835990888382688
1.8856180608272552,0.836084234490609
1.8856180608272552,0.835608646188851
1.8856180608272552,0.8357021034678794
1.8856180608272552,0.8357954545454546
1.8856180608272552,0.8358886996024986
1.8856180608272552,0.8359818388195233
1.8856180608272552,0.8360748723766307
1.8856180608272552,0.8361678004535147
1.8856180608272552,0.8356940509915014
1.8856180608272552,0.8357870894677236
1.8856180608272552,0.8358800226372383
1.8856180608272552,0.8359728506787331
1.8856180608272552,0.8355002826455624
1.8856180608272552,0.8355932203389831
1.8856180608272552,0.8356860530773574
1.8856180608272552,0.835214446952596
1.8856180608272552,0.835307388606881
1.8856180608272552,0.8354002254791432
1.8856180608272552,0.8354929577464789
1.8856180608272552,0.8355855855855856
1.8856180608272552,0.8356781091727631
1.8856180608272552,0.8352080989876266
1.8856180608272552,0.835300730747611
1.8856180608272552,0.8348314606741573
1.8856180608272552,0.8349241998877035
1.8856180608272552,0.835016835016835
1.8856180608272552,0.8351093662366798
1.8856180608272552,0.8352017937219731
1.8856180608272552,0.8352941176470589
1.8856180608272552,0.8353863381858903
1.8856180608272552,0.8349188584219362
1.8856180608272552,0.8350111856823266
1.8856180608272552,0.835103409726104
1.8856180608272552,0.835195530726257
1.8856180608272552,0.8347292015633724
1.8856180608272552,0.8348214285714286
1.8856180608272552,0.8349135527049637
1.8856180608272552,0.835005574136009
1.8856180608272552,0.8350974930362117
1.8856180608272552,0.8351893095768375
1.8856180608272552,0.8347245409015025
1.8856180608272552,0.8348164627363738
1.8856180608272552,0.8349082823790995
1.8856180608272552,0.835
1.8856180608272552,0.8350916157690172
1.8856180608272552,0.8351831298557159
1.8856180608272552,0.8352745424292846
1.8856180608272552,0.8353658536585366
1.8856180608272552,0.8354570637119113
1.8856180608272552,0.8355481727574751
1.8856180608272552,0.835639180962922
1.8856180608272552,0.8357300884955752
1.8856180608272552,0.835820895522388
1.8856180608272552,0.8353591160220994
1.8856180608272552,0.8354500276090557
1.8856180608272552,0.8355408388520972
1.8856180608272552,0.8356315499172642
1.8856180608272552,0.8357221609702316
1.8856180608272552,0.8358126721763085
1.8856180608272552,0.8359030837004405
1.8856180608272552,0.8359933957072097
1.8856180608272552,0.8355335533553355
1.8856180608272552,0.8356239692138537
1.8856180608272552,0.8357142857142857
1.8856180608272552,0.8358045030203185
1.8856180608272552,0.8358946212952799
1.8856180608272552,0.8359846407021393
1.8856180608272552,0.8360745614035088
1.8856180608272552,0.8361643835616438
1.8856180608272552,0.8362541073384447
1.8856180608272552,0.836343732895457
1.8856180608272552,0.8364332603938731
1.8856180608272552,0.8365226899945325
1.8856180608272552,0.8360655737704918
1.8856180608272552,0.8361551064991808
1.8856180608272552,0.8362445414847162
1.8856180608272552,0.8363338788870703
1.8856180608272552,0.836423118865867
1.8856180608272552,0.8365122615803815
1.8856180608272552,0.8366013071895425
1.8856180608272552,0.8366902558519325
1.8856180608272552,0.8362350380848749
1.8856180608272552,0.8357803153887983
1.8856180608272552,0.8358695652173913
1.8856180608272552,0.8359587180879956
1.8856180608272552,0.8355048859934854
1.8856180608272552,0.8355941399891481
1.8856180608272552,0.8356832971800434
1.8856180608272552,0.8357723577235773
1.8856180608272552,0.8358613217768147
1.8856180906295776,0.8359501894964808
1.8856180906295776,0.836038961038961
1.8856180906295776,0.8355868036776636
2.0,0.8356756756756757
2.0,0.8357644516477579
2.0,0.8358531317494601
2.0,0.8359417161359957
2.0,0.8360302049622438
2.0,0.8361185983827494
2.0,0.8362068965517241
2.0,0.8362950996230479
2.0,0.8363832077502691
2.0,0.8364712210866057
2.0,0.8360215053763441
2.0,0.8361096184846857
2.0034691989421844,0.8356605800214822
2.0034691989421844,0.8352120236178208
2.0034691989421844,0.8347639484978541
2.0034691989421844,0.83485254691689
2.0034691989421844,0.834941050375134
2.0034691989421844,0.8350294590251741
2.0034691989421844,0.8345824411134903
2.0034691989421844,0.8346709470304976
2.0034691989421844,0.83475935828877
2.0034692138433456,0.8343132014965259
2.0034692138433456,0.8344017094017094
2.0034692138433456,0.8344901227976508
2.1213203072547913,0.8345784418356457
2.1213203072547913,0.8346666666666667
2.1213203072547913,0.8347547974413646
2.1213203072547913,0.8343100692594566
2.1213203072547913,0.8343982960596379
2.1213203072547913,0.83448642895157
2.1213203072547913,0.8345744680851064
2.1213203072547913,0.834662413609782
2.1213203072547913,0.834750265674814
2.1213203072547913,0.834306956983537
2.1213203072547913,0.8343949044585988
2.1213203072547913,0.8344827586206897
2.1213203072547913,0.8345705196182397
2.1213203072547913,0.834658187599364
2.1213203072547913,0.8342161016949152
2.1213203221559525,0.8343038644785601
2.1213203221559525,0.8343915343915344
2.1213203370571136,0.8344791115811739
2.1213203370571136,0.8345665961945031
2.1213203370571136,0.8346539883782356
2.1213203370571136,0.834741288278775
2.1213203370571136,0.8348284960422163
2.1213203370571136,0.8343881856540084
2.1213203370571136,0.8339483394833949
2.1213203370571136,0.8335089567966281
2.1213203370571136,0.8335966298051606
2.1213203370571136,0.8336842105263158
2.1213203370571136,0.8337716991057338
2.235702261328697,0.8338590956887487
2.235702261328697,0.8339464004203888
2.235702261328697,0.8340336134453782
2.235702261328697,0.8335958005249344
2.235702261328697,0.8336831059811123
2.235702261328697,0.8337703198741478
2.235702261328697,0.8338574423480084
2.235702261328697,0.8339444735463594
2.235702261328697,0.8340314136125655
2.235702261328697,0.8341182626896912
2.235702261328697,0.8342050209205021
2.235702261328697,0.8342916884474647
2.235702261328697,0.8343782654127482
2.235702261328697,0.8344647519582246
2.235702261328697,0.8345511482254697
2.235702261328697,0.8346374543557642
2.235702261328697,0.8347236704900939
2.235702261328697,0.8348097967691506
2.235702261328697,0.8348958333333333
2.235702261328697,0.8349817803227486
2.235702261328697,0.8345473465140478
2.235702261328697,0.8346333853354134
2.235702261328697,0.8347193347193347
2.235702261328697,0.8348051948051948
2.235702261328697,0.8348909657320872
2.235702261328697,0.8349766476388168
2.235702261328697,0.8350622406639004
2.23917143791914,0.8346293416277865
2.2391714453697205,0.8347150259067357
2.2391714453697205,0.8342827550491974
2.2391714453697205,0.8343685300207039
2.2391714453697205,0.83445421624418
2.2391714453697205,0.8340227507755946
2.2391714453697205,0.834108527131783
2.2391714453697205,0.8341942148760331
2.2391714453697205,0.8342798141455859
2.2391714453697205,0.8338493292053664
2.2391714453697205,0.8334192882929345
2.2391714453697205,0.8335051546391753
2.2391714453697205,0.8330757341576507
2.2391714453697205,0.8331616889804325
2.2391714453697205,0.8332475553268142
2.2391714453697205,0.8333333333333334
2.2391714453697205,0.8334190231362468
2.2391714453697205,0.8335046248715313
2.2391714453697205,0.8335901386748844
2.239171452820301,0.8336755646817249
2.239171452820301,0.8337609030271934
2.2391714602708817,0.8338461538461538
2.2391714602708817,0.8339313172731933
2.353553384542465,0.8340163934426229
2.353553384542465,0.8341013824884793
2.353553384542465,0.834186284544524
2.353553384542465,0.8337595907928389
2.353553384542465,0.8338445807770961
2.3570225536823273,0.8334184977005621
2.3570225536823273,0.8335035750766088
2.3570225685834885,0.8335885655946912
2.3570225685834885,0.8336734693877551
2.3570225685834885,0.8337582865884753
2.3570225685834885,0.8338430173292558
2.3570225685834885,0.8334182373917474
2.3570225685834885,0.8335030549898167
2.3570225685834885,0.833587786259542
2.357022576034069,0.8336724313326551
2.3570225834846497,0.8337569903406202
2.3570225834846497,0.8333333333333334
2.3570225834846497,0.8334179786693753
2.3570225834846497,0.833502538071066
2.3570225834846497,0.8335870116692035
2.3570225834846497,0.8336713995943205
2.3570225834846497,0.8337557019766852
2.3570225834846497,0.8338399189463019
2.3570225834846497,0.8339240506329114
2.3570225834846497,0.8340080971659919
2.3570225834846497,0.8335862417804755
2.3570225834846497,0.8336703741152679
2.3570225834846497,0.8337544214249621
2.3570225834846497,0.8338383838383838
2.3570225834846497,0.833922261484099
2.3570225834846497,0.8335015136226034
2.3570225834846497,0.8335854765506808
2.3570225834846497,0.8336693548387096
2.3570225834846497,0.8332493702770781
2.3570225834846497,0.8333333333333334
2.3570225834846497,0.8334172118772019
2.3570225834846497,0.8335010060362174
2.3570225834846497,0.8330819507290096
2.3570226058363914,0.8331658291457287
2.414213538169861,0.833249623304872
2.414213538169861,0.8333333333333334
2.4714045226573944,0.8334169593577522
2.4714045226573944,0.8329989969909729
2.4714045226573944,0.8325814536340852
2.4714045226573944,0.8326653306613226
2.4714045226573944,0.8322483725588382
2.4714045226573944,0.8318318318318318
2.4714045226573944,0.8319159579789895
2.4714045226573944,0.832
2.4714045226573944,0.8315842078960519
2.4748736917972565,0.8316683316683317
2.4748736917972565,0.8312531203195207
2.4748736917972565,0.8308383233532934
2.4748736917972565,0.8309226932668329
2.4748736917972565,0.8310069790628115
2.4748736917972565,0.8310911808669657
2.4748736917972565,0.8311752988047809
2.4748736917972565,0.8307615729218517
2.4748736917972565,0.8308457711442786
2.4748736917972565,0.8309298856290402
2.4748736917972565,0.831013916500994
2.4748736917972565,0.8310978638847492
2.4748736917972565,0.8311817279046674
2.4748736917972565,0.8312655086848635
2.4748736917972565,0.8313492063492064
2.4748736917972565,0.8314328210213188
2.4748736917972565,0.8315163528245788
2.4748736917972565,0.8315998018821199
2.4748736917972565,0.8316831683168316
2.4748736917972565,0.8317664522513607
2.4748736917972565,0.8318496538081108
2.4748737066984177,0.8319327731092437
2.4748737066984177,0.8320158102766798
2.4748737066984177,0.8320987654320988
2.4748737066984177,0.8321816386969397
2.4748737066984177,0.8317710902812038
2.474873721599579,0.8313609467455622
2.589255630970001,0.8314440611138492
2.589255630970001,0.8315270935960591
2.5892556458711624,0.8316100443131462
2.589255653321743,0.8316929133858267
2.592724822461605,0.8317757009345794
2.5927248299121857,0.831858407079646
2.5927248299121857,0.8314496314496315
2.5927248299121857,0.831532416502947
2.5927248299121857,0.8316151202749141
2.5927248299121857,0.831207065750736
2.5927248299121857,0.8307994114762138
2.5927248299121857,0.8308823529411765
2.5927248299121857,0.8309652131308183
2.5927248299121857,0.8310479921645446
2.5927248299121857,0.8306412139011258
2.5927248299121857,0.8307240704500979
2.5927248299121857,0.8308068459657701
2.5927248299121857,0.83088954056696
2.5927248299121857,0.830972154372252
2.5927248299121857,0.8310546875
2.5927248299121857,0.8311371400683261
2.5927248299121857,0.8307317073170731
2.5927248299121857,0.8308142369575817
2.5927248299121857,0.830896686159844
2.5927248299121857,0.8309790550414028
2.5927248299121857,0.8310613437195715
2.5927248299121857,0.8306569343065694
2.5927248299121857,0.830739299610895
2.5927248299121857,0.83082158483228
2.5927248299121857,0.8309037900874635
2.5927248299121857,0.8309859154929577
2.5927248299121857,0.8310679611650486
2.5927248373627663,0.8311499272197962
2.5927248373627663,0.8312318137730359
2.592724844813347,0.8313136209403781
2.592724844813347,0.8313953488372093
2.592724844813347,0.8314769975786925
2.592724844813347,0.8315585672797676
2.592724844813347,0.8311562651185292
2.592724844813347,0.8312379110251451
2.592724859714508,0.8313194780086999
2.5927248746156693,0.8314009661835748
2.7071067690849304,0.8314823756639305
2.7071067690849304,0.8315637065637066
2.7071067690849304,0.8316449589966233
2.7071067690849304,0.8317261330761813
2.7071067690849304,0.8318072289156626
2.7071067690849304,0.831888246628131
2.7071067690849304,0.8319691863264324
2.7071067690849304,0.8320500481231954
2.7071067839860916,0.8321308321308322
2.7071067839860916,0.8322115384615385
2.7071067839860916,0.8322921672272946
2.7105759382247925,0.8323727185398655
2.7105759382247925,0.8319731156985117
2.7105759382247925,0.8320537428023033
2.7105759382247925,0.8321342925659473
2.7105759382247925,0.8322147651006712
2.7105759382247925,0.8322951605174892
2.7105759382247925,0.8323754789272031
2.7105759531259537,0.8324557204404021
2.7105759531259537,0.8325358851674641
2.7105759531259537,0.8326159732185557
2.7105759531259537,0.8326959847036329
2.7105759531259537,0.8327759197324415
2.7105759605765343,0.8328557784145176
2.710575968027115,0.8329355608591885
2.710575968027115,0.8330152671755725
2.710575968027115,0.8330948974725799
2.710575968027115,0.8331744518589133
2.710575968027115,0.8332539304430682
2.710575968027115,0.8328571428571429
2.710575968027115,0.8329366968110423
2.710575968027115,0.8330161750713606
2.710575968027115,0.833095577746077
2.710575968027115,0.8331749049429658
2.710575968027115,0.8327790973871734
2.710575968027115,0.8328584995251662
2.710575968027115,0.832937826293308
2.710575968027115,0.8330170777988615
2.710575968027115,0.8330962541488858
2.710575968027115,0.833175355450237
2.710575968027115,0.8332543818095689
2.710575968027115,0.8333333333333334
2.710575968027115,0.8334122101277804
2.710575968027115,0.8334910122989593
2.7105759978294373,0.8335697399527187
2.7105759978294373,0.833648393194707
2.7105759978294373,0.8337269721303732
2.7105759978294373,0.833805476864967
2.767766922712326,0.8338839075035394
2.8249579071998596,0.8339622641509434
2.8249579071998596,0.834040546911834
2.8249579071998596,0.8336475023562677
2.8249579071998596,0.8337258596325954
2.8249579071998596,0.833804143126177
2.8249579071998596,0.8338823529411765
2.8249579071998596,0.8339604891815616
2.8249579071998596,0.8340385519511049
2.8249579071998596,0.8336466165413534
2.8249579071998596,0.833255049318929
2.8249579071998596,0.8328638497652582
2.8249579071998596,0.8329422806194275
2.8249579071998596,0.8325515947467167
2.8249579071998596,0.8326300984528833
2.8249579071998596,0.8327085285848173
2.8249579071998596,0.8323185011709602
2.8249579071998596,0.8323970037453183
2.8249579071998596,0.8324754328497894
2.8249579071998596,0.8320860617399439
2.828427016735077,0.8316970546984572
2.828427016735077,0.8313084112149532
2.828427016735077,0.8313872022419431
2.828427031636238,0.8314659197012139
2.828427031636238,0.8310779281381241
2.828427031636238,0.8306902985074627
2.828427031636238,0.8307692307692308
2.8284270763397217,0.8308480894687791
2.8284270763397217,0.8309268747088961
2.8284270763397217,0.8310055865921788
2.8284270763397217,0.8306188925081434
2.8284270763397217,0.8306976744186046
2.8284270763397217,0.8307763830776383
2.8284270763397217,0.8303903345724907
2.8284270763397217,0.8304691128657687
2.8284270763397217,0.830547818012999
2.8284270763397217,0.8301624129930394
2.8284270763397217,0.8302411873840445
2.8284270763397217,0.8303198887343533
2.8284270763397217,0.830398517145505
2.8284270763397217,0.8304770727188513
2.8284270763397217,0.8300925925925926
2.8284270763397217,0.8301712170291532
2.8284270763397217,0.830249768732655
2.8284270763397217,0.830328247803976
2.8284270763397217,0.8304066543438078
2.8284270763397217,0.8304849884526558
2.8284270763397217,0.830101569713758
2.8284270763397217,0.830179972311952
2.8284270763397217,0.8297970479704797
2.8284270763397217,0.8298755186721992
2.8284270763397217,0.8294930875576036
2.8284270763397217,0.8291110087517273
2.8284270763397217,0.8291896869244936
2.8284270763397217,0.8292682926829268
2.8284270763397217,0.8293468261269549
2.8284270763397217,0.8294252873563218
2.8284270837903023,0.8290441176470589
2.828427091240883,0.8291226458429031
2.828427091240883,0.8287419651056015
2.828427091240883,0.8288205598898577
2.8284270986914635,0.8288990825688073
2.828427106142044,0.8289775332416323
2.828427106142044,0.8290559120073328
2.828427106142044,0.8291342189647274
2.828427106142044,0.8292124542124543
2.828427106142044,0.8292906178489703
2.828427106142044,0.8293687099725526
2.828427106142044,0.828989483310471
2.828427106142044,0.8286106032906764
2.828427106142044,0.8286888990406578
2.828427106142044,0.828310502283105
2.828427106142044,0.8283888635326335
2.828427106142044,0.8284671532846716
2.828427106142044,0.8280893752849977
2.828427106142044,0.8281677301731997
2.828427106142044,0.8277904328018223
2.828427106142044,0.8278688524590164
2.828427106142044,0.8279472007282658
2.828427106142044,0.8280254777070064
2.828427106142044,0.8276489313324238
2.828427106142044,0.8277272727272728
2.828427106142044,0.8278055429350295
2.8856180608272552,0.8278837420526793
2.8856180608272552,0.8279618701770313
2.8856180608272552,0.8280399274047187
2.8856180906295776,0.8281179138321996
2.8856180906295776,0.828195829555757
2.9428090155124664,0.8282736746714998
2.9428090155124664,0.8283514492753623
2.9428090155124664,0.8284291534631055
2.942809045314789,0.8285067873303168
2.942809045314789,0.8285843509724107
2.942809045314789,0.8286618444846293
2.942809045314789,0.8287392679620424
2.942809045314789,0.8283649503161699
2.942809045314789,0.8279909706546276
2.942809045314789,0.8280685920577617
2.942809045314789,0.8281461434370772
2.942809045314789,0.8277727682596934
2.942809045314789,0.8278503830554303
2.942809045314789,0.8279279279279279
2.942809045314789,0.8275551553354344
2.942809045314789,0.8276327632763276
2.942809045314789,0.827710301394512
2.942809045314789,0.8277877697841727
2.942809045314789,0.8278651685393258
2.9462781473994255,0.8274932614555256
2.9462782070040703,0.8275707229456668
2.9462782070040703,0.8276481149012568
2.946278214454651,0.8277254374158816
2.946278214454651,0.827354260089686
2.946278214454651,0.8274316450022412
2.946278214454651,0.8275089605734767
2.946278214454651,0.8275862068965517
2.946278214454651,0.8276633840644584
2.946278214454651,0.8277404921700223
2.946278214454651,0.8278175313059034
2.946278214454651,0.827447474295932
2.946278214454651,0.8270777479892761
2.946278214454651,0.8271549799017418
2.946278214454651,0.8272321428571429
2.946278214454651,0.8273092369477911
2.946278214454651,0.8273862622658341
2.946278214454651,0.8270173874275524
2.946278214454651,0.8270944741532977
2.946278214454651,0.8271714922048998
2.946278214454651,0.8268032056990204
2.946278214454651,0.82688028482421
2.946278214454651,0.8269572953736655
2.946278214454651,0.8270342374388617
2.946278214454651,0.8266666666666667
2.946278214454651,0.826743669480231
2.946278214454651,0.8268206039076377
2.946278214454651,0.8268974700399467
2.946278214454651,0.8269742679680568
2.946278214454651,0.8266075388026608
2.946278214454651,0.8266843971631206
2.946278229355812,0.8267611874169252
2.946278229355812,0.8268379096545616
2.946278229355812,0.8269145639663568
2.946278229355812,0.8265486725663717
2.946278229355812,0.826625386996904
2.946278229355812,0.8267020335985853
2.946278229355812,0.8267786124613345
2.9462782442569733,0.8268551236749117
2.9462782442569733,0.8264900662251655
3.0,0.8265666372462489
3.0,0.8266431407146008
3.0606601536273956,0.8267195767195767
3.060660168528557,0.8267959453503746
3.0641293078660965,0.8268722466960352
3.0641293078660965,0.8269484808454426
3.064129337668419,0.827024647887324
3.064129337668419,0.8266608007039156
3.0641293451189995,0.8267370272647317
3.0641293451189995,0.8268131868131868
3.0641293451189995,0.8268892794376098
3.0641293451189995,0.8269653052261748
3.06412935256958,0.8270412642669008
3.06412935256958,0.8266783677051338
3.06412935256958,0.8267543859649122
3.06412935256958,0.8268303375712407
3.06412935256958,0.8264680105170903
3.06412935256958,0.8265440210249672
3.06412935256958,0.8261821366024519
3.06412935256958,0.82582056892779
3.06412935256958,0.8254593175853019
3.06412935256958,0.825098382160035
3.06412935256958,0.8247377622377622
3.06412935256958,0.8248143294014854
3.06412935256958,0.8248908296943231
3.06412935256958,0.8249672632038412
3.06412935256958,0.824607329842932
3.06412935256958,0.8246838203227214
3.06412935256958,0.8247602441150829
3.0641293674707413,0.8248366013071895
3.0641293674707413,0.8249128919860628
3.0641293674707413,0.8249891162385721
3.0641293674707413,0.825065274151436
3.0641293674707413,0.8247063940843845
3.0641293674707413,0.8247826086956521
3.0641293674707413,0.8248587570621468
3.178511291742325,0.8249348392701998
3.178511291742325,0.8250108554059922
3.178511291742325,0.8250868055555556
3.178511291742325,0.8251626898047723
3.178511291742325,0.8252385082393755
3.178511291742325,0.8253142609449502
3.181980401277542,0.8253899480069324
3.181980460882187,0.8254655695106107
3.181980460882187,0.8255411255411256
3.181980460882187,0.8256166161834704
3.181980460882187,0.8256920415224913
3.181980460882187,0.825767401642888
3.181980460882187,0.8258426966292135
3.181980460882187,0.8259179265658747
3.181980460882187,0.825993091537133
3.181980460882187,0.826068191627104
3.181980460882187,0.8261432269197584
3.181980460882187,0.826218197498922
3.181980460882187,0.8262931034482759
3.181980475783348,0.8259370960792761
3.181980475783348,0.8255813953488372
3.181980475783348,0.8256564786913474
3.181980475783348,0.8257314974182444
3.181980475783348,0.8253763440860215
3.181980475783348,0.8250214961306965
3.1819804832339287,0.8250966910184787
3.1819804832339287,0.8251718213058419
3.1819804906845093,0.8252468870759982
3.1819804906845093,0.8248927038626609
3.1819804906845093,0.824967824967825
3.1819804906845093,0.8250428816466552
3.1819804906845093,0.8251178739819974
3.1819804906845093,0.8251928020565553
3.1819804906845093,0.8252676659528908
3.1819804906845093,0.8249143835616438
3.296362414956093,0.8249893025246042
3.296362429857254,0.8246364414029085
3.296362429857254,0.8247114151346729
3.2998315393924713,0.8247863247863247
3.2998315393924713,0.8244340025630073
3.2998315393924713,0.8245089666951324
3.2998315542936325,0.8245838668373879
3.2998315691947937,0.8246587030716723
3.2998315691947937,0.8247334754797442
3.2998315691947937,0.8248081841432225
3.2998315691947937,0.8244567533020878
3.299831584095955,0.8245315161839863
3.299831584095955,0.8246062154108131
3.299831598997116,0.8246808510638298
3.299831598997116,0.8243300723096555
3.299831598997116,0.8244047619047619
3.299831598997116,0.8244793880152996
3.299831598997116,0.824553950722175
3.299831598997116,0.8246284501061572
3.299831598997116,0.8247028862478778
3.299831598997116,0.824777259227832
3.299831598997116,0.8248515691263782
3.2998316064476967,0.8249258160237388
3.2998316064476967,0.825
3.2998316138982773,0.8246505717916137
3.2998316138982773,0.8243014394580863
3.299831621348858,0.8243757934828607
3.299831621348858,0.8244500846023689
3.2998316287994385,0.8245243128964059
3.2998316287994385,0.8245984784446323
3.2998316287994385,0.8246725813265737
3.2998316287994385,0.8247466216216216
3.2998316287994385,0.8248205994090333
3.2998316287994385,0.8248945147679325
3.2998316287994385,0.8249683677773092
3.299831658601761,0.8250421585160203
3.299831658601761,0.8246944795617362
3.3570225685834885,0.8247683235046336
3.3570225685834885,0.8248421052631579
3.414213538169861,0.8249158249158249
3.414213538169861,0.8249894825410181
3.414213538169861,0.8250630782169891
3.414213538169861,0.825136612021858
3.414213538169861,0.8252100840336134
3.414213538169861,0.8252834943301134
3.414213538169861,0.8253568429890848
3.414213538169861,0.8254301300881242
3.4176826775074005,0.8250838926174496
3.4176826775074005,0.8247379454926624
3.417682707309723,0.8248113998323554
3.417682722210884,0.8244658567239213
3.417682722210884,0.8245393634840871
3.417682722210884,0.8246128087065718
3.4176827371120453,0.8246861924686193
3.4176827371120453,0.8247595148473442
3.4176827371120453,0.8248327759197325
3.4176827371120453,0.824905975762641
3.4176827371120453,0.8249791144527987
3.4176827371120453,0.8250521920668058
3.4176827371120453,0.8247078464106845
3.4176827371120453,0.8243637880684188
3.4176827371120453,0.8244370308590492
3.4176827371120453,0.8240933722384327
3.4176827371120453,0.8241666666666667
3.4176827371120453,0.8242399000416493
3.4176827371120453,0.8243130724396336
3.4176827371120453,0.8243861839367458
3.417682744562626,0.8244592346089851
3.4176827520132065,0.8245322245322245
3.4176827520132065,0.8246051537822111
3.4176827520132065,0.824262567511425
3.4176827520132065,0.8243355481727574
3.4176827669143677,0.8244084682440846
3.4176827669143677,0.8244813278008298
3.474873684346676,0.8245541269182912
3.474873684346676,0.8246268656716418
3.5320646464824677,0.8246995441359304
3.5320646688342094,0.824357912178956
3.5320646688342094,0.8244306418219461
3.53206467628479,0.8240894039735099
3.53206467628479,0.8241621845262722
3.5355337858200073,0.8242349048800661
3.5355337858200073,0.8243075651095494
3.5355337858200073,0.8243801652892562
3.5355337858200073,0.8244527054935977
3.5355338379740715,0.8245251857968621
3.535533845424652,0.824597606273215
3.535533845424652,0.8246699669966997
3.535533845424652,0.8247422680412371
3.535533845424652,0.8248145094806265
3.535533845424652,0.8248866913885455
3.535533845424652,0.8245469522240527
3.535533845424652,0.8242074927953891
3.535533845424652,0.8238683127572016
3.535533845424652,0.8239407651172357
3.535533845424652,0.8236019736842105
3.535533845424652,0.8236744759556104
3.535533845424652,0.823746918652424
3.535533845424652,0.8238193018480493
3.535533845424652,0.8238916256157636
3.535533845424652,0.8239638900287238
3.535533845424652,0.8240360951599672
3.535533845424652,0.8241082410824109
3.535533845424652,0.8241803278688524
3.535533845424652,0.8242523555919705
3.535533845424652,0.8243243243243243
3.535533845424652,0.8243962341383545
3.5355338603258133,0.824468085106383
3.5355338603258133,0.8245398773006135
3.5355338603258133,0.8246116107931316
3.5355338603258133,0.8242746219861055
3.535533867776394,0.8243464052287581
3.535533867776394,0.824009799918334
3.5355338752269745,0.8240816326530612
3.5355338752269745,0.8241534067727458
3.5355338752269745,0.8242251223491027
3.5355338752269745,0.8238891153689359
3.5355339348316193,0.823960880195599
3.649915784597397,0.8240325865580448
3.649915784597397,0.8241042345276873
3.6499158143997192,0.8241758241758241
3.6499158143997192,0.8242473555736372
3.6499158143997192,0.824318828792192
3.6499158143997192,0.824390243902439
3.6499158143997192,0.8244616009752134
3.6533849239349365,0.8245329000812348
3.6533849239349365,0.8246041412911084
3.6533849239349365,0.8242694805194806
3.6533849388360977,0.824340770791075
3.6533849835395813,0.82441200324412
3.6533849835395813,0.8244831779489258
3.6533849835395813,0.8245542949756888
3.6533849835395813,0.8246253543944917
3.6533849835395813,0.8246963562753037
3.6533849835395813,0.8247673006879805
3.6533849835395813,0.8248381877022654
3.6533849835395813,0.8249090173877881
3.653384990990162,0.824575586095392
3.6533849984407425,0.8246464646464646
3.6533849984407425,0.8247172859450727
3.6533850133419037,0.8247880500605571
3.6533850133419037,0.8248587570621468
3.6533850133419037,0.8249294070189592
3.6533850133419037,0.825
3.6533850133419037,0.8250705360741637
3.653385043144226,0.8247381144238517
3.7071067690849304,0.8248086991542489
3.7071067690849304,0.8244766505636071
3.7071067690849304,0.8241448692152917
3.7071067690849304,0.8238133547868061
3.7071067690849304,0.8238841978287093
3.7071067690849304,0.8239549839228296
3.7071067690849304,0.8240257131378064
3.7071067690849304,0.8236947791164658
3.7071067690849304,0.823364110798876
3.767766922712326,0.8230337078651685
3.7677669376134872,0.8231046931407943
3.7677669525146484,0.8227746591820368
3.7677669525146484,0.8228456913827655
3.7677669525146484,0.8229166666666666
3.7677669525146484,0.8229875851021226
3.7677669525146484,0.8230584467574059
3.7712360620498657,0.8231292517006803
3.7712360620498657,0.8228
3.771236091852188,0.8228708516593363
3.771236091852188,0.8229416466826539
3.7712360993027687,0.8230123851378346
3.7712360993027687,0.8230830670926518
3.7712361216545105,0.8231536926147704
3.7712361216545105,0.8232242617717478
3.7712361216545105,0.8232947746310331
3.7712361216545105,0.8233652312599681
3.7712361216545105,0.8234356317257872
3.7712361216545105,0.8231075697211155
3.7712361216545105,0.8231780167264038
3.7712361216545105,0.8228503184713376
3.7712361216545105,0.8229208117787505
3.7712361216545105,0.8229912490055689
3.7712361216545105,0.8230616302186878
3.7712361216545105,0.8231319554848967
3.7712361216545105,0.8228049264998013
3.7712361216545105,0.8228752978554408
3.7712361216545105,0.8229456133386265
3.7712361216545105,0.823015873015873
3.7712361216545105,0.8230860769535898
3.7712361216545105,0.8231562252180809
3.7712361216545105,0.823226317875545
3.7712361216545105,0.8229001584786054
3.7712361216545105,0.8229702970297029
3.7712361216545105,0.8230403800475059
3.7712361216545105,0.8231104075979422
3.7712361216545105,0.8231803797468354
3.7712361216545105,0.822854883353104
3.7712361216545105,0.8225296442687747
3.7712361216545105,0.8225997629395496
3.7712361216545105,0.8226698262243286
3.7712361216545105,0.822739834188709
3.7712361216545105,0.8224151539068666
3.7712361216545105,0.8224852071005917
3.7712361216545105,0.8221608832807571
3.7712361216545105,0.822230981474182
3.7712361216545105,0.822301024428684
3.7712361216545105,0.8223710122095313
3.7712361216545105,0.8220472440944881
3.7712361216545105,0.8221172766627312
3.7712361216545105,0.8221872541306058
3.7712361216545105,0.8222571765631145
3.7712361216545105,0.8219339622641509
3.7712361216545105,0.8220039292730845
3.7712361216545105,0.8220738413197172
3.7712361216545105,0.8217510797016098
3.7712361216545105,0.8218210361067504
3.7712361216545105,0.8214986269125147
3.7712361216545105,0.8215686274509804
3.7712361216545105,0.8216385731085849
3.7712361216545105,0.8217084639498433
3.7712361216545105,0.8217783000391696
3.7712361216545105,0.8218480814408771
3.7712361216545105,0.821917808219178
3.7712361216545105,0.8219874804381847
3.7712361216545105,0.8220570981619085
3.7712361216545105,0.8221266614542612
3.7712361216545105,0.8221961703790543
3.7712361216545105,0.822265625
3.7712361216545105,0.8219445529090199
3.7712361216545105,0.8220140515222483
3.7712361216545105,0.8220834959032384
3.7712361216545105,0.8217628705148206
3.7712361216545105,0.8214424951267056
3.7712361216545105,0.8215120810600156
3.7712361216545105,0.8215816127775614
3.7712361216545105,0.8216510903426791
3.7712361216545105,0.8217205138186064
3.7712361216545105,0.8214007782101167
3.7712361216545105,0.8214702450408401
3.7712361216545105,0.8211508553654744
3.7712361216545105,0.8212203653322969
3.7712361216545105,0.8212898212898213
3.7712361216545105,0.8213592233009709
3.7712361216545105,0.8214285714285714
3.7712361216545105,0.8214978657353512
3.7712361216545105,0.821567106283941
3.7712361216545105,0.8212485459480419
3.7712361216545105,0.8213178294573643
3.7712361216545105,0.8213870592793491
3.7712361216545105,0.8214562354763749
3.7712361216545105,0.8215253581107239
3.7712361216545105,0.8215944272445821
3.7712361216545105,0.8216634429400387
3.7712361216545105,0.8213457076566125
3.7712361216545105,0.8210282180131426
3.7712361216545105,0.8207109737248841
3.7712361216545105,0.82078022402472
3.7712361216545105,0.8208494208494208
3.7712361216545105,0.8209185642609031
3.7712361216545105,0.8209876543209876
3.7712361216545105,0.8210566910913999
3.7712361216545105,0.8211256746337703
3.7712361216545105,0.8211946050096339
3.7712361216545105,0.8212634822804314
3.771236151456833,0.8213323065075087
3.771236151456833,0.821401077752117
3.771236151456833,0.8214697960754136
3.771236151456833,0.8211538461538461
3.771236151456833,0.8212226066897347
3.771236151456833,0.8209069946195234
3.7712361812591553,0.8209757971571264
3.8249579071998596,0.8210445468509985
3.8249579071998596,0.8211132437619961
3.8249579071998596,0.8211818879508825
3.8249579071998596,0.8212504794783276
3.8249579071998596,0.821319018404908
3.8249579071998596,0.8213875047911077
3.8249579071998596,0.821455938697318
3.8249579071998596,0.8215243201838376
3.8249579071998596,0.821592649310873
3.8249579071998596,0.8212782242632989
3.8249579071998596,0.8213465952563122
3.8249579071998596,0.821414913957935
3.8249579071998596,0.8214831804281345
3.8856180533766747,0.8215513947267864
3.8856180608272552,0.8216195569136746
3.8856180608272552,0.8213058419243986
3.8856180608272552,0.8213740458015267
3.8856180608272552,0.8210606638687524
3.8856180608272552,0.820747520976354
3.8856180608272552,0.8208158597026306
3.8856180608272552,0.8208841463414634
3.8856180608272552,0.820952380952381
3.8856180608272552,0.8206397562833206
3.8856180608272552,0.8207080319756376
3.8856180608272552,0.8207762557077626
3.8856180906295776,0.8208444275389882
3.8856180906295776,0.820532319391635
3.8890871703624725,0.8202204484986697
3.8890872299671173,0.8202887537993921
3.8890872299671173,0.8203570072161033
3.8890872299671173,0.8200455580865603
3.8890872299671173,0.8201138519924098
3.8890872299671173,0.8198027314112292
3.8890872299671173,0.819491846795601
3.8890872299671173,0.819560272934041
3.8890872299671173,0.8196286472148541
3.8890872299671173,0.8196969696969697
3.8890872299671173,0.8197652404392276
3.8890872448682785,0.8194549583648751
3.8890872448682785,0.8191449110858873
3.8890872448682785,0.819213313161876
3.8890872597694397,0.819281663516068
3.8890872597694397,0.8189720332577476
3.8890872597694397,0.8190404231205138
3.8890872597694397,0.8191087613293051
3.8890872597694397,0.8191770479426198
3.889087274670601,0.8192452830188679
3.8890873417258263,0.8193134666163712
3.9428090304136276,0.8193815987933635
3.942809045314789,0.8190727478326423
3.942809045314789,0.8191409193669932
4.0,0.8192090395480226
4.0,0.8192771084337349
4.0,0.8193451260820475
4.0,0.8194130925507901
4.0,0.819481007897706
4.0,0.8195488721804511
4.0,0.8196166854565953
4.0,0.8196844477836214
4.0,0.819752159218926
4.0,0.8198198198198198
4.0,0.8198874296435272
4.0,0.8199549887471868
4.0,0.8200224971878515
4.0,0.8200899550224887
4.0,0.8201573623079805
4.0,0.8202247191011236
4.0,0.8202920254586298
4.0,0.8203592814371258
4.003469169139862,0.8204264870931538
4.003469169139862,0.8204936424831712
4.003469169139862,0.8205607476635514
4.003469169139862,0.820254110612855
4.003469169139862,0.8203212551363467
4.003469169139862,0.8203883495145631
4.003469169139862,0.8204553938036581
4.003469169139862,0.8205223880597015
4.003469169139862,0.8205893323386796
4.003469169139862,0.8206562266964952
4.003469169139862,0.8207230711889676
4.003469169139862,0.8207898658718331
4.003469191491604,0.8208566108007449
4.003469191491604,0.8209233060312733
4.0034691989421844,0.8206177893561593
4.003469221293926,0.8206845238095238
4.003469221293926,0.8207512086277426
4.003469221293926,0.820817843866171
4.003469221293926,0.8208844295800818
4.006938338279724,0.8209509658246656
4.006938338279724,0.8210174526550316
4.006938360631466,0.8210838901262064
4.006938360631466,0.8211502782931355
4.0069383680820465,0.8212166172106825
4.0069383680820465,0.8212829069336299
4.0069383680820465,0.821349147516679
4.0069383680820465,0.8214153390144497
4.0069383680820465,0.8214814814814815
4.0069383680820465,0.8215475749722325
4.0069383680820465,0.8216136195410807
4.0069383680820465,0.8216796152423234
4.0069383680820465,0.8217455621301775
4.0069383680820465,0.82181146025878
4.0069383680820465,0.8218773096821878
4.006938382983208,0.8219431104543775
4.006938382983208,0.8220088626292467
4.006938382983208,0.8220745662606128
4.006938382983208,0.822140221402214
4.006938397884369,0.8222058281077094
4.006938397884369,0.8222713864306784
4.006938397884369,0.8223368964246222
4.006938397884369,0.8224023581429624
4.006938397884369,0.8224677716390424
4.006938397884369,0.8225331369661266
4.006938397884369,0.8222304011777696
4.006938397884369,0.8222958057395143
4.060660153627396,0.8219933799190879
4.064129337668419,0.8220588235294117
4.064129337668419,0.8221242190371187
4.064129337668419,0.8221895664952241
4.121320277452469,0.8222548659566654
4.121320307254791,0.8223201174743024
4.121320307254791,0.8223853211009174
4.121320307254791,0.822450476889215
4.121320307254791,0.8225155848918225
4.121320307254791,0.8222140762463344
4.121320307254791,0.8222792231586662
4.121320307254791,0.8223443223443223
4.121320307254791,0.8224093738557305
4.121320307254791,0.822108345534407
4.121320307254791,0.8221734357848518
4.121320307254791,0.8218727139722019
4.121320307254791,0.8215722120658135
4.121320307254791,0.8216374269005848
4.121320307254791,0.8213372305443917
4.121320307254791,0.8214024835646457
4.121320307254791,0.8214676889375685
4.121320307254791,0.8215328467153284
4.121320307254791,0.8215979569500182
4.121320307254791,0.8216630196936543
4.121320307254791,0.8217280349981771
4.121320307254791,0.8217930029154519
4.121320307254791,0.8218579234972677
4.121320307254791,0.8219227967953386
4.121320307254791,0.8219876228613032
4.121320307254791,0.8220524017467249
4.121320307254791,0.822117133503092
4.121320307254791,0.8221818181818182
4.121320307254791,0.821882951653944
4.121320307254791,0.8219476744186046
4.121320307254791,0.8216491100617508
4.121320307254791,0.8217138707334786
4.121320307254791,0.8217785843920146
4.121320307254791,0.8218432510885341
4.121320307254791,0.8219078708741385
4.121320307254791,0.821972443799855
4.121320307254791,0.8220369699166364
4.121320307254791,0.8221014492753623
4.121320307254791,0.8221658819268381
4.121320307254791,0.8222302679217958
4.1213203221559525,0.8219326818675353
4.1213203221559525,0.8219971056439942
4.1213203221559525,0.8220614828209765
4.1213203221559525,0.8221258134490239
4.1213203221559525,0.822190097578605
4.1213203221559525,0.8222543352601156
4.1213203221559525,0.8223185265438786
4.124789476394653,0.8223826714801444
4.124789483845234,0.8220858895705522
4.1247894912958145,0.8221500721500722
4.1247894912958145,0.8222142084385142
4.1247894912958145,0.8222782984859409
4.124789498746395,0.8223423423423424
4.124789506196976,0.8224063400576369
4.124789506196976,0.8224702916816709
4.124789506196976,0.8225341972642188
4.124789506196976,0.8225980568549838
4.124789506196976,0.8226618705035971
4.124789506196976,0.8227256382596189
4.124789521098137,0.822429906542056
4.124789521098137,0.8224937118217751
4.1247895658016205,0.822198275862069
4.178511291742325,0.822262118491921
4.235702261328697,0.8223259152907394
4.23917143791914,0.8223896663078579
4.2391714453697205,0.8224533715925395
4.2391714453697205,0.8225170311939763
4.2391714453697205,0.8222222222222222
4.2391714453697205,0.8222859190254389
4.2391714453697205,0.8223495702005731
4.2391714453697205,0.8224131757966344
4.2391714453697205,0.8224767358625626
4.2391714453697205,0.8225402504472272
4.242640554904938,0.8222460658082976
4.242640554904938,0.8223096174472649
4.242640554904938,0.8220157255182273
4.242640554904938,0.8220793140407289
4.242640554904938,0.8221428571428572
4.24264058470726,0.8218493395215994
4.2426406145095825,0.8219129193433262
4.2426406145095825,0.8219764537995006
4.2426406145095825,0.822039942938659
4.2426406145095825,0.8221033868092692
4.2426406145095825,0.8221667854597291
4.2426406145095825,0.8222301389383684
4.2426406145095825,0.8222934472934473
4.242640629410744,0.8223567105731577
4.242640629410744,0.8224199288256228
4.242640636861324,0.8224831020988972
4.242640644311905,0.8225462304409673
4.242640644311905,0.8226093138997511
4.242640644311905,0.8226723525230988
4.242640644311905,0.822380106571936
4.242640644311905,0.8224431818181818
4.242640644311905,0.8225062122825701
4.242640644311905,0.8225691980127751
4.242640644311905,0.8222774033345158
4.242640644311905,0.8223404255319149
4.242640659213066,0.8224034030485643
4.242640659213066,0.8224663359319632
4.242640659213066,0.822529224229543
4.242640659213066,0.8225920679886686
4.242640659213066,0.8226548672566372
4.296362429857254,0.8227176220806794
4.353553391993046,0.822780332507959
4.353553391993046,0.8228429985855729
4.357022553682327,0.8225521385648639
4.357022553682327,0.8226148409893993
4.357022553682327,0.8226774991169198
4.357022553682327,0.8223870056497176
4.3570225685834885,0.8224496999647017
4.35702258348465,0.8221594918842625
4.35702258348465,0.8222222222222222
4.35702258348465,0.8222849083215797
4.35702258348465,0.8223475502291152
4.35702258348465,0.8224101479915433
4.35702258348465,0.8224727016555125
4.35702258348465,0.8221830985915493
4.35702258348465,0.8218936994016192
4.35702258348465,0.8219563687543983
4.35702258348465,0.822018994020401
4.35702258348465,0.8220815752461322
4.35702258348465,0.8221441124780317
4.35702258348465,0.8222066057624736
4.35702258348465,0.821917808219178
4.35702258348465,0.8219803370786517
4.35702258348465,0.8220428220428221
4.35702258348465,0.8221052631578948
4.35702258348465,0.8221676604700106
4.35702258348465,0.8218793828892006
4.35702258348465,0.8219418156326673
4.35702258348465,0.8220042046250876
4.35702258348465,0.8217162872154116
4.35702258348465,0.8217787114845938
4.360491693019867,0.8214910745537277
4.360491693019867,0.821553533939818
4.360491693019867,0.8212661769849597
4.360491722822189,0.8213286713286714
4.3604917377233505,0.8210415938483048
4.360491752624512,0.8207547169811321
4.360491752624512,0.8208173244848062
4.360491752624512,0.8208798882681564
4.360491752624512,0.8209424083769633
4.360491782426834,0.8206559665038381
4.360491782426834,0.8203697244506453
4.360491782426834,0.8204323570432357
4.360491782426834,0.820494945974207
4.360491782426834,0.8205574912891986
4.360491782426834,0.8206199930337862
4.414213538169861,0.8203342618384402
4.417682737112045,0.8203967977723634
4.471404515206814,0.8201113430758524
4.471404515206814,0.8201739130434783
4.471404515206814,0.8202364394993046
4.471404522657394,0.8202989224887035
4.471404522657394,0.8203613620569841
4.471404522657394,0.8204237582493922
4.471404522657394,0.8201388888888889
4.471404522657394,0.820201318986463
4.471404522657394,0.8202637057598889
4.471404522657394,0.820326049254249
4.471404522657394,0.8203883495145631
4.471404522657394,0.8204506065857886
4.471404522657394,0.8201663201663202
4.471404522657394,0.8198822306892969
4.471404522657394,0.8199445983379502
4.471404522657394,0.8200069228106611
4.471404522657394,0.8197231833910035
4.471404522657394,0.8197855413351781
4.471404522657394,0.8195020746887967
4.471404522657394,0.8192188040096785
4.471404522657394,0.8192812715964064
4.471404522657394,0.8193436960276339
4.471404522657394,0.8194060773480663
4.471404522657394,0.8194684156023473
4.471404522657394,0.8195307108350587
4.474873632192612,0.8195929630907209
4.474873632192612,0.8196551724137932
4.474873632192612,0.8197173388486728
4.474873632192612,0.8197794624396968
4.474873632192612,0.8198415432311402
4.474873632192612,0.8199035812672176
4.474873632192612,0.8196213425129087
4.474873632192612,0.8196834136269787
4.474873632192612,0.8197454420364637
4.474873632192612,0.8198074277854195
4.474873632192612,0.819525610175318
4.474873632192612,0.8195876288659794
4.474873632192612,0.8196496049467537
4.474873632192612,0.8197115384615384
4.474873632192612,0.819773429454171
4.474873632192612,0.8198352779684283
4.474873632192612,0.8195540308747856
4.474873632192612,0.8192729766803841
4.474873632192612,0.8193349331504971
4.474873632192612,0.819396847155586
4.474873632192612,0.8194587187392943
4.474873632192612,0.8195205479452055
4.474873632192612,0.8195823348168435
4.474873632192612,0.8193018480492813
4.474873632192612,0.8193636674649333
4.474873632192612,0.8194254445964432
4.474873632192612,0.8194871794871795
4.474873632192612,0.8192071086807929
4.474873632192612,0.8192688759822344
4.474873632192612,0.8193306010928961
4.474873632192612,0.8193922840559918
4.474873632192612,0.8191126279863481
4.474873632192612,0.8191743432275674
4.474873632192612,0.8192360163710778
4.474873632192612,0.8189566996249574
4.474873632192612,0.8190184049079755
4.474873632192612,0.8190800681431005
4.474873632192612,0.819141689373297
4.474873632192612,0.8192032686414709
4.474873632192612,0.8192648059904697
4.474873632192612,0.8193263014630827
4.474873632192612,0.8193877551020409
4.474873632192612,0.819449166950017
4.474873632192612,0.8195105370496261
4.474873632192612,0.8195718654434251
4.474873632192612,0.8196331521739131
4.474873632192612,0.8196943972835314
4.4748736917972565,0.8194161575016972
4.4748736917972565,0.8194774346793349
4.4748736917972565,0.819538670284939
4.4748736917972565,0.8192607663614785
4.4748736917972565,0.819322033898305
4.4748736917972565,0.8193832599118943
4.474873706698418,0.8194444444444444
4.474873721599579,0.8195055875380969
4.474873721599579,0.8192281651997292
4.478342816233635,0.8192893401015229
4.478342816233635,0.8193504736129905
4.478342831134796,0.8194115657761244
4.478342890739441,0.8194726166328601
4.478342890739441,0.8195336262250761
4.478342890739441,0.8195945945945946
4.478342890739441,0.8196555217831814
4.4783428981900215,0.8193787981093855
4.4783428981900215,0.8194397570030375
4.478342913091183,0.8195006747638327
4.478342920541763,0.8195615514333895
4.478342920541763,0.8196223870532704
4.478342920541763,0.8196831816649814
4.478342920541763,0.8194070080862533
4.478342920541763,0.8194678342876389
4.4783429354429245,0.8191919191919191
4.478342950344086,0.8192527768428138
4.478342950344086,0.8193135935397039
4.53206467628479,0.8193743693239153
4.589255645871162,0.8190988567585743
4.589255645871162,0.8188235294117647
4.589255645871162,0.8185483870967742
4.589255645871162,0.8186093382599933
4.589255645871162,0.8186702484889188
4.589255645871162,0.8187311178247734
4.589255645871162,0.8187919463087249
4.589255645871162,0.8188527339818853
4.592724770307541,0.818578135479544
4.592724770307541,0.8183037210861549
4.592724770307541,0.8183646112600537
4.592724770307541,0.8180904522613065
4.592724770307541,0.8178164768921634
4.592724770307541,0.817877469032474
4.592724770307541,0.8179384203480589
4.592724770307541,0.8176647708263634
4.592724770307541,0.8177257525083612
4.592724770307541,0.817786693413574
4.592724770307541,0.8178475935828877
4.592724770307541,0.8179084530571333
4.592724770307541,0.8179692718770875
4.592724770307541,0.8180300500834724
4.592724770307541,0.8177570093457944
4.592724770307541,0.8178178178178178
4.592724770307541,0.8178785857238159
4.592724770307541,0.8179393131043681
4.592724770307541,0.8176666666666667
4.592724770307541,0.817727424191936
4.592724770307541,0.8177881412391739
4.592724770307541,0.8178488178488178
4.592724770307541,0.8179094540612517
4.592724770307541,0.8179700499168053
4.592724770307541,0.8180306054557551
4.592724770307541,0.8180911207183239
4.592724770307541,0.8181515957446809
4.592724770307541,0.8182120305749419
4.592724770307541,0.8182724252491694
4.592724770307541,0.818332779807373
4.592724770307541,0.8183930942895087
4.592724770307541,0.8184533687354796
4.592724770307541,0.818513603185136
4.592724770307541,0.8182421227197346
4.592724770307541,0.8183023872679045
4.592724770307541,0.8180311567782566
4.592724770307541,0.8180914512922465
4.592724770307541,0.8181517058628685
4.592724770307541,0.8182119205298013
4.592724770307541,0.8182720953326713
4.592724770307541,0.8183322303110523
4.592724770307541,0.8183923255044657
4.592724770307541,0.8184523809523809
4.592724770307541,0.8181818181818182
4.592724770307541,0.8182419035029742
4.592724770307541,0.8183019491245458
4.592724770307541,0.8183619550858653
4.592724770307541,0.8184219214262133
4.592724770307541,0.8184818481848185
4.592724770307541,0.8185417354008578
4.592724770307541,0.8186015831134564
4.592724770307541,0.8186613913616881
4.592724770307541,0.8183915622940013
4.592724770307541,0.8184514003294893
4.592724770307541,0.8181818181818182
4.592724770307541,0.818241685874218
4.592724770307541,0.8179723502304147
4.592724770307541,0.8180322474498191
4.592724770307541,0.8177631578947369
4.592724770307541,0.8178230845116737
4.5927248150110245,0.8178829717291256
4.592724822461605,0.817942819585935
4.592724829912186,0.8180026281208935
4.592724829912186,0.8180623973727422
4.592724829912186,0.8181221273801708
4.592724829912186,0.8181818181818182
4.592724844813347,0.818241469816273
4.592724844813347,0.8183010823220728
4.592724859714508,0.8183606557377049
4.592724859714508,0.818420190101606
4.592724859714508,0.8184796854521625
4.592724859714508,0.8185391418277105
4.592724859714508,0.8182711198428291
4.592724859714508,0.8183306055646481
4.592724859714508,0.8183900523560209
4.596193991601467,0.8181223421655217
4.596193991601467,0.8181818181818182
4.596194013953209,0.8182412553121935
4.59619402885437,0.8183006535947712
4.59619402885437,0.818360013067625
4.59619402885437,0.8184193337687786
4.59619402885437,0.8184786157362063
4.59619402885437,0.8185378590078329
4.59619402885437,0.8185970636215334
4.59619402885437,0.8186562296151337
4.59619402885437,0.8187153570264102
4.59619402885437,0.81877444589309
4.5961940586566925,0.8188334962528511
4.5961940586566925,0.8188925081433225
4.5961940586566925,0.818951481602084
4.70710676908493,0.8190104166666666
4.70710676908493,0.81874389847055
4.70710676908493,0.8188028627195836
4.70710676908493,0.8188617886178862
4.70710676908493,0.8189206762028609
4.70710676908493,0.8189795255118621
4.70710676908493,0.8190383365821963
4.707106783986092,0.8190971094511205
4.707106783986092,0.8191558441558442
4.7105759382247925,0.818889970788705
4.710575953125954,0.8189487345879299
4.710575960576534,0.8190074602659747
4.710575968027115,0.8190661478599222
4.710575968027115,0.8191247974068071
4.710575968027115,0.8191834089436163
4.710575968027115,0.8192419825072886
4.710575968027115,0.819300518134715
4.710575997829437,0.8193590158627387
4.710575997829437,0.8190938511326861
4.710575997829437,0.8188288579747655
4.710575997829437,0.8188874514877102
4.710575997829437,0.8189460071128354
4.714045003056526,0.8186813186813187
4.714045099914074,0.8184168012924071
4.714045099914074,0.8181524547803618
4.7140451073646545,0.8178882789796578
4.7140451073646545,0.8176242737249838
4.714045129716396,0.8173604388512423
4.714045129716396,0.8174193548387096
4.714045137166977,0.8174782328281199
4.714045137166977,0.8175370728562218
4.714045137166977,0.8172736061875604
4.714045137166977,0.8173324742268041
4.714045137166977,0.8173913043478261
4.714045137166977,0.8174500965872504
4.714045152068138,0.8175088509816544
4.714045166969299,0.8175675675675675
4.714045166969299,0.8176262463814732
4.714045166969299,0.817684887459807
4.714045166969299,0.8177434908389586
4.714045166969299,0.8178020565552699
4.714045166969299,0.817860584645037
4.714045166969299,0.8179190751445087
4.714045166969299,0.8176565008025682
4.714045166969299,0.8177150192554558
4.714045166969299,0.8177735001604106
4.714045166969299,0.8178319435535599
4.7712362334132195,0.8178903494709843
4.824957899749279,0.8179487179487179
4.82495790719986,0.8180070490227491
4.82495790719986,0.8180653427290199
4.82495790719986,0.8181235991034262
4.828427016735077,0.8181818181818182
4.828427016735077,0.81792
4.828427016735077,0.8179782469609725
4.828427016735077,0.8180364566677326
4.828427016735077,0.8180946291560103
4.828427016735077,0.8181527644614893
4.828427016735077,0.8182108626198084
4.828427016735077,0.8182689236665602
4.828427046537399,0.8183269476372924
4.828427076339722,0.8183849345675072
4.828427076339722,0.8184428844926611
4.828427076339722,0.8185007974481658
4.828427076339722,0.8185586734693877
4.828427076339722,0.818616512591648
4.828427091240883,0.818674314850223
4.828427091240883,0.8184135074864607
4.828427106142044,0.8184713375796179
4.828427106142044,0.8182107609041707
4.828427106142044,0.8182686187141948
4.828427106142044,0.818326439707286
4.828427106142044,0.818384223918575
4.828427106142044,0.8184419713831479
4.828427106142044,0.8181818181818182
4.828427106142044,0.8179218303145853
4.828427106142044,0.817979669631512
4.828427106142044,0.8180374722134011
4.828427106142044,0.8180952380952381
4.828427106142044,0.8181529673119644
4.828427106142044,0.8182106598984772
4.828427106142044,0.8179511576276562
4.8284271359443665,0.8176918199112239
4.8284271359443665,0.81743264659271
4.8284271359443665,0.8174904942965779
4.8284271359443665,0.8175483053531833
4.831896215677261,0.8176060797973401
4.831896215677261,0.8176638176638177
4.831896260380745,0.8174050632911393
4.8318962678313255,0.817462828218918
4.831896275281906,0.8175205566097407
4.831896275281906,0.8172620929497313
4.831896275281906,0.8173198482932996
4.831896275281906,0.8173775671406003
4.831896290183067,0.8171193935565382
4.831896290183067,0.8171771392485001
4.831896297633648,0.8172348484848485
4.8318963050842285,0.8172925213000947
4.8318963050842285,0.8173501577287067
4.885618060827255,0.8174077578051088
4.885618060827255,0.8174653215636822
4.94627820700407,0.8175228490387646
4.94627820700407,0.8175803402646503
4.946278214454651,0.8176377952755906
4.946278214454651,0.8176952141057935
4.946278214454651,0.817752596789424
4.946278214454651,0.8174952800503461
4.946278214454651,0.8175526895250078
4.946278214454651,0.8176100628930818
4.946278214454651,0.8176674001886199
4.946278214454651,0.8177247014456317
4.946278214454651,0.8177819666980836
4.946278244256973,0.8178391959798995
4.94974734634161,0.8178963893249608
4.9497473537921906,0.8179535467671061
4.9497473537921906,0.8180106683401318
4.9497473537921906,0.8177540777917189
4.949747383594513,0.8178112260896833
4.949747383594513,0.8178683385579937
4.949747383594513,0.8176120338451895
4.949747383594513,0.8176691729323309
4.949747383594513,0.8177262762292515
4.949747398495674,0.817783343769568
4.949747413396835,0.8178403755868544
4.949747413396835,0.8178973717146433
4.949747413396835,0.8179543321864248
4.949747413396835,0.8180112570356473
4.949747413396835,0.8180681462957174
4.949747413396835,0.8178125
4.949747413396835,0.8178694158075601
4.949747413396835,0.8179262960649594
4.949747413396835,0.8179831408054948
4.9497474282979965,0.818039950062422
4.949747443199158,0.8180967238689547
4.949747443199158,0.8181534622582658
5.006938427686691,0.8182101652634861
5.006938427686691,0.8179551122194514
5.060660153627396,0.8180118416952321
5.060660153627396,0.8180685358255452
5.060660153627396,0.8181251946434133
5.060660161077976,0.8181818181818182
5.064129263162613,0.8182384064737006
5.064129292964935,0.8182949595519602
5.064129292964935,0.8180404354587869
5.064129292964935,0.8180970149253731
5.064129322767258,0.8181535592166614
5.064129337668419,0.8182100683654444
5.06412935256958,0.8182665424044734
5.06412935256958,0.8183229813664596
5.06412935256958,0.8183793852840733
5.06412935256958,0.8184357541899442
5.06412935256958,0.8184920881166615
5.064129367470741,0.8185483870967742
5.064129367470741,0.8186046511627907
5.0641293823719025,0.8183508989460633
5.0675985142588615,0.8184071893399443
5.067598521709442,0.8184634448574969
5.067598521709442,0.8185196655311242
5.067598521709442,0.8185758513931889
5.067598521709442,0.8186320024760136
5.067598521709442,0.8186881188118812
5.067598529160023,0.8187442004330343
5.0675985515117645,0.8188002473716759
5.12478943169117,0.8188562596599691
5.12478943169117,0.818912237330037
5.178511291742325,0.8189681804139636
5.178511291742325,0.8190240889437924
5.181980416178703,0.8190799629515283
5.1819804310798645,0.8191358024691358
5.181980453431606,0.8191916075285406
5.181980460882187,0.8189389265885256
5.181980460882187,0.818686401480111
5.181980460882187,0.8184340320591862
5.181980460882187,0.8184899845916795
5.181980460882187,0.8185459026494146
5.181980475783348,0.818601786264244
5.181980475783348,0.8183497536945813
5.181980483233929,0.8180978762696214
5.181980490684509,0.8181538461538461
5.181980490684509,0.8182097816056598
5.181980490684509,0.8182656826568265
5.181980490684509,0.8180141407931141
5.181980520486832,0.8177627535341119
5.181980520486832,0.8178187403993855
5.185449540615082,0.8175675675675675
5.185449540615082,0.8173165489714461
5.185449600219727,0.8173726212400245
5.185449630022049,0.8174286590978828
5.185449659824371,0.8174846625766872
5.185449659824371,0.817540631708065
5.185449659824371,0.8175965665236051
5.185449659824371,0.8176524670548575
5.185449659824371,0.8177083333333334
5.185449659824371,0.8177641653905053
5.1854496747255325,0.8178199632578077
5.1854496747255325,0.817875726966636
5.185449689626694,0.8179314565483476
5.185449689626694,0.8179871520342612
5.185449704527855,0.8180428134556575
5.185449719429016,0.8180984408437787
5.185449719429016,0.8181540342298288
5.185449719429016,0.818209593644974
5.296362414956093,0.818265119120342
5.296362414956093,0.8183206106870229
5.299831539392471,0.8183760683760684
5.299831539392471,0.8184314922184925
5.299831539392471,0.8184868822452716
5.299831598997116,0.8185422384873438
5.299831598997116,0.8182926829268292
5.299831598997116,0.8183480646144469
5.299831598997116,0.8184034125533212
5.299831598997116,0.8181541273225709
5.299831598997116,0.8182095006090134
5.299831606447697,0.8182648401826484
5.299831606447697,0.8183201460742544
5.2998316287994385,0.8183754183145726
5.2998316287994385,0.8184306569343066
5.2998316287994385,0.8184858619641229
5.2998316287994385,0.8185410334346505
5.2998316287994385,0.8185961713764813
5.29983165115118,0.81865127582017
5.303300708532333,0.8187063467962344
5.303300708532333,0.8187613843351548
5.303300730884075,0.8188163884673748
5.303300738334656,0.818871359223301
5.303300738334656,0.8186229905975129
5.303300738334656,0.8186779866585809
5.303300738334656,0.8184298272203698
5.303300738334656,0.8184848484848485
5.303300768136978,0.8185398364132082
5.303300768136978,0.8182919442761962
5.303300768136978,0.8180442022403875
5.303300768136978,0.8180992736077481
5.303300775587559,0.8181543116490166
5.3033007979393005,0.8179068360556564
5.3033007979393005,0.8179618990021167
5.3033007979393005,0.8180169286577993
5.303300812840462,0.8180719250528861
5.303300827741623,0.8178247734138973
5.414213538169861,0.8178797946239806
5.414213538169861,0.8179347826086957
5.414213538169861,0.8179897373981286
5.414213538169861,0.8180446590223295
5.414213567972183,0.8180995475113122
5.414213567972183,0.8181544028950543
5.41768267005682,0.8182092252034971
5.41768267005682,0.8182640144665461
5.417682729661465,0.8183187707140706
5.417682729661465,0.8183734939759036
5.417682737112045,0.8184281842818428
5.417682737112045,0.8184828416616496
5.417682737112045,0.8185374661450496
5.417682737112045,0.8185920577617328
5.417682737112045,0.8186466165413534
5.417682737112045,0.8187011425135298
5.417682737112045,0.8187556357078449
5.417682737112045,0.8188100961538461
5.417682737112045,0.8188645238810454
5.417682737112045,0.8186186186186186
5.417682737112045,0.8183728610027019
5.42115181684494,0.8181272509003601
5.42115181684494,0.8181818181818182
5.421151846647263,0.8182363527294542
5.421151876449585,0.8182908545727137
5.421151876449585,0.8180455635491607
5.421151898801327,0.8181000899011088
5.421151906251907,0.8181545835829839
5.4211519211530685,0.818209044624139
5.42115193605423,0.8182634730538922
5.42115193605423,0.8183178689015265
5.42115193605423,0.8183722321962896
5.42115193605423,0.8181274304516901
5.42115193605423,0.8181818181818182
5.42115193605423,0.818236173393124
5.42115193605423,0.8182904961147639
5.421151950955391,0.818344786375859
5.421151965856552,0.8183990442054958
5.421152025461197,0.8181546730367274
5.474873632192612,0.8182089552238806
5.532064668834209,0.8179647866308565
5.532064668834209,0.818019093078759
5.53206467628479,0.8180733671339099
5.53206467628479,0.8181276088252832
5.53553381562233,0.8181818181818182
5.53553381562233,0.8182359952324195
5.535533845424652,0.8182901400059577
5.5355338752269745,0.8183442525312686
5.5355338752269745,0.8183983328371539
5.5355338752269745,0.8181547619047619
5.5355338752269745,0.8182088664088069
5.5355338752269745,0.817965496728138
5.5355338752269745,0.8177222717811478
5.539002895355225,0.8174791914387634
5.539002954959869,0.8175334323922734
5.539002954959869,0.8172905525846702
5.539002984762192,0.8173448173448173
5.539002999663353,0.8173990498812351
5.539003014564514,0.8174532502226179
5.5390030443668365,0.8175074183976261
5.5390030443668365,0.8175615544348858
5.5390030443668365,0.8176156583629893
5.539003051817417,0.8176697302104952
5.539003059267998,0.8177237700059277
5.539003059267998,0.8177777777777778
5.539003059267998,0.8178317535545023
5.539003066718578,0.8178856973645248
5.539003074169159,0.8179396092362344
5.539003074169159,0.8179934891979875
5.649915814399719,0.8180473372781065
5.649915814399719,0.8181011535048802
5.653384834527969,0.8181549379065641
5.653384834527969,0.8182086905113805
5.6533849239349365,0.8182624113475178
5.6533849239349365,0.8183161004431314
5.653384953737259,0.8180744240992321
5.653384983539581,0.8181281369943904
5.653384983539581,0.8178866587957497
5.653384983539581,0.8176453231041605
5.6533849984407425,0.8176991150442477
5.6533849984407425,0.817752875258036
5.653385043144226,0.8178066037735849
5.653385043144226,0.8178603006189213
5.656854063272476,0.8176193282262817
5.656854137778282,0.8176730486008836
5.656854145228863,0.8177267373380448
5.656854152679443,0.8174860170738887
5.656854152679443,0.8175397292525015
5.656854152679443,0.8175934098264195
5.656854152679443,0.8176470588235294
5.656854152679443,0.8177006762716847
5.656854175031185,0.8177542621987066
5.656854182481766,0.8178078166323832
5.656854182481766,0.81786133960047
5.656854197382927,0.8179148311306902
5.6568542048335075,0.817968291250734
5.656854212284088,0.8180217199882595
5.656854212284088,0.818075117370892
5.656854271888733,0.8181284834262247
5.70710676908493,0.8181818181818182
5.710575953125954,0.8179419525065963
5.710575968027115,0.8179953106682297
5.767766945064068,0.818048637562262
5.767766952514648,0.8181019332161688
5.771236091852188,0.8178623718887262
5.771236091852188,0.8179156908665105
5.7712361216545105,0.8179689786362306
5.7712361216545105,0.818022235225278
5.7712361216545105,0.818075460661012
5.771236129105091,0.8178362573099415
5.771236151456833,0.8178895059923998
5.771236151456833,0.8176504967855055
5.771236151456833,0.8177037686240141
5.771236151456833,0.8174649532710281
5.771236151456833,0.8172262773722627
5.771236151456833,0.8172796263864565
5.7712362408638,0.8170411438576014
5.774705231189728,0.8170945157526255
5.77470526099205,0.8171478565179353
5.77470526099205,0.8169096209912536
5.77470526099205,0.8169629845526085
5.774705283343792,0.817016317016317
5.774705290794373,0.8170696184095543
5.774705290794373,0.8171228887594641
5.774705320596695,0.8171761280931586
5.774705320596695,0.8172293364377182
5.82495790719986,0.8169915624090777
5.885618053376675,0.817044793484584
5.885618060827255,0.8170979936027916
5.885618060827255,0.8171511627906977
5.885618060827255,0.8172043010752689
5.885618060827255,0.8169668797210924
5.885618060827255,0.8167295962823119
5.885618060827255,0.8167828106852497
5.885618060827255,0.8168359941944847
5.885618090629578,0.8168891468369124
5.885618090629578,0.8166521612996809
5.885618090629578,0.8167053364269141
5.8890871703624725,0.8164685416062627
5.889087229967117,0.8165217391304348
5.889087229967117,0.8165749058243987
5.8890872448682785,0.8166280417149478
5.88908726722002,0.8166811468288445
5.892556339502335,0.8167342211928199
5.892556339502335,0.8164978292329956
5.892556399106979,0.8165509259259259
5.892556399106979,0.8163147237489152
5.892556399106979,0.8160786581839213
5.892556399106979,0.8158427291124603
5.892556399106979,0.8158959537572255
5.892556421458721,0.8159491476451892
5.892556428909302,0.816002310803004
5.892556428909302,0.8160554432572914
5.892556428909302,0.8158198614318707
5.892556428909302,0.8158730158730159
5.892556458711624,0.8159261396422389
5.892556458711624,0.8159792327660802
5.8925564885139465,0.8160322952710496
5.946278244256973,0.8157970596713751
6.006938338279724,0.8155619596541787
6.0069383680820465,0.815326995102276
6.0069383680820465,0.8153801843317973
6.006938382983208,0.815145407428736
6.006938382983208,0.8151986183074266
6.006938382983208,0.815251798561151
6.006938397884369,0.8153049482163406
6.006938427686691,0.8153580672993961
6.006938427686691,0.8154111558366878
6.010407537221909,0.8154642138545559
6.01040755212307,0.8155172413793104
6.01040755212307,0.8155702384372306
6.010407567024231,0.8156232050545663
6.010407567024231,0.8156761412575366
6.0104075744748116,0.8157290470723306
6.010407596826553,0.8157819225251076
6.121320307254791,0.8155479059093517
6.121320307254791,0.8153140235159163
6.121320307254791,0.8150802752293578
6.121320307254791,0.8151332760103182
6.121320307254791,0.8148997134670487
6.121320337057114,0.8149527356058436
6.124789357185364,0.8150057273768614
6.124789357185364,0.8150586888061838
6.124789476394653,0.8151116199198626
6.124789476394653,0.8151645207439199
6.124789506196976,0.8152173913043478
6.124789506196976,0.8149842722333429
6.124789513647556,0.8150371640937679
6.124789513647556,0.8150900257216348
6.124789521098137,0.8148571428571428
6.124789535999298,0.8149100257069408
6.128258630633354,0.8146773272415763
6.128258645534515,0.8147302312303739
6.128258675336838,0.8144977168949772
6.12825869768858,0.8145506419400856
6.12825870513916,0.8146035367940673
6.12825870513916,0.8143712574850299
6.12825870513916,0.81442417331813
6.12825870513916,0.8144770589911656
6.12825870513916,0.8145299145299145
6.12825870513916,0.8142979208202791
6.12825870513916,0.8143507972665148
6.12825870513916,0.8141189866211216
6.1282587349414825,0.8141718838929994
6.239171430468559,0.8142247510668563
6.239171430468559,0.8142775881683731
6.242640644311905,0.8143303952232016
6.242640644311905,0.8143831722569642
6.242640644311905,0.8144359192952544
6.242640674114227,0.8144886363636363
6.246109753847122,0.8142573132632774
6.246109783649445,0.8143100511073254
6.246109813451767,0.8143627590122056
6.246109813451767,0.8144154370034052
6.246109865605831,0.814468085106383
6.246109865605831,0.8145207033465683
6.3033007979393005,0.8142897646725262
6.353553384542465,0.8143424036281179
6.353553384542465,0.8141116463587419
6.353553384542465,0.8138810198300284
6.353553384542465,0.8139337298215803
6.353553384542465,0.8139864099660249
6.353553384542465,0.8140390602887064
6.3570225685834885,0.8140916808149405
6.35702258348465,0.8141442715700141
6.360491745173931,0.8141968325791855
6.360491752624512,0.8142493638676844
6.360491752624512,0.8143018654607123
6.360491767525673,0.8143543373834417
6.363960862159729,0.8144067796610169
6.363960921764374,0.8144591923185541
6.363960936665535,0.8145115753811406
6.363960936665535,0.8142816821902342
6.363960959017277,0.8140519187358917
6.363960966467857,0.8141043723554302
6.363960966467857,0.8141567963902989
6.3639609813690186,0.8142091908655201
6.3639609813690186,0.8139797068771139
6.474873721599579,0.8140321217244294
6.478342816233635,0.8140845070422535
6.478342831134796,0.8141368628555337
6.478342831134796,0.8141891891891891
6.478342831134796,0.8142414860681114
6.478342890739441,0.8142937535171637
6.478342920541763,0.8140646976090014
6.478342920541763,0.8141169853768279
6.481812000274658,0.8138881079561429
6.481812000274658,0.8139404159640248
6.481812015175819,0.8139926945771284
6.481812044978142,0.8140449438202247
6.481812044978142,0.8140971637180567
6.481812044978142,0.8141493542953397
6.481812059879303,0.8142015155767611
6.481812089681625,0.8142536475869809
6.481812089681625,0.8143057503506311
6.481812119483948,0.8143578238923164
6.5355338752269745,0.8144098682366134
6.592724822461605,0.8144618834080718
6.592724829912186,0.8145138694312132
6.592724829912186,0.8145658263305322
6.592724859714508,0.8146177541304956
6.592724859714508,0.8146696528555432
6.596193939447403,0.8147215225300868
6.596193939447403,0.8147733631785115
6.596193969249725,0.8148251748251748
6.596193969249725,0.8148769574944071
6.596193999052048,0.8146491473301649
6.59619402885437,0.8147009502515372
6.596194043755531,0.8147527242246437
6.596194043755531,0.8145251396648044
6.599663138389587,0.8145769338173694
6.59966316819191,0.8143495254048018
6.59966316819191,0.8144013396595032
6.599663183093071,0.814453125
6.599663197994232,0.8142259414225942
6.599663212895393,0.8139988845510318
6.599663212895393,0.8140507387789239
6.599663212895393,0.8141025641025641
6.599663227796555,0.8141543605461131
6.599663227796555,0.8142061281337047
6.599663227796555,0.8142578668894458
6.599663257598877,0.8140311804008908
6.70710676908493,0.8140829390481492
6.70710676908493,0.8141346688925988
6.71057590842247,0.8141863699582754
6.710575953125954,0.814238042269188
6.710575990378857,0.8142896858493188
6.710575990378857,0.8143413007226237
6.710575997829437,0.8143928869130314
6.7140451073646545,0.8144444444444444
6.7140451073646545,0.8144959733407386
6.714045137166977,0.8142698500832871
6.714045137166977,0.8140438523452679
6.714045137166977,0.8138179800221975
6.714045137166977,0.813869625520111
6.714045152068138,0.8139212423738215
6.714045166969299,0.8139728306071528
6.714045166969299,0.8140243902439024
6.714045166969299,0.8140759213078415
6.714045166969299,0.8141274238227146
6.7140451818704605,0.8141788978122404
6.714045196771622,0.8142303433001108
6.714045196771622,0.8142817603099917
6.717514261603355,0.8140564471499724
6.717514306306839,0.8141078838174274
6.717514306306839,0.8138827433628318
6.717514306306839,0.8139341996129389
6.717514306306839,0.8139856274184633
6.717514328658581,0.8140370268029843
6.717514358460903,0.8140883977900553
6.717514365911484,0.8138635735984535
6.717514365911484,0.8139149641082275
6.717514373362064,0.8136903118962187
6.767766922712326,0.8134657836644592
6.767766922712326,0.8132413793103448
6.828427016735077,0.8130170987313844
6.828427046537399,0.8130686517783292
6.828427046537399,0.8128445424476296
6.828427046537399,0.81262055662717
6.828427046537399,0.8126721763085399
6.828427046537399,0.8127237675571468
6.828427046537399,0.8127753303964758
6.828427046537399,0.8128268648499862
6.828427046537399,0.8128783709411117
6.828427046537399,0.81292984869326
6.828427046537399,0.812981298129813
6.828427046537399,0.813032719274127
6.828427046537399,0.8130841121495327
6.828427046537399,0.813135476779335
6.828427046537399,0.8131868131868132
6.828427046537399,0.8132381213952211
6.828427046537399,0.8132894014277869
6.828427046537399,0.8133406533077134
6.828427046537399,0.8133918770581778
6.828427046537399,0.813443072702332
6.828427046537399,0.8134942402633023
6.828427046537399,0.8135453797641897
6.828427046537399,0.8135964912280702
6.828427046537399,0.813647574677994
6.828427076339722,0.8136986301369863
6.828427076339722,0.8137496576280471
6.828427076339722,0.8138006571741512
6.828427091240883,0.813851628798248
6.828427106142044,0.8139025725232621
6.828427106142044,0.8136798905608755
6.828427106142044,0.813457330415755
6.828427106142044,0.8135083401695379
6.831896111369133,0.8135593220338984
6.8318962305784225,0.8136102760317027
6.831896252930164,0.8136612021857923
6.831896252930164,0.8137121005189839
6.831896275281906,0.8137629710540688
6.831896275281906,0.8138138138138138
6.8318963050842285,0.8138646288209607
6.835365355014801,0.8139154160982265
6.835365384817123,0.8136933987997818
6.835365414619446,0.8134715025906736
6.835365474224091,0.8135223555070883
6.835365504026413,0.8133006268738076
6.835365504026413,0.8133514986376021
6.885618060827255,0.8134023426859166
6.885618060827255,0.8131808278867102
6.946278177201748,0.813231690716036
6.946278244256973,0.8130103429504627
6.946278244256973,0.8130612244897959
6.949747323989868,0.8131120783460283
6.949747323989868,0.813162904541746
6.9497473537921906,0.8129418162044589
6.949747405946255,0.8127208480565371
6.949747413396835,0.8125
6.9497474282979965,0.8125509372453138
6.9497474282979965,0.8123302552960348
6.949747435748577,0.8123812109693185
6.949747435748577,0.8124321389793703
6.949747458100319,0.812483039348711
6.94974747300148,0.8125339120998373
6.949747487902641,0.8125847572552211
6.949747562408447,0.8126355748373102
6.953216575086117,0.8126863648685281
6.953216582536697,0.8127371273712737
6.953216582536697,0.812787862367922
6.953216589987278,0.8128385698808234
6.953216642141342,0.8128892499323044
7.0,0.8129399025446671
7.0,0.8129905277401894
7.0,0.8127705627705628
7.0,0.8125507167974033
7.0,0.8126014061654948
7.0,0.8123817247904839
7.006938338279724,0.8124324324324325
7.0641293823719025,0.8124831126722507
7.067598387598991,0.8122636412749865
7.067598432302475,0.8123143397245477
7.067598521709442,0.8120950323974082
7.067598521709442,0.8121457489878543
7.067598536610603,0.8121964382083109
7.067598536610603,0.8122471000809279
7.067598536610603,0.8122977346278317
7.0675985515117645,0.8123483418711243
7.067598566412926,0.8123989218328841
7.071067653596401,0.812180005389383
7.071067690849304,0.8122306034482759
7.071067690849304,0.8120118502558578
7.071067705750465,0.8120624663435649
7.071067720651627,0.8121130551816959
7.071067750453949,0.8121636167922497
7.071067750453949,0.8122141511972021
7.181980460882187,0.8122646584185046
7.185449592769146,0.8123151384780855
7.18544964492321,0.8123655913978495
7.18544964492321,0.8124160171996775
7.185449659824371,0.8124664159054272
7.185449659824371,0.8125167875369326
7.185449659824371,0.8125671321160043
7.185449667274952,0.8126174496644295
7.1854496747255325,0.812667740203972
7.185449689626694,0.8127180037563724
7.185449719429016,0.8127682403433476
7.185449734330177,0.8128184499865916
7.188918769359589,0.8128686327077748
7.188918769359589,0.8129187885285446
7.18891879171133,0.8129689174705252
7.188918799161911,0.8130190195553174
7.188918828964233,0.8130690948044992
7.188918858766556,0.8131191432396252
7.188918858766556,0.813169164882227
7.188918858766556,0.8132191597538132
7.188918873667717,0.8132691278758695
7.299831613898277,0.8133190692698582
7.2998316437006,0.8133689839572192
7.303300708532333,0.8134188719593691
7.303300708532333,0.8134687332977018
7.303300708532333,0.813518567993588
7.3033007979393005,0.8135683760683761
7.303300820291042,0.8136181575433912
7.306769877672195,0.8134009610250934
7.306769907474518,0.8134507606084868
7.306769907474518,0.8135005336179295
7.306769907474518,0.8132835422779408
7.306769952178001,0.8133333333333334
7.306769967079163,0.8133830978405758
7.306770026683807,0.8134328358208955
7.353553384542465,0.8132160937916334
7.363960891962051,0.8132658497602557
7.363960951566696,0.8133155792276964
7.363960951566696,0.8133652822151225
7.417682722210884,0.8134149587436784
7.421151846647263,0.8134646088344865
7.421151846647263,0.813514232508646
7.421151906251907,0.8135638297872341
7.421151906251907,0.8133475139590535
7.42115193605423,0.8133971291866029
7.42115193605423,0.8134467180441137
7.42115193605423,0.813230605738576
7.421152055263519,0.8132802124833998
7.424621105194092,0.8133297928836962
7.424621134996414,0.813379346960446
7.424621134996414,0.8131634819532909
7.474873632192612,0.8132130538604404
7.478342920541763,0.813262599469496
7.481812089681625,0.813312118801379
7.481812089681625,0.8130965005302226
7.535533785820007,0.8131460376358336
7.535533845424652,0.8131955484896661
7.535533860325813,0.8132450331125828
7.535533905029297,0.8132944915254238
7.539002984762192,0.8133439237490071
7.5390030443668365,0.8133933298041292
7.539003059267998,0.813442709711564
7.542472183704376,0.8134920634920635
7.542472213506699,0.8135413911663582
7.542472213506699,0.8133262823902697
7.542472213506699,0.8133756278086175
7.54247222840786,0.8134249471458774
7.542472243309021,0.8134742404227213
7.542472243309021,0.8135235076597993
7.542472243309021,0.8135727488777397
7.542472243309021,0.8136219640971489
7.542472243309021,0.8136711533386117
7.542472243309021,0.8137203166226913
7.542472243309021,0.8137694539699287
7.542472332715988,0.8138185654008439
7.592724770307541,0.8138676509359346
7.592724770307541,0.8139167105956774
7.592724770307541,0.813965744400527
7.592724770307541,0.8140147523709168
7.592724829912186,0.8140637345272583
7.59966316819191,0.8141126908899421
7.649915814399719,0.8141616214793367
7.653385013341904,0.8139473684210526
7.656854093074799,0.8139963167587477
7.656854093074799,0.8140452393477118
7.656854093074799,0.8140941362082567
7.65685411542654,0.814143007360673
7.656854152679443,0.81419185282523
7.656854286789894,0.8142406726221755
7.6568543612957,0.8142894667717363
7.6568543612957,0.8143382352941176
7.660323292016983,0.8143869782095038
7.660323351621628,0.8144356955380577
7.660323351621628,0.8142219889792706
7.660323351621628,0.8142707240293809
7.660323359072208,0.8143194335169158
7.66032338142395,0.8143681174619821
7.70710676908493,0.8144167758846658
7.70710676908493,0.8144654088050315
7.714045137166977,0.8145140162431229
7.771236076951027,0.8145625982189628
7.771236091852188,0.8143493061010736
7.7712361216545105,0.8143979057591623
7.7712361216545105,0.814446479979063
7.77470525354147,0.8144950287807431
7.774705290794373,0.8145435521841485
7.774705410003662,0.814592050209205
7.778174310922623,0.814640522875817
7.77817440032959,0.8146889702038683
7.778174422681332,0.8147373922132218
7.778174422681332,0.81478578892372
7.778174482285976,0.8148341603551841
7.778174489736557,0.8148825065274151
7.778174504637718,0.8149308274601932
7.778174608945847,0.8149791231732777
7.892556302249432,0.8150273936864075
7.892556428909302,0.815075639019301
7.892556443810463,0.8151238591916558
7.892556458711624,0.8149113660062565
7.892556495964527,0.8146989835809226
7.896025538444519,0.8144867118290776
7.896025538444519,0.8142745506642355
7.896025612950325,0.8143229166666667
7.896025620400906,0.8143712574850299
7.896025627851486,0.8141592920353983
7.896025627851486,0.8139474368982565
8.0,0.8139958376690947
8.003469169139862,0.8140442132639792
8.003469169139862,0.8140925637025481
8.006938375532627,0.814140889004419
8.006938375532627,0.8141891891891891
8.010407537221909,0.8142374642764354
8.010407537221909,0.814025974025974
8.010407537221909,0.8140742664243054
8.010407537221909,0.814122533748702
8.01040755212307,0.8141707760186867
8.010407604277134,0.8139595225739491
8.013876676559448,0.8140077821011673
8.01387670636177,0.8140560165975104
8.01387670636177,0.8138449572206378
8.013876736164093,0.813893208916537
8.013876751065254,0.8136823011142783
8.013876795768738,0.8137305699481865
8.121320247650146,0.8137788137788138
8.121320247650146,0.8138270326255826
8.121320247650146,0.8138752265078955
8.121320247650146,0.8139233954451346
8.121320247650146,0.8139715394566623
8.121320247650146,0.814019658561821
8.121320247650146,0.8140677527799328
8.121320307254791,0.8141158221302999
8.121320307254791,0.8141638666322047
8.121320307254791,0.8142118863049096
8.121320337057114,0.8142598811676569
8.124789521098137,0.8143078512396694
8.124789535999298,0.8140975987606507
8.128258667886257,0.8141455859576665
8.128258675336838,0.8141935483870968
8.128258690237999,0.8142414860681114
8.128258690237999,0.8142893990198607
8.12825870513916,0.814337287261475
8.12825870513916,0.814385150812065
8.12825870513916,0.8144329896907216
8.12825870513916,0.8142231383664004
8.12825870513916,0.8142709943328181
8.128258734941483,0.8140612928148339
8.131727769970894,0.8138516992790937
8.131727769970894,0.8138996138996138
8.131727769970894,0.8139475038600102
8.1317278444767,0.8137381013635194
8.1317278444767,0.8137860082304527
8.131727866828442,0.8135767549498586
8.131727904081345,0.8133676092544987
8.131727904081345,0.8134155744024673
8.131727904081345,0.8134635149023638
8.131727918982506,0.8135114307731827
8.242640621960163,0.8135593220338984
8.242640621960163,0.8133504492939666
8.242640644311905,0.8133983572895277
8.242640689015388,0.8134462406979728
8.246109694242477,0.8134940995382247
8.246109694242477,0.8135419338291869
8.246109753847122,0.8135897435897436
8.246109768748283,0.8136375288387593
8.246109776198864,0.8136852895950795
8.246109783649445,0.8137330258775302
8.249578952789307,0.813780737704918
8.249578982591629,0.8138284250960307
8.249578982591629,0.8138760880696364
8.24957899749279,0.8136677757870489
8.363960817456245,0.8137154554759468
8.363960951566696,0.8135072908672295
8.363960966467857,0.8135549872122763
8.363960966467857,0.8136026591664536
8.36396099627018,0.8136503067484663
8.367429986596107,0.8136979299769997
8.367430061101913,0.8137455288707205
8.36743015050888,0.8135376756066411
8.36743015050888,0.813585291113381
8.367430195212364,0.8133775848863927
8.367430202662945,0.8134252169474222
8.474873632192612,0.8134728247001786
8.474873632192612,0.8135204081632653
8.474873691797256,0.8135679673552665
8.478342890739441,0.8136155022947476
8.481811992824078,0.8134081060412949
8.481812089681625,0.8134556574923547
8.48528116941452,0.8135031847133758
8.485281266272068,0.8135506877228732
8.539003074169159,0.813598166539343
8.599663197994232,0.8133910386965377
8.603132396936417,0.8131840162891321
8.603132396936417,0.8132315521628499
8.603132426738739,0.8132790638514373
8.603132426738739,0.8133265513733469
8.603132456541061,0.8133740147470124
8.710575968027115,0.813421453990849
8.7140451669693,0.8134688691232529
8.7140451669693,0.8132621951219512
8.717514351010323,0.8130556261112523
8.717514425516129,0.8131030980192991
8.72098346054554,0.8131505458238132
8.720983520150185,0.8131979695431472
8.720983520150185,0.8129916264907384
8.720983520150185,0.813039066463724
8.720983609557152,0.8130864823738271
8.720983609557152,0.8131338742393509
8.831896275281906,0.8131812420785804
8.831896275281906,0.8132285859097821
8.83536547422409,0.8132759057512035
8.835365489125252,0.813323201621074
8.838834524154663,0.8133704735376045
8.838834583759308,0.8134177215189874
8.838834583759308,0.8134649455833967
8.838834658265114,0.8132591093117408
8.838834673166275,0.8133063496078927
8.83883473277092,0.8133535660091047
8.949747264385223,0.8134007585335019
8.949747264385223,0.8134479271991911
8.95668563246727,0.8134950720242609
8.956685692071915,0.8135421930267812
8.95668576657772,0.8135892902248042
8.956685826182365,0.8136363636363636
9.064129382371902,0.8136834132794749
9.06759837269783,0.8137304391721353
9.067598521709442,0.813777441332324
9.067598536610603,0.813824419778002
9.067598551511765,0.8138713745271122
9.071067750453949,0.8136661623802319
9.071067810058594,0.8137131333501386
9.074536882340908,0.8137600806451613
9.074536889791489,0.8138070042831947
9.074536919593811,0.8138539042821159
9.074536971747875,0.8139007806597834
9.074536979198456,0.8139476334340383
9.131727889180183,0.8139944626227033
9.181980311870575,0.8137896326119779
9.181980311870575,0.8135849056603773
9.185449630022049,0.8133802816901409
9.185449682176113,0.8134272064370128
9.188918769359589,0.8134741075917546
9.188918828964233,0.8135209851721538
9.188918888568878,0.8135678391959799
9.303300738334656,0.8136146696809847
9.303300827741623,0.8136614766449021
9.306769847869873,0.8137082601054482
9.306769967079163,0.8137550200803213
9.306769996881485,0.813801756587202
9.306769996881485,0.8138484696437531
9.306770026683807,0.8138951592676198
9.306770026683807,0.813691073219659
9.36743026971817,0.8134870894961144
9.4176826775074,0.8135338345864662
9.417682729661465,0.8133299924830869
9.42462095618248,0.813376753507014
9.424621038138866,0.8134234911094416
9.42462109029293,0.813470205307962
9.424621105194092,0.8135168961201502
9.428090259432793,0.8133133133133134
9.428090304136276,0.8133600200150113
9.428090304136276,0.8134067033516759
9.428090304136276,0.8134533633408352
9.428090304136276,0.8135
9.428090304136276,0.8135466133466633
9.428090363740921,0.8135932033983009
9.535533845424652,0.8133899575318511
9.542472198605537,0.8134365634365635
9.545941472053528,0.8134831460674158
9.649915799498558,0.8132800798801797
9.649915799498558,0.8133266783129524
9.653384998440742,0.8133732534930139
9.653384998440742,0.813419805437765
9.656854182481766,0.8134663341645886
9.656854182481766,0.8135128396908502
9.656854197382927,0.8135593220338984
9.660323284566402,0.8136057812110641
9.660323314368725,0.8134030891878425
9.660323321819305,0.8134495641344957
9.660323351621628,0.813496015936255
9.660323351621628,0.8135424446104058
9.663792431354523,0.813588850174216
9.663792461156845,0.8136352326449365
9.663792461156845,0.813681592039801
9.663792550563812,0.8137279283760258
9.663792558014393,0.8137742416708106
9.663792558014393,0.8135719612229679
9.663792580366135,0.8136182902584493
9.771236062049866,0.8136645962732919
9.774705231189728,0.8137108792846498
9.77817440032959,0.8137571393096598
9.77817453444004,0.8138033763654419
9.781643718481064,0.8136013899230579
9.781643718481064,0.8136476426799008
9.828427135944366,0.8136938724882163
9.828427135944366,0.8137400793650794
9.885618090629578,0.813538308951153
9.889087229967117,0.8133366385721368
9.889087229967117,0.8131350681536555
9.896025538444519,0.8129335976214074
9.899494767189026,0.8129799355957394
9.89949481189251,0.8130262506191184
9.89949482679367,0.8128249566724437
9.89949482679367,0.8126237623762376
9.899494856595993,0.8126701311556546
10.0,0.8127164769915883
10.0,0.8125154588177096
10.010407328605652,0.8125618199802176
10.010407537221909,0.8123609394313968
10.01387669891119,0.8124073158675235
10.017345905303955,0.812206572769953
10.12825870513916,0.8122529644268774
10.1317278444767,0.8122993331686836
10.131727859377861,0.8123456790123457
10.13172796368599,0.812392001974821
10.135197058320045,0.8121915103652517
10.135197162628174,0.8119911176905995
10.246109873056412,0.8120374938332511
10.24957900494337,0.8120838471023428
10.24957900494337,0.8121301775147929
10.249579042196274,0.8121764850875031
10.253048107028008,0.8122227698373583
10.253048233687878,0.8122690317812269
10.253048300743103,0.8123152709359606
10.3639607578516,0.8121152425510958
10.363960951566696,0.8119153126538651
10.367430172860622,0.8117154811715481
10.367430172860622,0.811761811023622
10.370899260044098,0.8118081180811808
10.370899260044098,0.8118544023610428
10.370899349451065,0.8119006638800098
10.41421365737915,0.8119469026548672
10.481812112033367,0.8119931187023839
10.485281214118004,0.812039312039312
10.485281273722649,0.8120854826823877
10.485281273722649,0.81213163064833
10.485281273722649,0.8121777559538423
10.48528128862381,0.8122238586156112
10.48528128862381,0.8122699386503067
10.488750420510769,0.8123159960745829
10.488750487565994,0.8123620309050773
10.542472392320633,0.812408043158411
10.599663257598877,0.812454032851189
10.60313218832016,0.8125
10.603132382035255,0.8125459446214163
10.603132396936417,0.8125918667319941
10.606601484119892,0.8126377663482733
10.606601566076279,0.8124387855044074
10.656854093074799,0.812484700122399
10.656854197382927,0.8125305922662751
10.710575938224792,0.8125764619525324
10.71751418709755,0.8126223091976517
10.720983505249023,0.8126681340180973
10.720983549952507,0.8127139364303179
10.720983549952507,0.8127597164507455
10.72445260733366,0.8128054740957967
10.724452823400497,0.8126068898118739
10.77123610675335,0.8124084025403029
10.828427121043205,0.8124542124542125
10.838834531605244,0.8125
10.842303842306137,0.8125457651940444
10.953216567635536,0.8125915080527086
10.953216582536697,0.8123932666504026
10.956685721874237,0.812439024390244
10.956685781478882,0.8122409168495489
10.956685781478882,0.8122866894197952
11.071067750453949,0.8123324396782842
11.074536830186844,0.8121345029239766
11.074536859989166,0.8119366626065774
11.074536949396133,0.8119824646858256
11.074536979198456,0.8120282444606769
11.074536979198456,0.8118305744888024
11.078005999326706,0.8116330007301047
11.078006081283092,0.8116788321167884
11.185449592769146,0.8114813913889565
11.188918828964233,0.8115272373540856
11.192387998104095,0.8113299294918551
11.192388087511063,0.8113757899854157
11.195857256650925,0.8111786148238153
11.195857256650925,0.8112244897959183
11.24610984325409,0.81127034248239
11.306769996881485,0.811073336571151
11.310239225625992,0.8108764263170672
11.313708305358887,0.8106796116504854
11.313708394765854,0.8107255520504731
11.360491745173931,0.8105288694808346
11.421151965856552,0.8105748241571671
11.424621120095253,0.8106207565470417
11.431559532880783,0.8106666666666666
11.431559532880783,0.8107125545322346
11.485281214118004,0.8107584201599225
11.542472176253796,0.8108042635658915
11.545941174030304,0.8108500847662873
11.545941434800625,0.8106537530266343
11.549410596489906,0.8106995884773662
11.65338483452797,0.8107454017424975
11.660323411226273,0.8107911928381321
11.660323411226273,0.8105950653120464
11.663792490959167,0.8103990326481257
11.667261689901352,0.8104448742746615
11.77123610675335,0.8104906937394247
11.771236181259155,0.8105364910584824
11.771236181259155,0.810582266247886
11.774705305695534,0.8103864734299517
11.774705305695534,0.810432262738469
11.78164367377758,0.8104780299372284
11.785112828016281,0.8105237750422399
11.78511293977499,0.8105694980694981
11.82842692732811,0.8106151990349819
11.828427016735077,0.8106608779546551
11.828427016735077,0.8107065348444659
11.892556428909302,0.8107521697203471
11.896025501191616,0.8107977825982164
11.902963697910309,0.810843373493976
12.01387670636177,0.8108889424235124
12.013876795768738,0.8106936416184971
12.013876795768738,0.8104984348663616
12.017345890402794,0.8105440539239287
12.020815074443817,0.8105896510228641
12.020815223455429,0.8106352261790183
12.128258675336838,0.8106807794082271
12.131727814674377,0.8107263107263107
12.13519698381424,0.8105313777350325
12.135197088122368,0.8105769230769231
12.135197147727013,0.8103821196827685
12.138666182756424,0.8104276790004805
12.239171475172043,0.8102330050444391
12.249578893184662,0.8102785782901056
12.249578893184662,0.8100840336134454
12.249579012393951,0.8101296207393183
12.249579034745693,0.8101751859851212
12.253047965466976,0.8102207293666027
12.253048121929169,0.8102662508994963
12.367430061101913,0.8103117505995204
12.367430061101913,0.8103572284823783
12.37089917063713,0.8104026845637584
12.370899297297,0.8104481188593338
12.488750338554382,0.8104935313847628
12.488750338554382,0.8105389221556886
12.488750368356705,0.8103448275862069
12.492219477891922,0.8101508259516399
12.606601536273956,0.8101962661560556
12.606601566076279,0.810241684613544
12.610070586204529,0.810287081339713
12.663792580366135,0.8100932791198278
12.663792580366135,0.8101386896221904
12.70710676908493,0.8101840784126225
12.70710676908493,0.8099904397705545
12.720983564853668,0.8100358422939068
12.72792163491249,0.8100812231247014
12.727921843528748,0.810126582278481
12.785112708806992,0.8101719197707736
12.785112708806992,0.8099785151587491
12.78511281311512,0.8100238663484487
12.960154950618744,0.8100691958959676
13.078006088733673,0.8101145038167938
13.081475272774696,0.8101597901264012
13.081475272774696,0.8099666189794945
13.181980401277542,0.8100119189511323
13.195857107639313,0.8100571973307912
13.19585732370615,0.8101024541339051
13.310239136219025,0.8099094807050977
13.313708335161209,0.8099547511312217
13.421151921153069,0.81
13.421151921153069,0.8098071887645799
13.42115193605423,0.8096144693003332
13.43155950307846,0.8096597668332144
13.43155950307846,0.8097050428163654
13.53900308907032,0.8097502972651606
13.542472198605537,0.8095577746077033
13.54247234761715,0.8093653434751604
13.54594150185585,0.8094106463878327
13.549410603940487,0.809455927773818
13.549410603940487,0.8092636579572446
13.55287978053093,0.8093089527428164
13.670730732381344,0.8091168091168092
13.670730859041214,0.8089247567054355
13.788581982254982,0.8089700996677741
13.788582026958466,0.8090154211150652
13.899494752287865,0.8090607210626186
13.902963995933533,0.8091059995257291
14.010407507419586,0.8091512565196776
14.017345935106277,0.8089594690684997
14.024284183979034,0.8090047393364929
14.142135471105576,0.8090499881544657
14.19932621717453,0.8088583609663667
14.30676993727684,0.8089036230168127
14.363960921764374,0.8089488636363636
14.367430061101913,0.8089940828402367
14.485281020402908,0.8090392806436346
14.717514365911484,0.8090844570617459
14.720983564853668,0.8091296121097445
14.724452689290047,0.8091747458027903
14.731391042470932,0.8092198581560284
14.731391161680222,0.8090285984400851
14.838834635913372,0.8090737240075614
14.842303790152073,0.8091188282541932
14.842303819954395,0.8091639111950873
14.96362417936325,0.8092089728453364
14.967093259096146,0.809017941454202
15.078006111085415,0.8090630162851074
15.195857211947441,0.8091080698442662
15.202795445919037,0.8091531021467328
15.202795527875423,0.8091981132075472
15.317177526652813,0.8092431030417354
15.317177526652813,0.809052333804809
15.32064662873745,0.8090973367900071
15.792051166296005,0.8089066918001885
15.835365414619446,0.8089517078916372
15.960155040025711,0.8089967027790862
16.020815134048462,0.8090416764775136
16.020815193653107,0.8090866290018832
16.02428424358368,0.8088962108731467
16.024284303188324,0.8089411764705883
16.02775338292122,0.8087508821453776
16.192388094961643,0.808560677328316
16.192388094961643,0.8086056901011051
16.242640495300293,0.8086506817113305
16.2634556889534,0.808695652173913
16.320646673440933,0.8087406015037594
16.320646673440933,0.8087855297157622
16.49221959710121,0.8088304368248004
16.492219679057598,0.8086405259450575
16.499158054590225,0.8086854460093896
16.55634891986847,0.8087303449894391
16.596193969249725,0.8087752229000469
16.599663257598877,0.8085855031667839
16.613539963960648,0.8086303939962477
16.613540023565292,0.8086752637749121
16.778174459934235,0.8087201125175809
16.838834658265114,0.8087649402390438
16.838834658265114,0.8088097469540768
16.849242113530636,0.808854532677442
17.31717734783888,0.8086651053864169
17.41421353816986,0.8087099040037462
17.488750346004963,0.8087546816479401
17.556349009275436,0.8087994383337234
17.559818044304848,0.8086102012166588
17.667261958122253,0.8084210526315789
17.90296383947134,0.808465855940131
18.020815193653107,0.8085106382978723
18.02428426593542,0.8085553997194951
18.2634556889534,0.8086001402196775
18.266924768686295,0.8086448598130841
18.370899468660355,0.8086895585143657
18.37783755362034,0.8085007006071929
18.38130682706833,0.8085454120943264
18.38130684196949,0.8085901027077498
18.499157935380936,0.808634772462077
18.502627104520798,0.8084461035930938
18.96362414956093,0.8084907860975041
19.2027954980731,0.8083022388059702
19.55287980288267,0.8083469340172534
19.656854271888733,0.8083916083916084
19.734860114753246,0.8084362619436029
19.792051136493683,0.8082479030754893
20.38477599620819,0.8082925692988586
20.485281109809875,0.8083372147182114
20.72792187333107,0.8083818393480792
20.974031761288643,0.8084264432029795
21.317177563905716,0.8084710262974169
21.331054374575615,0.8085155886458818
21.435028672218323,0.8085601302628518
21.613539904356003,0.8086046511627907
21.613539904356003,0.8086491513601488
21.802458494901657,0.8086936308693631
21.906433165073395,0.808738089704857
22.03122267127037,0.8087825278810409
22.26692496985197,0.8088269454123113
22.599663138389587,0.8088713423130516
22.73832929134369,0.8086835384258184
22.85618096590042,0.8087279480037141
23.438497871160507,0.8087723369691344
24.26692482084036,0.8088167053364269
24.610070697963238,0.8086290883785665
24.863118767738342,0.8084415584415584
24.974031679332256,0.8084859726408532
24.974031679332256,0.8085303662494205
25.445436023175716,0.808342989571263
26.020815163850784,0.8081556997219648
26.455843724310398,0.8082001389854065
27.798989355564117,0.8080129689671144
28.337992772459984,0.8078258856216717
28.87352642416954,0.8076388888888889
28.98443901538849,0.8074519787086323
28.98443901538849,0.8072651550208237
29.462782122194767,0.8073097386074485
29.84924218058586,0.8073543015726179
31.909902155399323,0.8071676300578035
32.09535198658705,0.8069810448451226
36.74179854989052,0.8070256528772822
37.348400235176086,0.8070702402957486
37.819804668426514,0.8071148071148071
39.876995623111725,0.8071593533487298
39.87699577212334,0.8072038790117756
41.10575959086418,0.8070175438596491
43.641293466091156,0.8070620816985922
45.8769955933094,0.8071065989847716
59.038161009550095,0.8071510957324106
75.0,0.8069649446494465
77.62047845125198,0.8067788794097303


==> data/Mutagenicity_TMD_1layer_old.csv <==
Distance,CumulativeAccuracy
0.0,1.0
0.0,1.0
0.0,1.0
0.0,0.75
0.0,0.6
0.0,0.6666666666666666
0.0,0.7142857142857143
0.0,0.75
0.0,0.7777777777777778
0.0,0.8
0.0,0.8181818181818182
0.0,0.8333333333333334
0.0,0.8461538461538461
0.0,0.8571428571428571
0.0,0.8666666666666667
0.0,0.875
0.0,0.8235294117647058
0.0,0.8333333333333334
0.0,0.8421052631578947
0.0,0.85
0.0,0.8571428571428571
0.0,0.8636363636363636
0.0,0.8695652173913043
0.0,0.875
0.0,0.88
0.0,0.8846153846153846
0.0,0.8888888888888888
0.0,0.8928571428571429
0.0,0.8620689655172413
0.0,0.8666666666666667
0.0,0.8709677419354839
0.0,0.875
0.0,0.8484848484848485
0.0,0.8529411764705882
0.0,0.8571428571428571
0.0,0.8333333333333334
0.0,0.8108108108108109
0.0,0.8157894736842105
0.0,0.8205128205128205
0.0,0.825
0.0,0.8292682926829268
0.0,0.8095238095238095
0.0,0.813953488372093
0.0,0.8181818181818182
0.0,0.8222222222222222
0.0,0.8043478260869565
0.0,0.8085106382978723
0.0,0.8125
0.0,0.7959183673469388
0.0,0.78
0.0,0.7843137254901961
0.0,0.7884615384615384
0.0,0.7924528301886793
0.0,0.7962962962962963
0.0,0.8
0.0,0.8035714285714286
0.0,0.8070175438596491
0.0,0.8103448275862069
0.0,0.8135593220338984
0.0,0.8166666666666667
0.0,0.819672131147541
0.0,0.8225806451612904
0.0,0.8253968253968254
0.0,0.828125
0.0,0.8307692307692308
0.0,0.8181818181818182
0.0,0.8208955223880597
0.0,0.8235294117647058
0.0,0.8260869565217391
0.0,0.8285714285714286
0.0,0.8309859154929577
0.0,0.8333333333333334
0.0,0.8356164383561644
0.0,0.8378378378378378
0.0,0.84
0.0,0.8421052631578947
0.0,0.8441558441558441
0.0,0.8461538461538461
0.0,0.8481012658227848
0.0,0.85
0.0,0.8395061728395061
0.0,0.8414634146341463
0.0,0.8433734939759037
0.0,0.8452380952380952
0.0,0.8352941176470589
0.0,0.8372093023255814
0.0,0.8390804597701149
0.0,0.8295454545454546
0.0,0.8314606741573034
0.0,0.8333333333333334
0.0,0.8351648351648352
0.0,0.8369565217391305
0.0,0.8387096774193549
0.0,0.8404255319148937
0.0,0.8421052631578947
0.0,0.84375
0.0,0.845360824742268
0.0,0.8469387755102041
0.0,0.8383838383838383
0.0,0.84
0.0,0.8415841584158416
0.0,0.8431372549019608
0.0,0.8446601941747572
0.0,0.8461538461538461
0.0,0.8476190476190476
0.0,0.8490566037735849
0.0,0.8504672897196262
0.0,0.8425925925925926
0.0,0.8440366972477065
0.0,0.8454545454545455
0.0,0.8468468468468469
0.0,0.8482142857142857
0.0,0.8495575221238938
0.0,0.8421052631578947
0.0,0.8434782608695652
0.0,0.8362068965517241
0.0,0.8376068376068376
0.0,0.8389830508474576
0.0,0.8403361344537815
0.0,0.8416666666666667
0.0,0.8347107438016529
0.0,0.8360655737704918
0.0,0.8373983739837398
0.0,0.8387096774193549
0.0,0.84
0.0,0.8412698412698413
0.0,0.84251968503937
0.0,0.8359375
0.0,0.8372093023255814
0.0,0.8384615384615385
0.0,0.8320610687022901
0.0,0.8333333333333334
0.0,0.8345864661654135
0.0,0.835820895522388
0.0,0.837037037037037
0.0,0.8382352941176471
0.0,0.8394160583941606
0.0,0.8405797101449275
0.0,0.841726618705036
0.0,0.8428571428571429
0.0,0.8439716312056738
0.0,0.8450704225352113
0.0,0.8461538461538461
0.0,0.8472222222222222
0.0,0.8482758620689655
0.0,0.8493150684931506
0.0,0.8503401360544217
0.0,0.8445945945945946
0.0,0.8456375838926175
0.0,0.8466666666666667
0.0,0.8410596026490066
0.0,0.8421052631578947
0.0,0.8431372549019608
0.0,0.8441558441558441
0.0,0.8451612903225807
0.0,0.8461538461538461
0.0,0.8471337579617835
0.0,0.8481012658227848
0.0,0.8490566037735849
0.0,0.85
0.0,0.8509316770186336
0.0,0.8518518518518519
0.0,0.852760736196319
0.0,0.8536585365853658
0.0,0.8484848484848485
0.0,0.8493975903614458
0.0,0.8502994011976048
0.0,0.8511904761904762
0.0,0.8520710059171598
0.0,0.8529411764705882
0.0,0.8538011695906432
0.0,0.8546511627906976
0.0,0.8554913294797688
0.0,0.8563218390804598
0.0,0.8571428571428571
0.0,0.8579545454545454
0.0,0.8587570621468926
0.0,0.8595505617977528
0.0,0.8603351955307262
0.0,0.8611111111111112
0.0,0.861878453038674
0.0,0.8626373626373627
0.0,0.8633879781420765
0.0,0.8641304347826086
0.0,0.8648648648648649
0.0,0.8655913978494624
0.0,0.8663101604278075
0.0,0.8670212765957447
0.0,0.8624338624338624
0.0,0.8631578947368421
0.0,0.8638743455497382
0.0,0.859375
0.0,0.8601036269430051
0.0,0.8608247422680413
0.0,0.8564102564102564
0.0,0.8571428571428571
0.0,0.8578680203045685
0.0,0.8585858585858586
0.0,0.8592964824120602
0.0,0.86
0.0,0.8606965174129353
0.0,0.8613861386138614
0.0,0.8571428571428571
0.0,0.8578431372549019
0.0,0.8585365853658536
0.0,0.8592233009708737
0.0,0.855072463768116
0.0,0.8557692307692307
0.0,0.8564593301435407
0.0,0.8571428571428571
0.0,0.8530805687203792
0.0,0.8490566037735849
0.0,0.8497652582159625
0.0,0.8504672897196262
0.0,0.8511627906976744
0.0,0.8518518518518519
0.0,0.8525345622119815
0.0,0.8532110091743119
0.0,0.8538812785388128
0.0,0.8545454545454545
0.0,0.8552036199095022
0.0,0.8513513513513513
0.0,0.852017937219731
0.0,0.8482142857142857
0.0,0.8444444444444444
0.0,0.8451327433628318
0.0,0.8458149779735683
0.0,0.8464912280701754
0.0,0.8427947598253275
0.0,0.8434782608695652
0.0,0.8398268398268398
0.0,0.8405172413793104
0.0,0.8369098712446352
0.0,0.8376068376068376
0.0,0.8340425531914893
0.0,0.8305084745762712
0.0,0.8270042194092827
0.0,0.8277310924369747
0.0,0.8242677824267782
0.0,0.825
0.0,0.8215767634854771
0.0,0.8223140495867769
0.0,0.823045267489712
0.0,0.819672131147541
0.0,0.8204081632653061
0.0,0.8170731707317073
0.0,0.8137651821862348
0.0,0.8145161290322581
0.0,0.8152610441767069
0.0,0.812
0.0,0.8087649402390438
0.0,0.8095238095238095
0.0,0.8102766798418972
0.0,0.8110236220472441
0.0,0.8117647058823529
0.0,0.80859375
0.0,0.8093385214007782
0.0,0.810077519379845
0.0,0.8108108108108109
0.0,0.8115384615384615
0.0,0.8084291187739464
0.0,0.8091603053435115
0.0,0.8098859315589354
0.0,0.8106060606060606
0.0,0.8113207547169812
0.0,0.8120300751879699
0.0,0.8127340823970037
0.0,0.8134328358208955
0.0,0.8141263940520446
0.0,0.8148148148148148
0.0,0.8154981549815498
0.0,0.8161764705882353
0.0,0.8168498168498168
0.0,0.8175182481751825
0.0,0.8145454545454546
0.0,0.8152173913043478
0.0,0.8122743682310469
0.0,0.8093525179856115
0.0,0.8100358422939068
0.0,0.8107142857142857
0.0,0.8078291814946619
0.0,0.8085106382978723
0.0,0.8056537102473498
0.0,0.8028169014084507
0.0,0.8035087719298246
0.0,0.8041958041958042
0.0,0.8048780487804879
0.0,0.8055555555555556
0.0,0.8062283737024222
0.0,0.803448275862069
0.0,0.8041237113402062
0.0,0.8047945205479452
0.0,0.8020477815699659
0.0,0.8027210884353742
0.0,0.8
0.0,0.8006756756756757
0.0,0.8013468013468014
0.0,0.802013422818792
0.0,0.802675585284281
0.0,0.8033333333333333
0.0,0.8039867109634552
0.0,0.804635761589404
0.0,0.8052805280528053
0.0,0.805921052631579
0.0,0.8065573770491803
0.0,0.803921568627451
0.0,0.8045602605863192
0.0,0.8051948051948052
0.0,0.8025889967637541
0.0,0.8032258064516129
0.0,0.8006430868167203
0.0,0.8012820512820513
0.0,0.8019169329073482
0.0,0.802547770700637
0.0,0.8031746031746032
0.0,0.8037974683544303
0.0,0.804416403785489
0.0,0.8050314465408805
0.0,0.8056426332288401
0.0,0.80625
0.0,0.8037383177570093
0.0,0.8043478260869565
0.0,0.804953560371517
0.0,0.8055555555555556
0.0,0.8061538461538461
0.0,0.8067484662576687
0.0,0.8073394495412844
0.0,0.8079268292682927
0.0,0.8085106382978723
0.0,0.806060606060606
0.0,0.8066465256797583
0.0,0.8072289156626506
0.0,0.8078078078078078
0.0,0.8083832335329342
0.0,0.808955223880597
0.0,0.8095238095238095
0.0,0.8071216617210683
0.0,0.8076923076923077
0.0,0.8082595870206489
0.0,0.8058823529411765
0.0,0.8064516129032258
0.0,0.8070175438596491
0.0,0.8075801749271136
0.0,0.8052325581395349
0.0,0.8028985507246377
0.0,0.8034682080924855
0.0,0.8011527377521613
0.0,0.8017241379310345
0.0,0.8022922636103151
0.0,0.8028571428571428
0.0,0.8034188034188035
0.0,0.8039772727272727
0.0,0.8045325779036827
0.0,0.8050847457627118
0.0,0.8056338028169014
0.0,0.8061797752808989
0.0,0.8067226890756303
0.0,0.8072625698324022
0.0,0.807799442896936
0.0,0.8083333333333333
0.0,0.8060941828254847
0.0,0.8066298342541437
0.0,0.8071625344352618
0.0,0.8076923076923077
0.0,0.8082191780821918
0.0,0.8087431693989071
0.0,0.8092643051771117
0.0,0.8097826086956522
0.0,0.8102981029810298
0.0,0.8108108108108109
0.0,0.8086253369272237
0.0,0.8091397849462365
0.0,0.8096514745308311
0.0,0.8074866310160428
0.0,0.8053333333333333
0.0,0.8031914893617021
0.0,0.8037135278514589
0.0,0.8042328042328042
0.0,0.8047493403693932
0.0,0.8052631578947368
0.0,0.8057742782152231
0.0,0.806282722513089
0.0,0.8067885117493473
0.0,0.8046875
0.0,0.8051948051948052
0.0,0.805699481865285
0.0,0.8062015503875969
0.0,0.8067010309278351
0.0,0.8046272493573264
0.0,0.8051282051282052
0.0,0.8056265984654731
0.0,0.8061224489795918
0.0,0.806615776081425
0.0,0.8071065989847716
0.0,0.8075949367088607
0.0,0.8080808080808081
0.0,0.8060453400503779
0.0,0.8065326633165829
0.0,0.8070175438596491
0.0,0.8075
0.0,0.8079800498753117
0.0,0.8059701492537313
0.0,0.8064516129032258
0.0,0.8044554455445545
0.0,0.8024691358024691
0.0,0.8029556650246306
0.0,0.8034398034398035
0.0,0.8014705882352942
0.0,0.8019559902200489
0.0,0.802439024390244
0.0,0.8004866180048662
0.0,0.8009708737864077
0.0,0.801452784503632
0.0,0.7995169082125604
0.0,0.7975903614457831
0.0,0.7980769230769231
0.0,0.7985611510791367
0.0,0.7990430622009569
0.0,0.7995226730310262
0.0,0.7976190476190477
0.0,0.7980997624703088
0.0,0.7985781990521327
0.0,0.7966903073286052
0.0,0.7971698113207547
0.0,0.7976470588235294
0.0,0.7981220657276995
0.0,0.7985948477751756
0.0,0.7990654205607477
0.0,0.7995337995337995
0.0,0.8
0.0,0.7981438515081206
0.0,0.7986111111111112
0.0,0.7990762124711316
0.0,0.7972350230414746
0.0,0.7977011494252874
0.0,0.7981651376146789
0.0,0.7986270022883295
0.0,0.7990867579908676
0.0,0.7995444191343963
0.0,0.8
0.0,0.800453514739229
0.0,0.7986425339366516
0.0,0.7990970654627539
0.0,0.7995495495495496
0.0,0.8
0.0,0.8004484304932735
0.0,0.8008948545861297
0.0,0.7991071428571429
0.0,0.799554565701559
0.0,0.8
0.0,0.7982261640798226
0.0,0.7986725663716814
0.0,0.7991169977924945
0.0,0.7995594713656388
0.0,0.8
0.0,0.8004385964912281
0.0,0.7986870897155361
0.0,0.7969432314410481
0.0,0.7952069716775599
0.0,0.7956521739130434
0.0,0.7960954446854663
0.0,0.7965367965367965
0.0,0.796976241900648
0.0,0.7974137931034483
0.0,0.7978494623655914
0.0,0.7982832618025751
0.0,0.7987152034261242
0.0,0.7991452991452992
0.0,0.7974413646055437
0.0,0.7978723404255319
0.0,0.7961783439490446
0.0,0.7966101694915254
0.0,0.7970401691331924
0.0,0.7953586497890295
0.0,0.7936842105263158
0.0,0.7941176470588235
0.0,0.7945492662473794
0.0,0.7928870292887029
0.0,0.7933194154488518
0.0,0.79375
0.0,0.7941787941787942
0.0,0.7946058091286307
0.0,0.7950310559006211
0.0,0.7954545454545454
0.0,0.7958762886597938
0.0,0.7962962962962963
0.0,0.7967145790554415
0.0,0.7971311475409836
0.0,0.7975460122699386
0.0,0.7959183673469388
0.0,0.7963340122199593
0.0,0.7947154471544715
0.0,0.795131845841785
0.0,0.7955465587044535
0.0,0.793939393939394
0.0,0.7943548387096774
0.0,0.7947686116700201
0.0,0.7951807228915663
0.0,0.7935871743486974
0.0,0.792
0.0,0.7924151696606786
0.0,0.7928286852589641
0.0,0.7932405566600398
0.0,0.7916666666666666
0.0,0.7920792079207921
0.0,0.7924901185770751
0.0,0.7928994082840237
0.0,0.7933070866141733
0.0,0.7917485265225933
0.0,0.792156862745098
0.0,0.7925636007827789
0.0,0.79296875
0.0,0.7933723196881092
0.0,0.7937743190661478
0.0,0.7941747572815534
0.0,0.7945736434108527
0.0,0.793036750483559
0.0,0.7934362934362934
0.0,0.7938342967244701
0.0,0.7923076923076923
0.0,0.7907869481765835
0.0,0.7911877394636015
0.0,0.7915869980879541
0.0,0.7919847328244275
0.0,0.7923809523809524
0.0,0.7927756653992395
0.0,0.793168880455408
0.0,0.7935606060606061
0.0,0.7939508506616257
0.0,0.7943396226415095
0.0,0.7947269303201506
0.0,0.7951127819548872
0.0,0.7954971857410882
0.0,0.7940074906367042
0.0,0.794392523364486
0.0,0.7947761194029851
0.0,0.7951582867783985
0.0,0.7955390334572491
0.0,0.7959183673469388
0.0,0.7962962962962963
0.0,0.7966728280961183
0.0,0.7970479704797048
0.0,0.7974217311233885
0.0,0.7977941176470589
0.0,0.7981651376146789
0.0,0.7985347985347986
0.0,0.7989031078610603
0.0,0.7974452554744526
0.0,0.7978142076502732
0.0,0.7981818181818182
0.0,0.7967332123411979
0.0,0.7971014492753623
0.0,0.7974683544303798
0.0,0.796028880866426
0.0,0.7963963963963964
0.0,0.7949640287769785
0.0,0.7935368043087971
0.0,0.7939068100358423
0.0,0.7942754919499105
0.0,0.7946428571428571
0.0,0.7932263814616756
0.0,0.7935943060498221
0.0,0.7939609236234458
0.0,0.7943262411347518
0.0,0.7946902654867256
0.0,0.7950530035335689
0.0,0.7936507936507936
0.0,0.7940140845070423
0.0,0.7943760984182777
0.0,0.7929824561403509
0.0,0.7933450087565674
0.0,0.7937062937062938
0.0,0.794066317626527
0.0,0.7926829268292683
0.0,0.7913043478260869
0.0,0.7916666666666666
0.0,0.7920277296360485
0.0,0.7923875432525952
0.0,0.7927461139896373
0.0,0.7913793103448276
0.0,0.7900172117039587
0.0,0.788659793814433
0.0,0.7890222984562607
0.0,0.7893835616438356
0.0,0.7897435897435897
0.0,0.78839590443686
0.0,0.7887563884156729
0.0,0.7874149659863946
0.0,0.7877758913412564
0.0,0.788135593220339
0.0,0.7868020304568528
0.0,0.7871621621621622
0.0,0.7875210792580101
0.0,0.7861952861952862
0.0,0.7848739495798319
0.0,0.785234899328859
0.0,0.7855946398659966
0.0,0.7859531772575251
0.0,0.7863105175292153
0.0,0.7866666666666666
0.0,0.7870216306156406
0.0,0.7873754152823921
0.0,0.7877280265339967
0.0,0.7880794701986755
0.0,0.7884297520661157
0.0,0.7871287128712872
0.0,0.7874794069192751
0.0,0.787828947368421
0.0,0.7881773399014779
0.0,0.7885245901639344
0.0,0.7888707037643208
0.0,0.7892156862745098
0.0,0.7895595432300163
0.0,0.7899022801302932
0.0,0.7886178861788617
0.0,0.788961038961039
0.0,0.7893030794165316
0.0,0.7896440129449838
0.0,0.789983844911147
0.0,0.7903225806451613
0.0,0.7906602254428341
0.0,0.7909967845659164
0.0,0.7913322632423756
0.0,0.7916666666666666
0.0,0.792
0.0,0.7907348242811502
0.0,0.7894736842105263
0.0,0.7898089171974523
0.0,0.7901430842607313
0.0,0.7904761904761904
0.0,0.7892234548335975
0.0,0.7895569620253164
0.0,0.7898894154818326
0.0,0.7902208201892744
0.0,0.7905511811023622
0.0,0.7908805031446541
0.0,0.7912087912087912
0.0,0.7915360501567398
0.0,0.7918622848200313
0.0,0.7921875
0.0,0.7925117004680188
0.0,0.7928348909657321
0.0,0.7931570762052877
0.0,0.7934782608695652
0.0,0.7937984496124031
0.0,0.7925696594427245
0.0,0.7913446676970634
0.0,0.7916666666666666
0.0,0.7919876733436055
0.0,0.7923076923076923
0.0,0.7910906298003072
0.0,0.7914110429447853
0.0,0.7917304747320061
0.0,0.7920489296636085
0.0,0.7923664122137405
0.0,0.7926829268292683
0.0,0.7929984779299848
0.0,0.7933130699088146
0.0,0.7921092564491654
0.0,0.7924242424242425
0.0,0.7927382753403933
0.0,0.7915407854984894
0.0,0.7903469079939668
0.0,0.7891566265060241
0.0,0.7894736842105263
0.0,0.7897897897897898
0.0,0.7886056971514243
0.0,0.7889221556886228
0.0,0.7892376681614349
0.0,0.7895522388059701
0.0,0.7883755588673621
0.0,0.7886904761904762
0.0,0.7890044576523031
0.0,0.7893175074183977
0.0,0.7896296296296297
0.0,0.7899408284023669
0.0,0.7902511078286558
0.0,0.7890855457227138
0.0,0.7893961708394698
0.0,0.7897058823529411
0.0,0.7900146842878121
0.0,0.7903225806451613
0.0,0.7906295754026355
0.0,0.7909356725146199
0.0,0.7912408759124088
0.0,0.7915451895043731
0.0,0.7918486171761281
0.0,0.7921511627906976
0.0,0.7924528301886793
0.0,0.7927536231884058
0.0,0.7916063675832128
0.0,0.791907514450867
0.0,0.7922077922077922
0.0,0.792507204610951
0.0,0.7928057553956834
0.0,0.7931034482758621
0.0,0.793400286944046
0.0,0.7936962750716332
0.0,0.7939914163090128
0.0,0.7942857142857143
0.0,0.7945791726105563
0.0,0.7948717948717948
0.0,0.7951635846372689
0.0,0.7954545454545454
0.0,0.7943262411347518
0.0,0.7946175637393768
0.0,0.7949080622347949
0.0,0.7951977401129944
0.0,0.7940761636107193
0.0,0.7943661971830986
0.0,0.7946554149085795
0.0,0.7949438202247191
0.0,0.7952314165497896
0.0,0.7955182072829131
0.0,0.7958041958041958
0.0,0.7960893854748603
0.0,0.796373779637378
0.0,0.7966573816155988
0.0,0.7969401947148818
0.0,0.7972222222222223
0.0,0.7961165048543689
0.0,0.796398891966759
0.0,0.7966804979253111
0.0,0.7955801104972375
0.0,0.7958620689655173
0.0,0.7961432506887053
0.0,0.796423658872077
0.0,0.7967032967032966
0.0,0.7969821673525377
0.0,0.7972602739726027
0.0,0.7961696306429549
0.0,0.796448087431694
0.0,0.7967257844474761
0.0,0.7956403269754768
0.0,0.7959183673469388
0.0,0.7961956521739131
0.0,0.7964721845318861
0.0,0.7967479674796748
0.0,0.79702300405954
0.0,0.7972972972972973
0.0,0.7975708502024291
0.0,0.7978436657681941
0.0,0.7981157469717362
0.0,0.7983870967741935
0.0,0.7986577181208053
0.0,0.7975871313672922
0.0,0.7978580990629184
0.0,0.7981283422459893
0.0,0.7970627503337784
0.0,0.796
0.0,0.796271637816245
0.0,0.7965425531914894
0.0,0.796812749003984
0.0,0.7970822281167109
0.0,0.7973509933774835
0.0,0.7976190476190477
0.0,0.797886393659181
0.0,0.7981530343007915
0.0,0.7984189723320159
0.0,0.7986842105263158
0.0,0.7989487516425755
0.0,0.7992125984251969
0.0,0.7981651376146789
0.0,0.7984293193717278
0.0,0.7973856209150327
0.0,0.7976501305483029
0.0,0.7979139504563233
0.0,0.796875
0.0,0.7971391417425228
0.0,0.7974025974025974
0.0,0.7976653696498055
0.0,0.7979274611398963
0.0,0.7981888745148771
0.0,0.7984496124031008
0.0,0.7974193548387096
0.0,0.7976804123711341
0.0,0.797940797940798
0.0,0.7982005141388174
0.0,0.7984595635430038
0.0,0.7987179487179488
0.0,0.7989756722151088
0.0,0.7992327365728901
0.0,0.7994891443167306
0.0,0.7997448979591837
0.0,0.8
0.0,0.8002544529262087
0.0,0.8005082592121983
0.0,0.800761421319797
0.0,0.8010139416983524
0.0,0.8012658227848102
0.0,0.8002528445006322
0.0,0.8005050505050505
0.0,0.8007566204287516
0.0,0.801007556675063
0.0,0.8
0.0,0.800251256281407
0.0,0.8005018820577164
0.0,0.7994987468671679
0.0,0.799749687108886
0.0,0.8
0.0,0.8002496878901373
0.0,0.800498753117207
0.0,0.800747198007472
0.0,0.8009950248756219
0.0,0.8
0.0,0.8002481389578163
0.0,0.8004956629491945
0.0,0.8007425742574258
0.0,0.8009888751545118
0.0,0.8
0.0,0.7990135635018496
0.0,0.7992610837438424
0.0,0.7995079950799509
0.0,0.7997542997542998
0.0,0.8
0.0,0.7990196078431373
0.0,0.799265605875153
0.0,0.7982885085574573
0.0,0.7985347985347986
0.0,0.7975609756097561
0.0,0.7978075517661388
0.0,0.7980535279805353
0.0,0.7982989064398542
0.0,0.7985436893203883
0.0,0.7987878787878788
0.0,0.7990314769975787
0.0,0.7992744860943168
0.0,0.7995169082125604
0.0,0.7997587454764777
0.0,0.8
0.0,0.7990373044524669
0.0,0.7992788461538461
0.0,0.7995198079231692
0.0,0.7985611510791367
0.0,0.7988023952095809
0.0,0.7990430622009569
0.0,0.7992831541218638
0.0,0.7983293556085919
0.0,0.797377830750894
0.0,0.7976190476190477
0.0,0.797859690844233
0.0,0.7980997624703088
0.0,0.7983392645314353
0.0,0.7985781990521327
0.0,0.7988165680473372
0.0,0.7990543735224587
0.0,0.7992916174734357
0.0,0.7995283018867925
0.0,0.7985865724381626
0.0,0.7988235294117647
0.0,0.799059929494712
0.0,0.7992957746478874
0.0,0.7995310668229777
0.0,0.7997658079625293
0.0,0.7988304093567251
0.0,0.7990654205607477
0.0,0.7992998833138857
0.0,0.7983682983682984
0.0,0.7986030267753201
0.0,0.7976744186046512
0.0,0.7979094076655052
0.0,0.796983758700696
0.0,0.7972190034762456
0.0,0.7962962962962963
0.0,0.7965317919075144
0.0,0.7967667436489607
0.0,0.7970011534025375
0.0,0.7972350230414746
0.0,0.7974683544303798
0.0,0.7977011494252874
0.0,0.7979334098737084
0.0,0.7981651376146789
0.0,0.7983963344788088
0.0,0.7986270022883295
0.0,0.7988571428571428
0.0,0.7990867579908676
0.0,0.7993158494868872
0.0,0.7995444191343963
0.0,0.7997724687144482
0.0,0.8
0.0,0.8002270147559591
0.0,0.800453514739229
0.0,0.7995469988674971
0.0,0.7997737556561086
0.0,0.8
0.0,0.7990970654627539
0.0,0.7993235625704622
0.0,0.7995495495495496
0.0,0.7997750281214848
0.0,0.8
0.0,0.8002244668911336
0.0,0.7993273542600897
0.0,0.799552071668533
0.0,0.7997762863534675
0.0,0.8
0.0,0.8002232142857143
0.0,0.7993311036789298
0.0,0.7984409799554566
0.0,0.7986651835372637
0.0,0.7988888888888889
0.0,0.7991120976692564
0.0,0.7993348115299335
0.0,0.7995570321151716
0.0,0.7997787610619469
0.0,0.8
0.0,0.8002207505518764
0.0,0.8004410143329658
0.0,0.8006607929515418
0.0,0.8008800880088008
0.0,0.8010989010989011
0.0,0.8013172338090011
0.0,0.8015350877192983
0.0,0.80065717415115
0.0,0.8008752735229759
0.0,0.8010928961748633
0.0,0.8013100436681223
0.0,0.8015267175572519
0.0,0.8017429193899782
0.0,0.8019586507072906
0.0,0.8021739130434783
0.0,0.8023887079261672
0.0,0.8026030368763557
0.0,0.8028169014084507
0.0,0.803030303030303
0.0,0.8021621621621622
0.0,0.8023758099352052
0.0,0.8025889967637541
0.0,0.802801724137931
0.0,0.8030139935414424
0.0,0.8032258064516129
0.0,0.80343716433942
0.0,0.8036480686695279
0.0,0.8038585209003215
0.0,0.80406852248394
0.0,0.8042780748663102
0.0,0.8044871794871795
0.0,0.8046958377801494
0.0,0.8049040511727079
0.0,0.805111821086262
0.0,0.8042553191489362
0.0,0.8044633368756642
0.0,0.8036093418259024
0.0,0.8027571580063627
0.0,0.801906779661017
0.0,0.8021164021164021
0.0,0.8023255813953488
0.0,0.8025343189017952
0.0,0.8027426160337553
0.0,0.8029504741833509
0.0,0.8031578947368421
0.0,0.8033648790746583
0.0,0.8035714285714286
0.0,0.8037775445960126
0.0,0.8029350104821803
0.0,0.8031413612565445
0.0,0.803347280334728
0.0,0.8035527690700105
0.0,0.802713987473904
0.0,0.8029197080291971
0.0,0.803125
0.0,0.8022892819979188
0.0,0.8024948024948025
0.0,0.8026998961578401
0.0,0.8029045643153527
0.0,0.8031088082901554
0.0,0.8033126293995859
0.0,0.8035160289555325
0.0,0.8037190082644629
0.0,0.803921568627451
0.0,0.8041237113402062
0.0,0.8043254376930999
0.0,0.8034979423868313
0.0,0.8036998972250771
0.0,0.8039014373716632
0.0,0.803076923076923
0.0,0.8032786885245902
0.0,0.8034800409416581
0.0,0.8026584867075665
0.0,0.8028600612870276
0.0,0.8030612244897959
0.0,0.8022426095820592
0.0,0.8024439918533605
0.0,0.8026449643947101
0.0,0.8028455284552846
0.0,0.8030456852791878
0.0,0.8022312373225152
0.0,0.8024316109422492
0.0,0.8026315789473685
0.0,0.8028311425682507
0.0,0.803030303030303
0.0,0.8032290615539859
0.0,0.8024193548387096
0.0,0.8026183282980867
0.0,0.8028169014084507
0.0,0.8030150753768844
0.0,0.8022088353413654
0.0,0.802407221664995
0.0,0.8026052104208417
0.0,0.8028028028028028
0.0,0.802
0.0,0.8021978021978022
0.0,0.8023952095808383
0.0,0.80259222333001
0.0,0.8027888446215139
0.0,0.8029850746268656
0.0,0.8031809145129225
0.0,0.8033763654419066
0.0,0.8035714285714286
0.0,0.8037661050545094
0.0,0.803960396039604
0.0,0.8031651829871415
0.0,0.8033596837944664
0.0,0.8035538005923001
0.0,0.8037475345167653
0.0,0.8039408866995074
0.0,0.8041338582677166
0.0,0.8043264503441495
0.0,0.8045186640471512
0.0,0.8047105004906772
0.0,0.803921568627451
0.0,0.8041136141038198
0.0,0.8043052837573386
0.0,0.804496578690127
0.0,0.8046875
0.0,0.8048780487804879
0.0,0.8050682261208577
0.0,0.8052580331061344
0.0,0.8054474708171206
0.0,0.8046647230320699
0.0,0.8048543689320389
0.0,0.8050436469447139
0.0,0.8052325581395349
0.0,0.8044530493707648
0.0,0.8036750483558994
0.0,0.8028985507246377
0.0,0.803088803088803
0.0,0.8032786885245902
0.0,0.8034682080924855
0.0,0.8036573628488932
0.0,0.8038461538461539
0.0,0.8040345821325648
0.0,0.8042226487523992
0.0,0.8044103547459253
0.0,0.8045977011494253
0.0,0.8038277511961722
0.0,0.8040152963671128
0.0,0.8042024832855779
0.0,0.8043893129770993
0.0,0.8045757864632984
0.0,0.8047619047619048
0.0,0.8049476688867745
0.0,0.8041825095057035
0.0,0.8043684710351378
0.0,0.8036053130929791
0.0,0.8037914691943128
0.0,0.8039772727272727
0.0,0.804162724692526
0.0,0.8043478260869565
0.0,0.8045325779036827
0.0,0.8037735849056604
0.0,0.8039585296889726
0.0,0.8041431261770244
0.0,0.8033866415804327
0.0,0.8035714285714286
0.0,0.8037558685446009
0.0,0.8039399624765479
0.0,0.8031865042174321
0.0,0.8033707865168539
0.0,0.8026192703461179
0.0,0.802803738317757
0.0,0.8029878618113913
0.0,0.8031716417910447
0.0,0.8033550792171482
0.0,0.8035381750465549
0.0,0.8037209302325582
0.0,0.8039033457249071
0.0,0.8031569173630455
0.0,0.8033395176252319
0.0,0.8035217794253939
0.0,0.8037037037037037
0.0,0.8038852913968547
0.0,0.8031423290203327
0.0,0.8033240997229917
0.0,0.8035055350553506
0.0,0.8036866359447005
0.0,0.8038674033149171
0.0,0.8040478380864765
0.0,0.8033088235294118
0.0,0.8034894398530762
0.0,0.8036697247706422
0.0,0.8038496791934006
0.0,0.8040293040293041
0.0,0.8042086001829826
0.0,0.8043875685557587
0.0,0.8045662100456621
0.0,0.8047445255474452
0.0,0.8040109389243391
0.0,0.8041894353369763
0.0,0.8034576888080073
0.0,0.8027272727272727
0.0,0.8029064486830154
0.0,0.8030852994555354
0.0,0.8032638259292838
0.0,0.8034420289855072
0.0,0.8036199095022625
0.0,0.8037974683544303
0.0,0.8039747064137308
0.0,0.8032490974729242
0.0,0.8025247971145176
0.0,0.8027027027027027
0.0,0.8028802880288028
0.0,0.8030575539568345
0.0,0.8023360287511231
0.0,0.8016157989228008
0.0,0.8017937219730942
0.0,0.8019713261648745
0.0,0.8012533572068039
0.0,0.8014311270125224
0.0,0.8007149240393209
0.0,0.8
0.0,0.800178412132025
0.0,0.7994652406417112
0.0,0.7996438112199465
0.0,0.7998220640569395
0.0,0.8
0.0,0.8001776198934281
0.0,0.7994676131322094
0.0,0.7987588652482269
0.0,0.7989371124889283
0.0,0.7982300884955752
0.0,0.7984084880636605
0.0,0.7985865724381626
0.0,0.7987643424536628
0.0,0.798941798941799
0.0,0.7991189427312775
0.0,0.7992957746478874
0.0,0.7994722955145118
0.0,0.7996485061511424
0.0,0.7998244073748902
0.0,0.7991228070175439
0.0,0.7992988606485539
0.0,0.7994746059544658
0.0,0.799650043744532
0.0,0.798951048951049
0.0,0.7991266375545851
0.0,0.7993019197207679
0.0,0.7994768962510898
0.0,0.7996515679442509
0.0,0.7998259355961705
0.0,0.8
0.0,0.8001737619461338
0.0,0.8003472222222222
0.0,0.800520381613183
0.0,0.7998266897746967
0.0,0.8
0.0,0.7993079584775087
0.0,0.7994814174589455
0.0,0.7996545768566494
0.0,0.7998274374460742
0.0,0.8
0.0,0.8001722652885443
0.0,0.8003442340791739
0.0,0.8005159071367154
0.0,0.8006872852233677
0.0,0.8008583690987124
0.0,0.8010291595197255
0.0,0.8011996572407883
0.0,0.8013698630136986
0.0,0.8015397775876818
0.0,0.8017094017094017
0.0,0.8018787361229718
0.0,0.8020477815699659
0.0,0.8022165387894288
0.0,0.8023850085178875
0.0,0.8025531914893617
0.0,0.8027210884353742
0.0,0.8020390824129142
0.0,0.801358234295416
0.0,0.8015267175572519
0.0,0.8016949152542373
0.0,0.8018628281117697
0.0,0.8011844331641286
0.0,0.8005071851225697
0.0,0.8006756756756757
0.0,0.8
0.0,0.8001686340640809
0.0,0.8003369839932604
0.0,0.8005050505050505
0.0,0.80067283431455
0.0,0.8008403361344538
0.0,0.801007556675063
0.0,0.8011744966442953
0.0,0.8013411567476949
0.0,0.8015075376884422
0.0,0.801673640167364
0.0,0.8010033444816054
0.0,0.8003341687552213
0.0,0.8005008347245409
0.0,0.8006672226855713
0.0,0.8008333333333333
0.0,0.8009991673605329
0.0,0.800332778702163
0.0,0.800498753117207
0.0,0.8006644518272426
0.0,0.8008298755186722
0.0,0.8009950248756219
0.0,0.8011599005799502
0.0,0.8004966887417219
0.0,0.7998345740281224
0.0,0.8
0.0,0.8001651527663088
0.0,0.8003300330033003
0.0,0.8004946413849959
0.0,0.800658978583196
0.0,0.8008230452674897
0.0,0.8009868421052632
0.0,0.8011503697617092
0.0,0.8013136288998358
0.0,0.8014766201804758
0.0,0.8016393442622951
0.0,0.800982800982801
0.0,0.8011456628477905
0.0,0.8013082583810303
0.0,0.8014705882352942
0.0,0.8008163265306123
0.0,0.800978792822186
0.0,0.8011409942950285
0.0,0.8013029315960912
0.0,0.8014646053702197
0.0,0.8016260162601626
0.0,0.8009748172217709
0.0,0.8011363636363636
0.0,0.8012976480129764
0.0,0.8014586709886548
0.0,0.8016194331983806
0.0,0.801779935275081
0.0,0.8019401778496362
0.0,0.8021001615508885
0.0,0.801452784503632
0.0,0.8016129032258065
0.0,0.8009669621273167
0.0,0.8011272141706924
0.0,0.8012872083668544
0.0,0.8006430868167203
0.0,0.8
0.0,0.8001605136436597
0.0,0.8003207698476343
0.0,0.8004807692307693
0.0,0.800640512409928
0.0,0.8008
0.0,0.8009592326139089
0.0,0.8011182108626198
0.0,0.8012769353551477
0.0,0.8014354066985646
0.0,0.801593625498008
0.0,0.8017515923566879
0.0,0.801909307875895
0.0,0.8020667726550079
0.0,0.8022239872915012
0.0,0.8023809523809524
0.0,0.80253766851705
0.0,0.8026941362916006
0.0,0.8020585906571654
0.0,0.8022151898734177
0.0,0.8023715415019763
0.0,0.8025276461295419
0.0,0.8026835043409629
0.0,0.8028391167192429
0.0,0.8029944838455477
0.0,0.8031496062992126
0.0,0.8025177025963808
0.0,0.8026729559748428
0.0,0.802827965435978
0.0,0.8029827315541601
0.0,0.8031372549019608
0.0,0.8032915360501567
0.0,0.8034455755677369
0.0,0.8035993740219093
0.0,0.8029710711493354
0.0,0.80234375
0.0,0.8024980483996877
0.0,0.8026521060842434
0.0,0.8020265003897116
0.0,0.8021806853582555
0.0,0.8023346303501946
0.0,0.8017107309486781
0.0,0.8018648018648019
0.0,0.8012422360248447
0.0,0.8013964313421257
0.0,0.8015503875968992
0.0,0.801704105344694
0.0,0.8018575851393189
0.0,0.8020108275328693
0.0,0.8021638330757341
0.0,0.8015444015444015
0.0,0.8016975308641975
0.0,0.8018504240555128
0.0,0.8020030816640986
0.0,0.8021555042340262
0.0,0.8023076923076923
0.0,0.8024596464258262
0.0,0.8018433179723502
0.0,0.8019953952417498
0.0,0.8013803680981595
0.0,0.8007662835249042
0.0,0.8009188361408882
0.0,0.801071155317521
0.0,0.8012232415902141
0.0,0.8013750954927426
0.0,0.8015267175572519
0.0,0.8016781083142639
0.0,0.8010670731707317
0.0,0.8012185833968012
0.0,0.8013698630136986
0.0,0.8007604562737642
0.0,0.8009118541033434
0.0,0.8010630220197419
0.0,0.8012139605462822
0.0,0.8013646702047005
0.0,0.8015151515151515
0.0,0.801665404996215
0.0,0.8018154311649016
0.0,0.8019652305366591
0.0,0.8021148036253777
0.0,0.8022641509433962
0.0,0.8024132730015083
0.0,0.8025621703089676
0.0,0.802710843373494
0.0,0.8021068472535741
0.0,0.8022556390977443
0.0,0.8024042073628851
0.0,0.8025525525525525
0.0,0.8027006751687922
0.0,0.802848575712144
0.0,0.8029962546816479
0.0,0.8031437125748503
0.0,0.8032909498878086
0.0,0.8026905829596412
0.0,0.8028379387602689
0.0,0.8029850746268656
0.0,0.8023862788963461
0.0,0.8025335320417287
0.0,0.802680565897245
0.0,0.8028273809523809
0.0,0.8029739776951673
0.0,0.8023774145616642
0.0,0.8025241276911655
0.0,0.8026706231454006
0.0,0.8028169014084507
0.0,0.802962962962963
0.0,0.8031088082901554
0.0,0.8025147928994083
0.0,0.802660753880266
0.0,0.8028064992614475
0.0,0.8029520295202952
0.0,0.8030973451327433
0.0,0.8032424465733236
0.0,0.8033873343151694
0.0,0.8035320088300221
0.0,0.8029411764705883
0.0,0.8030859662013226
0.0,0.8032305433186491
0.0,0.8033749082905356
0.0,0.8035190615835777
0.0,0.8036630036630037
0.0,0.8038067349926794
0.0,0.8039502560351134
0.0,0.804093567251462
0.0,0.804236669101534
0.0,0.8043795620437956
0.0,0.8045222465353756
0.0,0.8046647230320699
0.0,0.8040786598689003
0.0,0.8042212518195051
0.0,0.8043636363636364
0.0,0.8045058139534884
0.0,0.803921568627451
0.0,0.8040638606676342
0.0,0.8042059463379261
0.0,0.8043478260869565
0.0,0.8044895003620565
0.0,0.804630969609262
0.0,0.8047722342733189
0.0,0.8049132947976878
0.0,0.8050541516245487
0.0,0.8044733044733045
0.0,0.8038932948810382
0.0,0.8040345821325648
0.0,0.8041756659467243
0.0,0.8043165467625899
0.0,0.8044572250179727
0.0,0.8038793103448276
0.0,0.8040201005025126
0.0,0.8034433285509326
0.0,0.803584229390681
0.0,0.8030085959885387
0.0,0.8031496062992126
0.0,0.8032904148783977
0.0,0.8034310221586848
0.0,0.8028571428571428
0.0,0.8029978586723768
0.0,0.8031383737517832
0.0,0.8025659301496793
0.0,0.8027065527065527
0.0,0.802846975088968
0.0,0.8029871977240398
0.0,0.8024164889836531
0.0,0.8025568181818182
0.0,0.8019872249822569
0.0,0.8014184397163121
0.0,0.8015591778880227
0.0,0.8016997167138811
0.0,0.8018400566171267
0.0,0.801980198019802
0.0,0.8014134275618374
0.0,0.8015536723163842
0.0,0.8016937191249118
0.0,0.8018335684062059
0.0,0.8019732205778718
0.0,0.8014084507042254
0.0,0.8015482054890922
0.0,0.8016877637130801
0.0,0.8018271257905832
0.0,0.8019662921348315
0.0,0.8021052631578948
0.0,0.8022440392706872
0.0,0.8023826208829713
0.0,0.8025210084033614
0.0,0.8019594121763471
0.0,0.8013986013986014
0.0,0.8015373864430468
0.0,0.8016759776536313
0.0,0.801814375436148
0.0,0.8019525801952581
0.0,0.8020905923344948
0.0,0.8022284122562674
0.0,0.802366040361865
0.0,0.8025034770514604
0.0,0.802640722724114
0.0,0.8027777777777778
0.0,0.8022206800832755
0.0,0.8023578363384188
0.0,0.8024948024948025
0.0,0.8026315789473685
0.0,0.802076124567474
0.0,0.8022130013831259
0.0,0.8023496890117484
0.0,0.8017955801104972
0.0,0.8012422360248447
0.0,0.8013793103448276
0.0,0.8008270158511371
0.0,0.8009641873278237
0.0,0.8011011699931176
0.0,0.8012379642365888
0.0,0.8013745704467354
0.0,0.801510989010989
0.0,0.8016472203157172
0.0,0.8017832647462277
0.0,0.8019191226867718
0.0,0.802054794520548
0.0,0.8021902806297057
0.0,0.801641586867305
0.0,0.8017771701982228
0.0,0.8019125683060109
0.0,0.8020477815699659
0.0,0.8021828103683493
0.0,0.8023176550783913
0.0,0.8024523160762943
0.0,0.8019060585432267
0.0,0.8020408163265306
0.0,0.8021753908905507
0.0,0.8016304347826086
0.0,0.801765105227427
0.0,0.8012211668928086
0.0,0.8013559322033899
0.0,0.801490514905149
0.0,0.8016249153689912
0.0,0.8017591339648173
0.0,0.8012170385395537
0.0,0.8006756756756757
0.0,0.800810263335584
0.0,0.800944669365722
0.0,0.8010788941335132
0.0,0.8005390835579514
0.0,0.8006734006734006
0.0,0.800807537012113
0.0,0.800941492938803
0.0,0.8010752688172043
0.0,0.8005372733378107
0.0,0.8006711409395973
0.0,0.8008048289738431
0.0,0.8009383378016086
0.0,0.8004018754186202
0.0,0.7998661311914324
0.0,0.7993311036789298
0.0,0.7994652406417112
0.0,0.7995991983967936
0.0,0.7997329773030708
0.0,0.799866577718479
0.0,0.8
0.0,0.8001332445036642
0.0,0.800266311584554
0.0,0.8003992015968064
0.0,0.800531914893617
0.0,0.8006644518272426
0.0,0.8007968127490039
0.0,0.80092899800929
0.0,0.8010610079575596
0.0,0.8011928429423459
0.0,0.8013245033112583
0.0,0.8014559894109861
0.0,0.8015873015873016
0.0,0.8017184401850628
0.0,0.8011889035667107
0.0,0.8013201320132013
0.0,0.8014511873350924
0.0,0.8015820698747528
0.0,0.8017127799736495
0.0,0.8018433179723502
0.0,0.8019736842105263
0.0,0.8014464168310322
0.0,0.8015768725361366
0.0,0.8017071569271176
0.0,0.8018372703412073
0.0,0.801967213114754
0.0,0.8014416775884666
0.0,0.8015717092337917
0.0,0.8010471204188482
0.0,0.8011772400261609
0.0,0.8013071895424837
0.0,0.8007838014369693
0.0,0.8002610966057441
0.0,0.8003913894324853
0.0,0.8005215123859192
0.0,0.8006514657980456
0.0,0.80078125
0.0,0.8009108653220559
0.0,0.8010403120936281
0.0,0.8005198180636777
0.0,0.8
0.0,0.799480856586632
0.0,0.7996108949416343
0.0,0.7997407647440052
0.0,0.7998704663212435
0.0,0.8
0.0,0.8001293661060802
0.0,0.8002585649644474
0.0,0.8003875968992248
0.0,0.8005164622336992
0.0,0.8
0.0,0.8001289490651193
0.0,0.8002577319587629
0.0,0.8003863490019317
0.0,0.8005148005148005
0.0,0.8006430868167203
0.0,0.800771208226221
0.0,0.8008991650610148
0.0,0.8010269576379975
0.0,0.8011545862732521
0.0,0.8006410256410257
0.0,0.8007687379884689
0.0,0.8008962868117798
0.0,0.800383877159309
0.0,0.7998721227621484
0.0,0.8
0.0,0.8001277139208174
0.0,0.8002552648372687
0.0,0.8003826530612245
0.0,0.8005098789037604
0.0,0.8006369426751593
0.0,0.800763844684914
0.0,0.8002544529262087
0.0,0.8003814367450731
0.0,0.8005082592121983
0.0,0.8006349206349206
0.0,0.8001269035532995
0.0,0.8002536461636017
0.0,0.8003802281368821
0.0,0.8005066497783407
0.0,0.8
0.0,0.799493991144845
0.0,0.7996207332490518
0.0,0.7997473152242578
0.0,0.7998737373737373
0.0,0.8
0.0,0.800126103404792
0.0,0.800252047889099
0.0,0.7997481108312342
0.0,0.7998741346758967
0.0,0.8
0.0,0.7994971715901948
0.0,0.7996231155778895
0.0,0.7997489014438167
0.0,0.7992471769134254
0.0,0.799373040752351
0.0,0.7994987468671679
0.0,0.799624295554164
0.0,0.799749687108886
0.0,0.7998749218261413
0.0,0.8
0.0,0.8001249219237976
0.0,0.8002496878901373
0.0,0.7997504678727386
0.0,0.7998753117206983
0.0,0.7993769470404984
0.0,0.7995018679950187
0.0,0.7996266334785315
0.0,0.7997512437810945
0.0,0.7998756991920447
0.0,0.8
0.0,0.8001241464928616
0.0,0.8002481389578163
0.0,0.8003719776813392
0.0,0.8004956629491945
0.0,0.8006191950464396
0.0,0.8001237623762376
0.0,0.8002473716759431
0.0,0.8003708281829419
0.0,0.8004941321803583
0.0,0.8006172839506173
0.0,0.8001233806292412
0.0,0.8002466091245376
0.0,0.800369685767098
0.0,0.8004926108374384
0.0,0.8
0.0,0.8001230012300123
0.0,0.7996312231100184
0.0,0.7997542997542998
0.0,0.7992633517495396
0.0,0.7993865030674847
0.0,0.7995095033721643
0.0,0.7996323529411765
0.0,0.799755052051439
0.0,0.7998776009791921
0.0,0.7993883792048929
0.0,0.7988997555012225
0.0,0.7990226023213195
0.0,0.7991452991452992
0.0,0.799267846247712
0.0,0.7993902439024391
0.0,0.7995124923826935
0.0,0.7990255785627284
0.0,0.7991479001825929
0.0,0.7992700729927007
0.0,0.7993920972644377
0.0,0.7995139732685298
0.0,0.7996357012750456
0.0,0.7997572815533981
0.0,0.7998787143723469
0.0,0.7993939393939394
0.0,0.7995154451847365
0.0,0.799636803874092
0.0,0.7997580157289776
0.0,0.7998790810157195
0.0,0.8
0.0,0.8001207729468599
0.0,0.8002414001207001
0.0,0.8003618817852834
0.0,0.7998794454490658
0.0,0.8
0.0,0.8001204093919325
0.0,0.8002406738868832
0.0,0.7997594708358389
0.0,0.7992788461538461
0.0,0.7993993993993994
0.0,0.7995198079231692
0.0,0.7996400719856028
0.0,0.7997601918465228
0.0,0.7998801677651288
0.0,0.8
0.0,0.8001196888090963
0.0,0.7996411483253588
0.0,0.7997609085475195
0.0,0.7998805256869773
0.0,0.8
0.0,0.8001193317422435
0.0,0.8002385211687537
0.0,0.800357568533969
0.0,0.8004764740917213
0.0,0.8005952380952381
0.0,0.800118976799524
0.0,0.8002378121284186
0.0,0.8003565062388592
0.0,0.8004750593824228
0.0,0.8
0.0,0.8001186239620404
0.0,0.7996443390634262
0.0,0.7991706161137441
0.0,0.7992895204262878
0.0,0.7988165680473372
0.0,0.7989355410999409
0.0,0.7990543735224587
0.0,0.7991730655640874
0.0,0.7992916174734357
0.0,0.799410029498525
0.0,0.7995283018867925
0.0,0.7996464348850914
0.0,0.7997644287396938
0.0,0.7998822836962919
0.0,0.8
0.0,0.7995296884185773
0.0,0.799647473560517
0.0,0.7997651203758074
0.0,0.7998826291079812
0.0,0.8
0.0,0.8001172332942555
0.0,0.8002343292325718
0.0,0.800351288056206
0.0,0.7998829724985371
0.0,0.8
0.0,0.8001168907071888
0.0,0.8002336448598131
0.0,0.7997664915353182
0.0,0.7998833138856476
0.0,0.8
0.0,0.8001165501165501
0.0,0.8002329644729179
0.0,0.79976717112922
0.0,0.7998836532867947
0.0,0.8
0.0,0.800116211504939
0.0,0.8002322880371661
0.0,0.800348229831689
0.0,0.8004640371229699
0.0,0.8005797101449276
0.0,0.8001158748551565
0.0,0.8002316155182397
0.0,0.8003472222222222
0.0,0.8004626951995373
0.0,0.8005780346820809
0.0,0.8001155401502021
0.0,0.8002309468822171
0.0,0.8003462204270052
0.0,0.8004613610149942
0.0,0.8
0.0,0.7995391705069125
0.0,0.7996545768566494
0.0,0.7991944764096662
0.0,0.7993099482461185
0.0,0.7994252873563218
0.0,0.7995404939689833
0.0,0.799081515499426
0.0,0.7991967871485943
0.0,0.7993119266055045
0.0,0.7994269340974212
0.0,0.7995418098510882
0.0,0.7996565540927304
0.0,0.799771167048055
0.0,0.7998856489422527
0.0,0.8
0.0,0.8001142204454598
0.0,0.8002283105022832
0.0,0.8003422703936109
0.0,0.8004561003420753
0.0,0.8005698005698005
0.0,0.8006833712984055
0.0,0.8007968127490039
0.0,0.800910125142207
0.0,0.8004548038658329
0.0,0.8005681818181818
0.0,0.8006814310051107
0.0,0.800794551645857
0.0,0.8009075439591605
0.0,0.8010204081632653
0.0,0.8011331444759207
0.0,0.8012457531143827
0.0,0.801358234295416
0.0,0.8014705882352942
0.0,0.8015828151498021
0.0,0.8016949152542373
0.0,0.8018068887634106
0.0,0.801354401805869
0.0,0.8009024252679074
0.0,0.8010146561443067
0.0,0.8011267605633803
0.0,0.8012387387387387
0.0,0.8007878446820484
0.0,0.8008998875140607
0.0,0.8010118043844857
0.0,0.801123595505618
0.0,0.8012352610892757
0.0,0.8013468013468014
0.0,0.8014582164890633
0.0,0.8010089686098655
0.0,0.8011204481792717
0.0,0.8012318029115342
0.0,0.8013430330162283
0.0,0.8008948545861297
0.0,0.801006148686417
0.0,0.8011173184357542
0.0,0.8012283640424344
0.0,0.8013392857142857
0.0,0.8014500836586727
0.0,0.8015607580824972
0.0,0.8016713091922005
0.0,0.8017817371937639
0.0,0.80189204229271
0.0,0.8020022246941045
0.0,0.802112284602557
0.0,0.8022222222222222
0.0,0.8023320377568017
0.0,0.802441731409545
0.0,0.8025513033832501
0.0,0.802660753880266
0.0,0.8022160664819945
0.0,0.8023255813953488
0.0,0.8018815716657444
0.0,0.8014380530973452
0.0,0.8015478164731896
0.0,0.8011049723756906
0.0,0.8012147984538929
0.0,0.8007726269315674
0.0,0.8008825151682295
0.0,0.8009922822491731
0.0,0.8011019283746557
0.0,0.8012114537444934
0.0,0.8013208585580628
0.0,0.8014301430143014
0.0,0.8015393073117097
0.0,0.8016483516483517
0.0,0.8017572762218561
0.0,0.8018660812294183
0.0,0.8014262205156336
0.0,0.8015350877192983
0.0,0.8016438356164384
0.0,0.8017524644030668
0.0,0.8018609742747673
0.0,0.8019693654266958
0.0,0.8020776380535812
0.0,0.8021857923497268
0.0,0.8022938285090114
0.0,0.8024017467248908
0.0,0.8025095471903982
0.0,0.8026172300981461
0.0,0.8021798365122615
0.0,0.8022875816993464
0.0,0.8023952095808383
0.0,0.8025027203482046
0.0,0.802610114192496
0.0,0.8027173913043478
0.0,0.8028245518739815
0.0,0.8029315960912052
0.0,0.8024959305480195
0.0,0.8026030368763557
0.0,0.802710027100271
0.0,0.8022751895991332
0.0,0.8023822414726584
0.0,0.801948051948052
0.0,0.8020551649540292
0.0,0.8021621621621622
0.0,0.8022690437601296
0.0,0.8023758099352052
0.0,0.8019427954668106
0.0,0.802049622437972
0.0,0.8021563342318059
0.0,0.8017241379310345
0.0,0.8012924071082391
0.0,0.8013993541442411
0.0,0.800968262506724
0.0,0.8005376344086022
0.0,0.800644814615798
0.0,0.8002148227712137
0.0,0.8003220611916264
0.0,0.8004291845493562
0.0,0.8005361930294906
0.0,0.8006430868167203
0.0,0.8002142474558115
0.0,0.800321199143469
0.0,0.8004280363830926
0.0,0.8005347593582888
0.0,0.8001068947087119
0.0,0.8002136752136753
0.0,0.800320341697811
0.0,0.7998932764140875
0.0,0.7994666666666667
0.0,0.7995735607675906
0.0,0.7996803409696324
0.0,0.7997870074547391
0.0,0.7998935604044705
0.0,0.8
0.0,0.8001063264221159
0.0,0.8002125398512221
0.0,0.8003186404673394
0.0,0.8004246284501062
0.0,0.8005305039787799
0.0,0.8006362672322376
0.0,0.8007419183889772
0.0,0.8003177966101694
0.0,0.8004235044997353
0.0,0.8005291005291005
0.0,0.8001057641459545
0.0,0.8002114164904862
0.0,0.8003169572107766
0.0,0.8004223864836325
0.0,0.8005277044854882
0.0,0.8006329113924051
0.0,0.8007380073800738
0.0,0.8008429926238145
0.0,0.8009478672985783
0.0,0.8010526315789473
0.0,0.8011572856391374
0.0,0.8012618296529969
0.0,0.8013662637940094
0.0,0.8014705882352942
0.0,0.8015748031496063
0.0,0.8011542497376705
0.0,0.8012585212375459
0.0,0.80083857442348
0.0,0.8009429020429544
0.0,0.8005235602094241
0.0,0.8006279434850864
0.0,0.8002092050209205
0.0,0.799790904338735
0.0,0.7998955067920586
0.0,0.8
0.0,0.8001043841336117
0.0,0.800208659363589
0.0,0.8003128258602711
0.0,0.8004168837936425
0.0,0.8005208333333333
0.0,0.8001041124414368
0.0,0.8002081165452654
0.0,0.8003120124804992
0.0,0.7998960498960499
0.0,0.7994805194805195
0.0,0.7995846313603323
0.0,0.7991696938245978
0.0,0.7992738589211619
0.0,0.7993779160186625
0.0,0.7989637305699482
0.0,0.7990678404971517
0.0,0.7991718426501035
0.0,0.7992757371960683
0.0,0.7993795243019648
0.0,0.7994832041343669
0.0,0.7995867768595041
0.0,0.7996902426432628
0.0,0.7997936016511867
0.0,0.7998968540484785
0.0,0.8
0.0,0.7995878413189078
0.0,0.7996910401647785
0.0,0.7997941327843541
0.0,0.7998971193415638
0.0,0.8
0.0,0.8001027749229188
0.0,0.8002054442732409
0.0,0.7997946611909651
0.0,0.7998973832734736
0.0,0.8
0.0,0.8001025115325474
0.0,0.8002049180327869
0.0,0.8003072196620584
0.0,0.8004094165813715
0.0,0.8005115089514067
0.0,0.8006134969325154
0.0,0.8007153806847215
0.0,0.8008171603677222
0.0,0.8009188361408882
0.0,0.8010204081632653
0.0,0.8011218765935747
0.0,0.8012232415902141
0.0,0.8013245033112583
0.0,0.8014256619144603
0.0,0.8010178117048347
0.0,0.8006103763987793
0.0,0.8002033553634977
0.0,0.8003048780487805
0.0,0.8004062976130015
0.0,0.8005076142131979
0.0,0.8006088280060882
0.0,0.800709939148073
0.0,0.8008109477952357
0.0,0.8009118541033434
0.0,0.800506329113924
0.0,0.8006072874493927
0.0,0.8002023267577137
0.0,0.8003033367037411
0.0,0.7998989388580091
0.0,0.8
0.0,0.8001009591115599
0.0,0.8002018163471241
0.0,0.800302571860817
0.0,0.8004032258064516
0.0,0.8
0.0,0.8001007049345418
0.0,0.8002013085052844
0.0,0.7997987927565392
0.0,0.7998994469582705
0.0,0.8
0.0,0.8001004520341537
0.0,0.7996987951807228
0.0,0.7997992975413949
0.0,0.7998996990972919
0.0,0.8
0.0,0.8001002004008017
0.0,0.800200300450676
0.0,0.8003003003003003
0.0,0.80040020010005
0.0,0.8005
0.0,0.800599700149925
0.0,0.8006993006993007
0.0,0.800798801797304
0.0,0.8008982035928144
0.0,0.800498753117207
0.0,0.8005982053838484
0.0,0.8006975585450922
0.0,0.8007968127490039
0.0,0.800895968143355
0.0,0.8009950248756219
0.0,0.8010939830929885
0.0,0.8006958250497018
0.0,0.8007948335817189
0.0,0.8003972194637538
0.0,0.8
0.0,0.8000992063492064
0.0,0.8001983143282102
0.0,0.8002973240832507
0.0,0.7999009410599307
0.0,0.7995049504950495
0.0,0.7996041563582384
0.0,0.7992087042532147
0.0,0.7993079584775087
0.0,0.799407114624506
0.0,0.7995061728395062
0.0,0.799111549851925
0.0,0.7992106561420819
0.0,0.7993096646942801
0.0,0.799408575653031
0.0,0.7990147783251231
0.0,0.7991137370753324
0.0,0.7992125984251969
0.0,0.7988194786030497
0.0,0.7984267453294002
0.0,0.798034398034398
0.0,0.7981335952848723
0.0,0.7982326951399117
0.0,0.7983316977428851
0.0,0.7984306032368809
0.0,0.7980392156862746
0.0,0.7981381675649192
0.0,0.7982370225269344
0.0,0.7983357807146353
0.0,0.797945205479452
0.0,0.798044009779951
0.0,0.7981427174975562
0.0,0.7982413287738154
0.0,0.79833984375
0.0,0.7984382625671059
0.0,0.7985365853658537
0.0,0.7986348122866894
0.0,0.7987329434697856
0.0,0.7988309790550414
0.0,0.7989289191820838
0.0,0.7990267639902676
0.0,0.7991245136186771
0.0,0.7992221682061255
0.0,0.7988338192419825
0.0,0.7989315201554152
0.0,0.7990291262135922
0.0,0.7986414361960213
0.0,0.7987390882638216
0.0,0.7988366456616578
0.0,0.7989341085271318
0.0,0.7990314769975787
0.0,0.7991287512100678
0.0,0.799225931301403
0.0,0.7993230174081238
0.0,0.7994200096665055
0.0,0.7995169082125604
0.0,0.7996137131820377
0.0,0.7997104247104247
0.0,0.7998070429329475
0.0,0.7999035679845709
0.0,0.8
0.0,0.8000963391136802
0.0,0.8001925854597978
0.0,0.800288739172281
0.0,0.8003848003848004
0.0,0.8004807692307693
0.0,0.8000961076405574
0.0,0.8001921229586936
0.0,0.800288046087374
0.0,0.800383877159309
0.0,0.8004796163069544
0.0,0.800575263662512
0.0,0.8001916626736943
0.0,0.8002873563218391
0.0,0.8003829583532791
0.0,0.8
0.0,0.8000956480153036
0.0,0.8001912045889101
0.0,0.8002866698518872
0.0,0.8003820439350525
0.0,0.8
0.0,0.8000954198473282
0.0,0.8001907486886027
0.0,0.8002859866539561
0.0,0.800381133873273
0.0,0.8004761904761905
0.0,0.800571156592099
0.0,0.8006660323501428
0.0,0.8002853067047075
0.0,0.8003802281368821
0.0,0.8004750593824228
0.0,0.8005698005698005
0.0,0.8006644518272426
0.0,0.8007590132827325
0.0,0.8008534850640113
0.0,0.8009478672985783
0.0,0.8010421601136902
0.0,0.8011363636363636
0.0,0.8012304779933743
0.0,0.8013245033112583
0.0,0.8014184397163121
0.0,0.8015122873345936
0.0,0.8016060462919226
0.0,0.8016997167138811
0.0,0.8017932987258141
0.0,0.8014150943396227
0.0,0.8010372465818011
0.0,0.8011310084825636
0.0,0.8007536504945831
0.0,0.8008474576271186
0.0,0.8009411764705883
0.0,0.8005644402634055
0.0,0.8006582040432534
0.0,0.8002819548872181
0.0,0.8003757632691404
0.0,0.8004694835680751
0.0,0.8005631159080244
0.0,0.800656660412758
0.0,0.8007501172058135
0.0,0.8008434864104967
0.0,0.8009367681498829
0.0,0.8010299625468165
0.0,0.801123069723912
0.0,0.8012160898035547
0.0,0.8013090229079008
0.0,0.8014018691588785
0.0,0.8014946286781878
0.0,0.8011204481792717
0.0,0.8007466168922072
0.0,0.800839552238806
0.0,0.8004662004662004
0.0,0.8005591798695247
0.0,0.8006520726595249
0.0,0.8002793296089385
0.0,0.8003722661703118
0.0,0.8004651162790698
1.0,0.800557880055788
1.0,0.8006505576208178
1.0,0.8002786809103576
1.0,0.7999071494893222
1.0,0.7995359628770302
1.0,0.7996289424860853
1.0,0.799721835883171
1.0,0.7998146431881371
1.0,0.7999073645206114
1.0,0.8
1.0,0.8000925497454882
1.0,0.799722479185939
1.0,0.7993527508090615
1.0,0.7994454713493531
1.0,0.7995381062355659
1.0,0.7996306555863343
1.0,0.7997231195200738
1.0,0.7993542435424354
1.0,0.7994467496542186
1.0,0.7995391705069125
1.0,0.7991708889912482
1.0,0.7992633517495396
1.0,0.7993557294063507
1.0,0.7994480220791168
1.0,0.799080459770115
1.0,0.7991727941176471
1.0,0.799265043638034
1.0,0.7988980716253443
1.0,0.7989903625516291
1.0,0.7990825688073394
1.0,0.7991746905089409
1.0,0.7992667277726856
1.0,0.7993586807146129
1.0,0.798992673992674
1.0,0.7990846681922197
1.0,0.7991765782250686
1.0,0.7992684042066758
1.0,0.7993601462522852
1.0,0.7989949748743719
1.0,0.7990867579908676
1.0,0.7987220447284346
1.0,0.7983576642335767
1.0,0.7979936160510716
1.0,0.7980856882406563
1.0,0.7981776765375854
1.0,0.7982695810564663
1.0,0.7979062357760582
1.0,0.7975432211101001
1.0,0.7976352887676217
1.0,0.7972727272727272
1.0,0.7969104952294411
1.0,0.7970027247956403
1.0,0.7970948706309577
1.0,0.7967332123411979
1.0,0.7963718820861678
1.0,0.7964641885766093
1.0,0.7965564114182148
1.0,0.7961956521739131
1.0,0.796287913082843
1.0,0.7963800904977375
1.0,0.7964721845318861
1.0,0.7965641952983725
1.0,0.7962042476276547
1.0,0.7962962962962963
1.0,0.7963882618510159
1.0,0.796028880866426
1.0,0.7961208840775823
1.0,0.7962128043282236
1.0,0.7958539882830103
1.0,0.7959459459459459
1.0,0.7960378208014408
1.0,0.7961296129612961
1.0,0.796221322537112
1.0,0.7963129496402878
1.0,0.7964044943820224
1.0,0.7960467205750225
1.0,0.796138302649304
1.0,0.7957809694793537
1.0,0.7958725886047555
1.0,0.7959641255605381
1.0,0.796055580457194
1.0,0.796146953405018
1.0,0.7962382445141066
1.0,0.7958818263205013
1.0,0.7959731543624161
1.0,0.7960644007155635
1.0,0.7961555654894948
1.0,0.7957998212689902
1.0,0.7954443948191157
1.0,0.7955357142857142
1.0,0.7951807228915663
1.0,0.7952720785013381
1.0,0.7949175211769951
1.0,0.7945632798573975
1.0,0.7946547884187083
1.0,0.794746215494212
1.0,0.7948375611927013
1.0,0.7944839857651246
1.0,0.7945753668297021
1.0,0.7946666666666666
1.0,0.7943136383829409
1.0,0.794404973357016
1.0,0.7944962272525522
1.0,0.7941437444543035
1.0,0.7942350332594235
1.0,0.7943262411347518
1.0,0.79441736818786
1.0,0.7945084145261293
1.0,0.7941567065073041
1.0,0.7942477876106194
1.0,0.7943387881468377
1.0,0.7944297082228117
1.0,0.794078656650464
1.0,0.7937279151943463
1.0,0.7933774834437086
1.0,0.793468667255075
1.0,0.7935597706219674
1.0,0.7936507936507936
1.0,0.7937417364477743
1.0,0.7938325991189428
1.0,0.7939233817701453
1.0,0.7935739436619719
1.0,0.7932248130224373
1.0,0.793315743183817
1.0,0.7934065934065934
1.0,0.7934973637961336
1.0,0.7931488801054019
1.0,0.7932396839332748
1.0,0.7933304080737166
1.0,0.7934210526315789
1.0,0.7930732135028496
1.0,0.7927256792287467
1.0,0.7928164695575997
1.0,0.792907180385289
1.0,0.7925601750547046
1.0,0.7926509186351706
1.0,0.7927415828596415
1.0,0.7928321678321678
1.0,0.7929226736566186
1.0,0.7930131004366813
1.0,0.7931034482758621
1.0,0.7931937172774869
1.0,0.7932839075447012
1.0,0.7929380993897123
1.0,0.7930283224400871
1.0,0.7931184668989547
1.0,0.7932085328689595
1.0,0.7932985204525674
1.0,0.7933884297520661
1.0,0.7934782608695652
1.0,0.7931334202520643
1.0,0.7932232841007819
1.0,0.7933130699088146
1.0,0.7934027777777778
1.0,0.7934924078091107
1.0,0.7935819601040763
1.0,0.7936714347637625
1.0,0.7933275563258232
1.0,0.7934170636639237
1.0,0.7935064935064935
1.0,0.7935958459541325
1.0,0.7936851211072664
1.0,0.7937743190661478
1.0,0.7934312878133103
1.0,0.7935205183585313
1.0,0.7936096718480138
1.0,0.7936987483815279
1.0,0.7937877480586712
1.0,0.7938766709788702
1.0,0.7939655172413793
1.0,0.7940542869452822
1.0,0.7941429801894918
1.0,0.793801119242359
1.0,0.7934595524956971
1.0,0.7935483870967742
1.0,0.7936371453138436
1.0,0.7932960893854749
1.0,0.7933848797250859
1.0,0.7934735938170889
1.0,0.7935622317596567
1.0,0.7936507936507936
1.0,0.7937392795883362
1.0,0.7938276896699529
1.0,0.7939160239931449
1.0,0.7940042826552463
1.0,0.7940924657534246
1.0,0.7941805733846812
1.0,0.7938408896492729
1.0,0.7939290294997863
1.0,0.794017094017094
1.0,0.7936779154207604
1.0,0.7937660119555935
1.0,0.7934272300469484
1.0,0.7935153583617748
1.0,0.7936034115138593
1.0,0.793691389599318
1.0,0.7937792927141031
1.0,0.7934412265758092
1.0,0.7935291613452533
1.0,0.7931914893617021
1.0,0.7932794555508295
1.0,0.7933673469387755
1.0,0.7934551636209095
1.0,0.7935429056924383
1.0,0.7936305732484077
1.0,0.7937181663837012
1.0,0.793805685193042
1.0,0.7938931297709924
1.0,0.7939805002119542
1.0,0.7936440677966101
1.0,0.793731469716222
1.0,0.7938187976291279
1.0,0.7934828607702074
1.0,0.7935702199661591
1.0,0.7932346723044398
1.0,0.7933220625528318
1.0,0.7934093789607097
1.0,0.7934966216216216
1.0,0.7931616715913887
1.0,0.7928270042194093
1.0,0.7929143821172501
1.0,0.7925801011804384
1.0,0.7926675094816688
1.0,0.7927548441449032
1.0,0.7928421052631579
1.0,0.7929292929292929
1.0,0.7930164072360117
1.0,0.7931034482758621
1.0,0.792770071458596
1.0,0.7928571428571428
1.0,0.7925241495170097
1.0,0.792191435768262
1.0,0.7922786403692824
1.0,0.7923657718120806
1.0,0.7924528301886793
1.0,0.7925398155909472
1.0,0.7926267281105991
1.0,0.792713567839196
1.0,0.7928003348681457
1.0,0.7928870292887029
1.0,0.7925554161438728
1.0,0.7926421404682275
1.0,0.7927287923109068
1.0,0.7928153717627402
1.0,0.7924843423799582
1.0,0.7925709515859767
1.0,0.7926574885273259
1.0,0.792743953294412
1.0,0.7928303459774906
1.0,0.7929166666666667
1.0,0.793002915451895
1.0,0.7930890924229809
1.0,0.7927590511860175
1.0,0.7928452579034941
1.0,0.7929313929313929
1.0,0.7930174563591023
1.0,0.7931034482758621
1.0,0.7927740863787376
1.0,0.7928601079286011
1.0,0.7925311203319502
1.0,0.7926171712982165
1.0,0.7927031509121062
1.0,0.792789059262329
1.0,0.7928748964374482
1.0,0.7929606625258799
1.0,0.793046357615894
1.0,0.7931319817956144
1.0,0.7932175351530191
1.0,0.7928896238114923
1.0,0.7925619834710744
1.0,0.7926476662536142
1.0,0.7927332782824112
1.0,0.7928188196450681
1.0,0.7929042904290429
1.0,0.7929896907216495
1.0,0.7930750206100577
1.0,0.7931602801812938
1.0,0.7932454695222405
1.0,0.7929188966652944
1.0,0.7930041152263374
1.0,0.7926779103249691
1.0,0.7923519736842105
1.0,0.7924373201808467
1.0,0.7921117502054231
1.0,0.7921971252566735
1.0,0.7922824302134647
1.0,0.7923676651620846
1.0,0.7924528301886793
1.0,0.7925379253792538
1.0,0.7926229508196722
1.0,0.7927079065956575
1.0,0.7927927927927928
1.0,0.7928776094965206
1.0,0.7925531914893617
1.0,0.7926380368098159
1.0,0.7923139820114473
1.0,0.7923988557417245
1.0,0.7924836601307189
1.0,0.7921600653327889
1.0,0.7922448979591836
1.0,0.7923296613627091
1.0,0.7924143556280587
1.0,0.792498980839788
1.0,0.7925835370823145
1.0,0.7926680244399186
1.0,0.7927524429967426
1.0,0.7928367928367929
1.0,0.7925142392188771
1.0,0.7925986173241155
1.0,0.7926829268292683
1.0,0.7927671678179602
1.0,0.7928513403736799
1.0,0.7925294356475843
1.0,0.7926136363636364
1.0,0.7922920892494929
1.0,0.7923763179237632
1.0,0.792055127685448
1.0,0.7921393841166937
1.0,0.7922235722964763
1.0,0.7923076923076923
1.0,0.792391744233104
1.0,0.7924757281553398
1.0,0.7921552769915083
1.0,0.7922392886014551
1.0,0.7923232323232323
1.0,0.7924071082390953
1.0,0.7924909164311668
1.0,0.7925746569814366
1.0,0.7926583299717628
1.0,0.792741935483871
1.0,0.7928254735993551
1.0,0.7925060435132957
1.0,0.7925896093435361
1.0,0.7926731078904992
1.0,0.7927565392354124
1.0,0.7928399034593725
1.0,0.7929232006433454
1.0,0.7930064308681672
1.0,0.7926878264363199
1.0,0.7927710843373494
1.0,0.7928542753914091
1.0,0.7929373996789727
1.0,0.7930204572803851
1.0,0.7931034482758621
1.0,0.793186372745491
1.0,0.7932692307692307
1.0,0.7933520224269123
1.0,0.7934347477982386
1.0,0.7935174069627852
1.0,0.7936
1.0,0.7936825269892043
1.0,0.7937649880095923
1.0,0.7934478625649221
1.0,0.7935303514376997
1.0,0.7936127744510978
1.0,0.7936951316839586
1.0,0.793777423214998
1.0,0.793859649122807
1.0,0.7939418094858509
1.0,0.7940239043824702
1.0,0.7937076861808045
1.0,0.7937898089171974
1.0,0.7938718662952646
1.0,0.7939538583929993
1.0,0.7940357852882703
1.0,0.7941176470588235
1.0,0.7941994437822805
1.0,0.7942811755361397
1.0,0.7943628423977769
1.0,0.7944444444444444
1.0,0.7945259817532725
1.0,0.7942109436954797
1.0,0.7942925089179548
1.0,0.7943740095087163
1.0,0.7944554455445545
1.0,0.7945368171021377
1.0,0.7946181242580135
1.0,0.7946993670886076
1.0,0.7947805456702254
1.0,0.7948616600790513
1.0,0.7949427103911497
1.0,0.7950236966824644
1.0,0.7951046190288196
1.0,0.7951854775059195
1.0,0.7948717948717948
1.0,0.7949526813880127
1.0,0.7950335041387465
1.0,0.7947202521670607
1.0,0.7948011027963765
1.0,0.7948818897637795
1.0,0.7949626131444313
1.0,0.7950432730133753
1.0,0.7951238694455368
1.0,0.7952044025157232
1.0,0.7952848722986248
1.0,0.7953652788688138
1.0,0.795445622300746
1.0,0.7955259026687598
1.0,0.7956061200470773
1.0,0.7952941176470588
1.0,0.7953743629949039
1.0,0.7950626959247649
1.0,0.7951429690560126
1.0,0.7952231793265466
1.0,0.7953033268101761
1.0,0.7953834115805947
1.0,0.7954634337113805
1.0,0.7955433932759969
1.0,0.7956232903477921
1.0,0.795703125
1.0,0.7957828973057399
1.0,0.7958626073380172
1.0,0.795942255169723
1.0,0.7960218408736349
1.0,0.7957115009746588
1.0,0.7957911145752143
1.0,0.7958706661472537
1.0,0.7959501557632399
1.0,0.7960295834955236
1.0,0.7961089494163424
1.0,0.7961882535978219
1.0,0.7962674961119751
1.0,0.7963466770307035
1.0,0.7964257964257965
1.0,0.7961165048543689
1.0,0.7961956521739131
1.0,0.7958866899495537
1.0,0.7959658650116369
1.0,0.7960449786739047
1.0,0.7957364341085271
1.0,0.795428128632313
1.0,0.7955073586367157
1.0,0.7955865272938444
1.0,0.7956656346749226
1.0,0.7957446808510639
1.0,0.7958236658932715
1.0,0.7959025898724391
1.0,0.7959814528593508
1.0,0.7960602549246814
1.0,0.7957528957528958
1.0,0.7958317252026245
1.0,0.7959104938271605
1.0,0.7959892016968763
1.0,0.7956823438704703
1.0,0.7957610789980732
1.0,0.7958397534668721
1.0,0.7959183673469388
1.0,0.7959969207082371
1.0,0.7956906502500962
1.0,0.7953846153846154
1.0,0.7954632833525567
1.0,0.7955418908531898
1.0,0.7952362658470995
1.0,0.7949308755760369
1.0,0.7950095969289828
1.0,0.795088257866462
1.0,0.794783275795934
1.0,0.7948619631901841
1.0,0.7949405902644692
1.0,0.7950191570881227
1.0,0.7950976637303715
1.0,0.7947932618683001
1.0,0.7948717948717948
1.0,0.7949502677888294
1.0,0.7950286806883365
1.0,0.7951070336391437
1.0,0.7951853267099732
1.0,0.7952635599694423
1.0,0.7949599083619702
1.0,0.7950381679389313
1.0,0.7951163677985502
1.0,0.7948131197559115
1.0,0.7948913457872665
1.0,0.7949695121951219
1.0,0.795047619047619
1.0,0.7951256664127951
1.0,0.795203654358584
1.0,0.7952815829528158
1.0,0.7953594522632179
1.0,0.7954372623574144
1.0,0.7955150133029266
1.0,0.7952127659574468
1.0,0.7952905431067224
1.0,0.7953682611996963
1.0,0.7950664136622391
1.0,0.795144157814871
1.0,0.7952218430034129
1.0,0.7952994692949203
1.0,0.7953770367563471
1.0,0.7954545454545454
1.0,0.7955319954562665
1.0,0.7952308856926571
1.0,0.7953083617101778
1.0,0.7950075642965204
1.0,0.7947069943289224
1.0,0.7947845804988662
1.0,0.7944843218738195
1.0,0.7941842900302115
1.0,0.7942619856549641
1.0,0.7943396226415095
1.0,0.7944172010562052
1.0,0.7941176470588235
1.0,0.7941952506596306
1.0,0.793896006028636
1.0,0.7939736346516008
1.0,0.7936746987951807
1.0,0.7937523522770041
1.0,0.7938299473288186
1.0,0.7939074840165475
1.0,0.793609022556391
1.0,0.7933107854190155
1.0,0.7933884297520661
1.0,0.7934660157716861
1.0,0.7935435435435435
1.0,0.7936210131332082
1.0,0.7936984246061516
1.0,0.7937757780277466
1.0,0.7938530734632684
1.0,0.7939303109778943
1.0,0.7940074906367042
1.0,0.7940846125046799
1.0,0.7941616766467066
1.0,0.7942386831275721
1.0,0.7943156320119671
1.0,0.794392523364486
1.0,0.7944693572496263
1.0,0.7945461337317893
1.0,0.7942494398805079
1.0,0.7943262411347518
1.0,0.7944029850746268
1.0,0.794479671764267
1.0,0.7945563012677107
1.0,0.7946328736489005
1.0,0.7947093889716841
1.0,0.794413407821229
1.0,0.7944899478778853
1.0,0.7945664309639002
1.0,0.7942708333333334
1.0,0.7943473410189662
1.0,0.7944237918215613
1.0,0.7945001858045336
1.0,0.7945765230312035
1.0,0.7946528035647976
1.0,0.7947290274684484
1.0,0.7944341372912801
1.0,0.7941394658753709
1.0,0.7938450129773823
1.0,0.7939214232765011
1.0,0.7939977769544275
1.0,0.794074074074074
1.0,0.7941503146982599
1.0,0.7942264988897113
1.0,0.7939326674065853
1.0,0.7936390532544378
1.0,0.7937153419593346
1.0,0.7934220251293422
1.0,0.7934983376431474
1.0,0.7935745937961596
1.0,0.7936507936507936
1.0,0.7933579335793358
1.0,0.7934341571375876
1.0,0.7935103244837758
1.0,0.7935864356800589
1.0,0.793662490788504
1.0,0.7937384898710865
1.0,0.7938144329896907
1.0,0.7938903202061097
1.0,0.7939661515820456
1.0,0.7940419271791099
1.0,0.79375
1.0,0.7938257993384785
1.0,0.7939015429831007
1.0,0.7939772309952259
1.0,0.7936857562408223
1.0,0.7937614678899083
1.0,0.793470286133529
1.0,0.7935460212687936
1.0,0.7936217008797654
1.0,0.7936973250274826
1.0,0.7937728937728937
1.0,0.7938484071768583
1.0,0.7939238653001464
1.0,0.7939992682034395
1.0,0.7940746159473299
1.0,0.7941499085923217
1.0,0.7942251461988304
1.0,0.793934965290464
1.0,0.7940102264426588
1.0,0.7937203358890106
1.0,0.7937956204379562
1.0,0.7938708500547246
1.0,0.7939460247994164
1.0,0.7936565803864382
1.0,0.793731778425656
1.0,0.7938069216757742
1.0,0.7938820101966497
1.0,0.7939570440480525
1.0,0.7936681222707423
1.0,0.7933794106947981
1.0,0.7934545454545454
1.0,0.7935296255906943
1.0,0.7932412790697675
1.0,0.7929531420268797
1.0,0.7926652142338417
1.0,0.7927404718693285
1.0,0.7928156748911466
1.0,0.7928908233587233
1.0,0.7929659173313995
1.0,0.792678506705328
1.0,0.7927536231884058
1.0,0.7928286852589641
1.0,0.7929036929761043
1.0,0.7929786463988419
1.0,0.7930535455861071
1.0,0.793128390596745
1.0,0.7932031814895155
1.0,0.7932779183230936
1.0,0.7933526011560693
1.0,0.7934272300469484
1.0,0.7935018050541516
1.0,0.7935763262360159
1.0,0.7936507936507936
1.0,0.7937252073566534
1.0,0.7934390771449171
1.0,0.7935135135135135
1.0,0.7932276657060519
1.0,0.7933021245948866
1.0,0.793016558675306
1.0,0.7930910399424254
1.0,0.7931654676258992
1.0,0.7932398417835311
1.0,0.7929547088425594
1.0,0.7930291052820697
1.0,0.7927442528735632
1.0,0.792818671454219
1.0,0.7928930366116296
1.0,0.7929673484033011
1.0,0.7926829268292683
1.0,0.7927572606669057
1.0,0.792831541218638
1.0,0.7929057685417413
1.0,0.792621776504298
1.0,0.7923379878267096
1.0,0.7924123120973514
1.0,0.7924865831842576
1.0,0.7925608011444921
1.0,0.7922774401144083
1.0,0.7919942816297355
1.0,0.7920685959271169
1.0,0.7921428571428571
1.0,0.7922170653338093
1.0,0.7922912205567452
1.0,0.7923653228683554
1.0,0.7924393723252496
1.0,0.792156862745098
1.0,0.7922309337134711
1.0,0.7923049519059494
1.0,0.792022792022792
1.0,0.7920968316126735
1.0,0.7921708185053381
1.0,0.792244752757026
1.0,0.7919630156472262
1.0,0.7920369712051191
1.0,0.7917555081734187
1.0,0.7918294849023091
1.0,0.7919034090909091
1.0,0.7919772807951722
1.0,0.7920511000709723
1.0,0.7921248669741043
1.0,0.7921985815602837
1.0,0.7922722438851472
1.0,0.791991495393338
1.0,0.7917109458023379
1.0,0.7917847025495751
1.0,0.791858407079646
1.0,0.7919320594479831
1.0,0.7920056597099399
1.0,0.7917256011315418
1.0,0.7917992223400495
1.0,0.7918727915194347
1.0,0.7915930766513599
1.0,0.7916666666666666
1.0,0.7917402047299682
1.0,0.7914608327452364
1.0,0.7915343915343915
1.0,0.7916078984485191
1.0,0.7913288685230878
1.0,0.7910500352360817
1.0,0.7911236350827756
1.0,0.7911971830985915
1.0,0.7909186906019008
1.0,0.7906403940886699
1.0,0.7907140344706296
1.0,0.790436005625879
1.0,0.7905096660808436
1.0,0.7902319044272663
1.0,0.7903055848261328
1.0,0.7900280898876404
1.0,0.7897507897507897
1.0,0.7894736842105263
1.0,0.7895475271834445
1.0,0.7896213183730715
1.0,0.7893445495969156
1.0,0.7890679747722494
1.0,0.7891418563922942
1.0,0.7892156862745098
1.0,0.7892894644732237
1.0,0.7893631910426872
1.0,0.7894368660370759
1.0,0.7895104895104895
1.0,0.7895840615169522
1.0,0.789308176100629
1.0,0.7893817673768774
1.0,0.7894553072625698
1.0,0.7895287958115184
1.0,0.7896022330774599
1.0,0.7896756191140565
1.0,0.7897489539748954
1.0,0.789822237713489
1.0,0.7895470383275262
1.0,0.7896203413444792
1.0,0.7896935933147632
1.0,0.7897667942916812
1.0,0.7894919972164232
1.0,0.7895652173913044
1.0,0.7896383866481224
1.0,0.7897115050399722
1.0,0.7897845726198749
1.0,0.789857589440778
1.0,0.7895833333333333
1.0,0.7893092676154113
1.0,0.7890353920888272
1.0,0.7891085674644468
1.0,0.7891816920943134
1.0,0.7892547660311958
1.0,0.7889812889812889
1.0,0.7890543817111189
1.0,0.788781163434903
1.0,0.7885081343025269
1.0,0.7885813148788927
1.0,0.788654444828779
1.0,0.7887275242047026
1.0,0.7888005530591082
1.0,0.7888735314443677
1.0,0.7889464594127806
1.0,0.7886740331491713
1.0,0.7884017949603037
1.0,0.7881297446514838
1.0,0.788202828561573
1.0,0.7882758620689655
1.0,0.7880041365046536
1.0,0.7877325982081324
1.0,0.7874612469858767
1.0,0.7871900826446281
1.0,0.787263339070568
1.0,0.7873365450791466
1.0,0.7874097007223942
1.0,0.7874828060522696
1.0,0.78755586112066
1.0,0.7876288659793814
1.0,0.7877018206801787
1.0,0.7877747252747253
1.0,0.787847579814624
1.0,0.787920384351407
1.0,0.7879931389365351
1.0,0.7880658436213992
1.0,0.7881384984573192
1.0,0.7878684030157642
1.0,0.7875984926344639
1.0,0.7876712328767124
1.0,0.7877439233139336
1.0,0.7874743326488707
1.0,0.7875470407115976
1.0,0.7872777017783857
1.0,0.7873504273504274
1.0,0.7870813397129187
1.0,0.7871540826785104
1.0,0.7868852459016393
1.0,0.7869580061454421
1.0,0.7870307167235495
1.0,0.7871033776867963
1.0,0.7868349249658936
1.0,0.78690760313672
1.0,0.7869802317655078
1.0,0.787052810902896
1.0,0.787125340599455
1.0,0.787197820905686
1.0,0.7872702518720218
1.0,0.7873426335488262
1.0,0.7874149659863946
1.0,0.7874872492349541
1.0,0.7875594833446635
1.0,0.7876316683656133
1.0,0.787703804347826
1.0,0.7877758913412564
1.0,0.787847929395791
1.0,0.7879199185612488
1.0,0.7876526458616011
1.0,0.7877246524245507
1.0,0.7874576271186441
1.0,0.7875296509657743
1.0,0.7876016260162602
1.0,0.787673552319675
1.0,0.7877454299255248
1.0,0.7878172588832487
1.0,0.7878890392422192
1.0,0.7879607710517417
1.0,0.7876943881000676
1.0,0.787428185197702
1.0,0.7875
1.0,0.7872340425531915
1.0,0.787305874409183
1.0,0.7873776577792777
1.0,0.7874493927125507
1.0,0.7875210792580101
1.0,0.7872555630478759
1.0,0.7873272665992586
1.0,0.7873989218328841
1.0,0.787470528797575
1.0,0.7872053872053872
1.0,0.7872770111073712
1.0,0.7873485868102288
1.0,0.7874201143625967
1.0,0.7874915938130465
1.0,0.787563025210084
1.0,0.7876344086021505
1.0,0.7877057440376217
1.0,0.7877770315648086
1.0,0.787848271231957
1.0,0.7879194630872484
1.0,0.7879906071787991
1.0,0.7877263581488934
1.0,0.7877975192758967
1.0,0.7878686327077749
1.0,0.7879396984924623
1.0,0.7880107166778298
1.0,0.7880816873116839
1.0,0.7881526104417671
1.0,0.7882234861157578
1.0,0.788294314381271
1.0,0.7883650952858575
1.0,0.7884358288770054
1.0,0.7885065152021383
1.0,0.7885771543086172
1.0,0.788313856427379
1.0,0.7880507343124166
1.0,0.7881214547881215
1.0,0.7878585723815877
1.0,0.7879293097699233
1.0,0.788
1.0,0.7880706431189604
1.0,0.7878081279147235
1.0,0.7878787878787878
1.0,0.7876165113182424
1.0,0.7876871880199667
1.0,0.7874251497005988
1.0,0.7871632856667775
1.0,0.7872340425531915
1.0,0.7869724160850781
1.0,0.7870431893687707
1.0,0.7871139156426437
1.0,0.7871845949535192
1.0,0.787255227348158
1.0,0.7873258128732581
1.0,0.7873963515754561
1.0,0.7874668435013262
1.0,0.7875372886973815
1.0,0.7876076872100729
1.0,0.78767803908579
1.0,0.7877483443708609
1.0,0.7878186031115525
1.0,0.7875579086697552
1.0,0.7876281839232551
1.0,0.7876984126984127
1.0,0.7877685950413224
1.0,0.7878387309980172
1.0,0.7879088206144698
1.0,0.7876486129458389
1.0,0.7877187190491911
1.0,0.7877887788778878
1.0,0.7878587924777302
1.0,0.7879287598944591
1.0,0.7879986811737554
1.0,0.7877389584706658
1.0,0.7878088962108731
1.0,0.7878787878787878
1.0,0.787948633519921
1.0,0.7880184331797235
1.0,0.7880881869035867
1.0,0.7881578947368421
1.0,0.7878987175271293
1.0,0.7876397107166337
1.0,0.7877094972067039
1.0,0.7877792378449409
1.0,0.7878489326765189
1.0,0.7875902823374918
1.0,0.7876599934361668
1.0,0.7877296587926509
1.0,0.7874713020662513
1.0,0.7872131147540984
1.0,0.78695509668961
1.0,0.786697247706422
1.0,0.7867671143137898
1.0,0.7868369351669942
1.0,0.7869067103109656
1.0,0.786976439790576
1.4142135381698608,0.7870461236506379
1.4142135381698608,0.7867887508175277
1.4142135381698608,0.7865315462569468
1.4142135381698608,0.7866013071895425
1.4142135381698608,0.7866710225416531
1.4142135381698608,0.786740692357936
1.4142135381698608,0.7868103166829905
1.4142135381698608,0.7868798955613577
1.4142135381698608,0.7869494290375204
1.4142135381698608,0.7870189171559034
1.4142135381698608,0.7870883599608738
1.4142135381698608,0.7871577574967406
1.4142135381698608,0.787227109807755
1.4142135381698608,0.7872964169381107
1.4142135381698608,0.787365678931944
1.4142135381698608,0.7874348958333334
1.4142135381698608,0.7875040676863
1.4142135381698608,0.7872478854912166
1.4142135381698608,0.7873170731707317
1.4142135381698608,0.7870611183355006
1.4142135381698608,0.7871303217419564
1.4142135381698608,0.7868745938921378
1.4142135381698608,0.7869438129262748
1.4142135381698608,0.787012987012987
1.4142135381698608,0.7870821161960403
1.4142135381698608,0.7871512005191434
1.4142135381698608,0.7868958806357444
1.4142135381698608,0.7866407263294423
1.4142135381698608,0.786385737439222
1.4142135381698608,0.7864549578742709
1.4142135381698608,0.786524133462909
1.4142135381698608,0.7865932642487047
1.4142135381698608,0.7863386209129168
1.4142135381698608,0.7864077669902912
1.4142135381698608,0.7864768683274022
1.4142135381698608,0.7865459249676585
1.4142135381698608,0.7866149369544132
1.4142135381698608,0.7866839043309631
1.4142135381698608,0.7867528271405493
1.4142135381698608,0.7868217054263565
1.4142135381698608,0.7865676461091379
1.4142135381698608,0.7866365397030343
1.4142135381698608,0.7863827040980962
1.4142135381698608,0.7864516129032258
1.4142135381698608,0.7865204772653983
1.4142135381698608,0.7865892972275951
1.4142135381698608,0.7866580728327425
1.4142135381698608,0.7867268041237113
1.4142135381698608,0.7864734299516908
1.4142135381698608,0.7865421764327108
1.4142135381698608,0.7866108786610879
1.4142135381698608,0.7863577863577863
1.4142135381698608,0.7864265036989385
1.4142135381698608,0.7864951768488746
1.4142135381698608,0.7865638058502089
1.4142135381698608,0.7866323907455013
1.4142135381698608,0.7867009315772566
1.4142135381698608,0.7867694283879255
1.4142135381698608,0.7865168539325843
1.4142135381698608,0.7865853658536586
1.4142135381698608,0.7866538338145653
1.4142135381698608,0.7864015394483643
1.4142135381698608,0.7864700224430907
1.4142135381698608,0.7862179487179487
1.4142135381698608,0.7862864466517142
1.4142135381698608,0.7863549007046765
1.4142135381698608,0.7861031059878322
1.4142135381698608,0.7861715749039693
1.4142135381698608,0.78592
1.4142135381698608,0.7856685860524633
1.4142135381698608,0.7857371282379277
1.4142135381698608,0.7858056265984654
1.4142135381698608,0.7858740811760946
1.4142135381698608,0.7856230031948882
1.4142135381698608,0.7853720855956563
1.4142135381698608,0.7854406130268199
1.4142135381698608,0.7855090967124162
1.4142135381698608,0.7855775366943204
1.4142135381698608,0.785645933014354
1.4142135381698608,0.7857142857142857
1.4142135381698608,0.7857825948358305
1.4142135381698608,0.7858508604206501
1.4142135381698608,0.7859190825103536
1.4142135381698608,0.7859872611464969
1.4142135381698608,0.7857370264247056
1.4142135381698608,0.7858052196053469
1.4142135381698608,0.7858733693923003
1.4142135381698608,0.785941475826972
1.4142135381698608,0.7860095389507155
1.4142135381698608,0.7860775588048315
1.4142135381698608,0.7861455354305688
1.4142135381698608,0.7858958068614994
1.4142135381698608,0.785963798031121
1.4142135381698608,0.7860317460317461
1.4142135381698608,0.7857822913360838
1.4142135381698608,0.7858502538071066
1.4142135381698608,0.7859181731684111
1.4142135381698608,0.7859860494610019
1.4142135381698608,0.7857369255150555
1.4142135381698608,0.7858048162230672
1.4142135381698608,0.7858726639214444
1.4142135381698608,0.7859404686510449
1.4142135381698608,0.7860082304526749
1.4142135381698608,0.7860759493670886
1.4142135381698608,0.786143625434989
1.4142135381698608,0.7862112586970272
1.4142135381698608,0.7859626936452735
1.4142135381698608,0.7857142857142857
1.4142135381698608,0.785781990521327
1.4142135381698608,0.7855337965887556
1.4142135381698608,0.7856015156299337
1.4142135381698608,0.7856691919191919
1.4142135381698608,0.7857368254970022
1.4142135381698608,0.7858044164037855
1.4142135381698608,0.7858719646799117
1.4142135381698608,0.78562421185372
1.4142135381698608,0.7853766151906713
1.4142135381698608,0.7854442344045368
1.4142135381698608,0.785511811023622
1.4142135381698608,0.7855793450881612
1.4142135381698608,0.785646836638338
1.4142135381698608,0.7857142857142857
1.4142135381698608,0.7857816923560869
1.4142135381698608,0.7858490566037736
1.4142135381698608,0.7859163784973279
1.4142135381698608,0.7859836580766814
1.4142135381698608,0.7860508953817154
1.4142135381698608,0.7858040201005025
1.4142135381698608,0.7858712715855573
1.4142135381698608,0.7859384808537351
1.4142135381698608,0.7860056479447757
1.4142135381698608,0.7857590966122961
1.4142135381698608,0.7858262778300408
1.4142135381698608,0.7855799373040753
1.4142135381698608,0.7856471325603259
1.4142135381698608,0.7857142857142857
1.4142135381698608,0.7857813968055121
1.4142135381698608,0.7858484658735129
1.4142135381698608,0.7859154929577464
1.4142135381698608,0.7856695869837297
1.4142135381698608,0.7857366280888333
1.4142135381698608,0.7858036272670419
1.4142135381698608,0.7855579868708972
1.4142135381698608,0.7853125
1.4142135381698608,0.7853795688847235
1.4142135381698608,0.7851342910680824
1.4142135381698608,0.7852013737121448
1.4142135381698608,0.7852684144818977
1.4142135381698608,0.7850234009360374
1.4142135381698608,0.7850904553961322
1.4142135381698608,0.7851574680386654
1.4142135381698608,0.7852244389027432
1.4142135381698608,0.7852913680274228
1.4142135381698608,0.7850467289719626
1.4142135381698608,0.7851136717533479
1.4142135381698608,0.7851805728518058
1.4142135381698608,0.7852474323062558
1.4142135381698608,0.7850031113876789
1.4142135381698608,0.7850699844479004
1.4142135381698608,0.7848258706467661
1.4142135381698608,0.7845819086105067
1.4142135381698608,0.7843380981976383
1.4142135381698608,0.7844050947499224
1.4142135381698608,0.784472049689441
1.4142135381698608,0.7845389630549519
1.4142135381698608,0.7842954686530106
1.4142135381698608,0.784362395283897
1.4142135381698608,0.7844292803970223
1.4142135381698608,0.7844961240310078
1.4142135381698608,0.7845629262244266
1.4142135381698608,0.7843198016733809
1.4142135381698608,0.7843866171003717
1.4142135381698608,0.7844533911427687
1.4142135381698608,0.7845201238390093
1.4142135381698608,0.7845868152274837
1.4142135381698608,0.7846534653465347
1.4142135381698608,0.7847200742344571
1.4142135381698608,0.7847866419294991
1.4142135381698608,0.7848531684698609
1.4142135381698608,0.7849196538936959
1.4142135381698608,0.7849860982391103
1.4142135381698608,0.7850525015441631
1.4142135381698608,0.7851188638468664
1.4142135381698608,0.7851851851851852
1.4142135381698608,0.785251465597038
1.4142135381698608,0.7853177051202961
1.4142135381698608,0.7850755473327167
1.4142135381698608,0.7848335388409371
1.4142135381698608,0.7848998459167951
1.4142135381698608,0.784966112138016
1.4142135381698608,0.7847243609485679
1.4142135381698608,0.7847906403940886
1.4142135381698608,0.7848568790397045
1.4142135381698608,0.784923076923077
1.4142135381698608,0.784989234081821
1.4142135381698608,0.7850553505535055
1.4142135381698608,0.7851214263756533
1.4142135381698608,0.7851874615857406
1.4142135381698608,0.7849462365591398
1.4142135381698608,0.785012285012285
1.4142135381698608,0.7850782929075837
1.4142135381698608,0.7848373235113567
1.4142135381698608,0.7849033445842283
1.4142135381698608,0.7849693251533743
1.4142135381698608,0.7850352652560564
1.4142135381698608,0.7851011649294911
1.4142135381698608,0.7851670242108489
1.4142135381698608,0.7852328431372549
1.4142135381698608,0.7852986217457887
1.4142135381698608,0.7853643600734844
1.4142135381698608,0.7854300581573309
1.4142135381698608,0.7854957160342717
1.4142135381698608,0.7852554297950444
1.4142135381698608,0.7853211009174312
1.4142135381698608,0.7853867318862733
1.4142135381698608,0.7851466992665037
1.4142135381698608,0.7849068133211121
1.4142135381698608,0.7849725106902871
1.4142135381698608,0.7847328244274809
1.4142135381698608,0.7847985347985348
1.4142135381698608,0.7845590479096735
1.4142135381698608,0.7846247712019524
1.4142135381698608,0.7846904544068314
1.4142135381698608,0.7847560975609756
1.4142135381698608,0.78451691557452
1.4142135381698608,0.7845825716026813
1.4142135381698608,0.7846481876332623
1.4142135381698608,0.7847137637028014
1.4142135381698608,0.784779299847793
1.4142135381698608,0.7848447961046866
1.4142135381698608,0.7849102525098874
1.4142135381698608,0.7849756690997567
1.4142135381698608,0.7850410459106111
1.4142135381698608,0.7851063829787234
1.4142135381698608,0.7851716803403221
1.4142135381698608,0.7852369380315918
1.4142135381698608,0.7849984816276951
1.4142135381698608,0.785063752276867
1.4142135381698608,0.7848254931714719
1.4142135381698608,0.7848907766990292
1.4142135381698608,0.7846527145890203
1.4142135381698608,0.7844147968465737
1.4142135381698608,0.7841770233404062
1.4142135381698608,0.7842424242424243
1.4142135381698608,0.7843077855195395
1.4142135381698608,0.7843731072077529
1.4142135381698608,0.7844383893430215
1.4142135381698608,0.784503631961259
1.4142135381698608,0.7845688350983359
1.4142135381698608,0.7846339987900787
1.4142135381698608,0.784699123072271
1.4142135381698608,0.7847642079806529
1.4142135381698608,0.7845270474463584
1.4142135381698608,0.7842900302114804
1.4142135381698608,0.7843551797040169
1.4142135381698608,0.7841183574879227
1.4142135381698608,0.7841835194687594
1.4142135381698608,0.783946891973446
1.4142135381698608,0.7840120663650075
1.4142135381698608,0.7840772014475271
1.4142135381698608,0.7841422972565572
1.4142135381698608,0.7839059674502713
1.4142135381698608,0.7839710756251883
1.4142135381698608,0.7837349397590362
1.4142135381698608,0.7838000602228244
1.4142135381698608,0.7838651414810355
1.4142135381698608,0.7839301835690641
1.4142135381698608,0.7839951865222623
1.4142135381698608,0.7840601503759399
1.4142135381698608,0.7841250751653638
1.4142135381698608,0.784189960925759
1.4142135381698608,0.7842548076923077
1.4142135381698608,0.7840192249924902
1.4142135381698608,0.7837837837837838
1.4142135381698608,0.7835484839387571
1.4142135381698608,0.7836134453781513
1.4142135381698608,0.7836783678367837
1.4142135381698608,0.7837432513497301
1.4142135381698608,0.7838080959520239
1.4142135381698608,0.7838729016786571
1.4142135381698608,0.7839376685645789
1.4142135381698608,0.7840023966446974
1.4142135381698608,0.7840670859538784
1.4142135381698608,0.7838323353293413
1.4142135381698608,0.7838970368153247
1.4142135381698608,0.7836624775583483
1.4142135381698608,0.7837271911456776
1.4142135381698608,0.7837918660287081
1.4142135381698608,0.7838565022421524
1.4142135381698608,0.7839210998206814
1.4142135381698608,0.7839856587989245
1.4142135381698608,0.7837514934289128
1.4142135381698608,0.7838160644968647
1.4142135381698608,0.7838805970149254
1.4142135381698608,0.7836466726350343
1.4142135381698608,0.7837112171837709
1.4142135381698608,0.7837757232329258
1.4142135381698608,0.783840190816935
1.4142135381698608,0.7836065573770492
1.4142135381698608,0.7836710369487485
1.4142135381698608,0.7834375930890676
1.4142135381698608,0.7835020845741513
1.4142135381698608,0.7835665376600178
1.4142135381698608,0.7836309523809524
1.4142135381698608,0.7836953287711991
1.4142135381698608,0.7837596668649613
1.4142135381698608,0.783823966696402
1.4142135381698608,0.7835909631391201
1.4142135381698608,0.7836552748885587
1.4142135381698608,0.7837195484254308
1.4142135381698608,0.7837837837837838
1.4142135381698608,0.7838479809976246
1.4142135381698608,0.7836153161175423
1.4142135381698608,0.7836795252225519
1.4142135381698608,0.7837436962325719
1.4142135381698608,0.7838078291814946
1.4142135381698608,0.7838719241031723
1.4142135381698608,0.7839359810314167
1.4142135381698608,0.784
1.4142135381698608,0.7840639810426541
1.4142135381698608,0.7838318033757773
1.4142135381698608,0.7835997631734755
1.4142135381698608,0.7836638058597218
1.4142135381698608,0.7837278106508876
1.4142135381698608,0.7837917775805975
1.4142135381698608,0.7838557066824364
1.4142135381698608,0.783624002364765
1.4142135381698608,0.7833924349881797
1.4142135381698608,0.7834564254062039
1.4142135381698608,0.7835203780271707
1.4142135381698608,0.7835842928845586
1.4142135381698608,0.7836481700118064
1.4142135381698608,0.7834169371496017
1.4142135381698608,0.7831858407079646
1.4142135381698608,0.783249778826305
1.4142135381698608,0.7833136792452831
1.4142135381698608,0.7833775419982316
1.4142135381698608,0.7834413671184444
1.4142135381698608,0.7832106038291605
1.4142135381698608,0.782979976442874
1.4142135381698608,0.7830438622313807
1.4142135381698608,0.7831077104178928
1.4142135381698608,0.7828773168578994
1.4142135381698608,0.7829411764705883
1.4142135381698608,0.7830049985298442
1.4142135381698608,0.783068783068783
1.4142135381698608,0.7831325301204819
1.4142135381698608,0.7831962397179788
1.4142135381698608,0.7829662261380324
1.4142135381698608,0.7827363476218439
1.4142135381698608,0.7825066040504843
1.4142135381698608,0.7825704225352113
1.4142135381698608,0.7826342035787621
1.4142135381698608,0.7824046920821114
1.4142135381698608,0.78246848431545
1.4142135381698608,0.7825322391559203
1.4142135381698608,0.7825959566363903
1.4142135381698608,0.7826596367896895
1.4142135381698608,0.7827232796486091
1.4142135381698608,0.7824941451990632
1.4142135381698608,0.7825577992390986
1.4142135381698608,0.7826214160327677
1.4142135381698608,0.7826849956127523
1.4142135381698608,0.7827485380116959
1.4142135381698608,0.782812043262204
1.4142135381698608,0.7825832846288721
1.4142135381698608,0.782646801051709
1.4142135381698608,0.7827102803738317
1.4142135381698608,0.7824817518248175
1.4142135381698608,0.7822533566841798
1.4142135381698608,0.7820250948351327
1.4142135381698608,0.7820886814469078
1.4142135381698608,0.7821522309711286
1.4142135381698608,0.7822157434402333
1.4142135381698608,0.782279218886622
1.4142135381698608,0.7823426573426573
1.4142135381698608,0.7821147684241189
1.4142135381698608,0.7821782178217822
1.4142135381698608,0.7822416302765648
1.4142135381698608,0.7823050058207218
1.4142135381698608,0.7823683444864707
1.4142135381698608,0.7824316463059918
1.4142135381698608,0.7824949113114278
1.4142135381698608,0.7825581395348837
1.4142135381698608,0.7826213310084278
1.4142135381698608,0.7823939570017432
1.4142135381698608,0.7821667150740633
1.4142135381698608,0.7822299651567944
1.4142135381698608,0.7822931785195936
1.4142135381698608,0.7823563551944284
1.4142135381698608,0.7824194952132288
1.4142135381698608,0.7824825986078886
1.4142135381698608,0.7825456654102638
1.4142135381698608,0.782608695652174
1.4142135381698608,0.7826716893654013
1.4142135381698608,0.7827346465816918
1.4142135381698608,0.7825079640891978
1.4142135381698608,0.7822814128546612
1.4142135381698608,0.7823444283646889
1.4142135381698608,0.7824074074074074
1.4142135381698608,0.7824703500144634
1.4142135381698608,0.7825332562174667
1.4142135381698608,0.7825961260479908
1.4142135381698608,0.7826589595375723
1.4142135381698608,0.7824328228835596
1.4142135381698608,0.7824956672443674
1.4142135381698608,0.7825584753104244
1.4142135381698608,0.7823325635103926
1.4142135381698608,0.7823953823953824
1.4142135381698608,0.7824581650317368
1.4142135381698608,0.782520911450822
2.0,0.7822952710495963
2.0,0.7823580282502162
2.0,0.7821325648414985
2.0,0.7819072313454336
2.0,0.7819700460829493
2.0,0.782032824647279
2.0,0.7820955670696603
2.0,0.782158273381295
2.0,0.7819332566168009
2.0,0.7819959735404084
2.0,0.7817711328349626
2.0,0.7815464213854556
2.0,0.7816091954022989
2.0,0.781671933352485
2.0,0.7817346352670879
2.0,0.7817973011771462
2.0,0.7818599311136625
2.0,0.7819225251076041
2.0,0.7819850831899025
2.0,0.782047605391454
2.0,0.7821100917431193
2.0,0.7821725422757237
2.0,0.7819484240687679
2.0,0.7820108851331996
2.0,0.781786941580756
2.0,0.7818494131119381
2.0,0.7816256439610761
2.0,0.7816881258941345
2.0,0.7817505720823799
2.0,0.7815270231627109
2.0,0.7815894797026872
2.0,0.7816519005430123
2.0,0.7814285714285715
2.0,0.781491002570694
2.0,0.7815533980582524
2.0,0.7816157579217813
2.0,0.7816780821917808
2.0,0.7817403708987162
2.0,0.7818026240730177
2.0,0.7818648417450813
2.0,0.7816419612314709
2.0,0.7817041892277002
2.0,0.7817663817663818
2.0,0.7815437197379664
2.0,0.7816059225512528
2.0,0.7816680899516083
2.0,0.7814456459874787
2.0,0.7812233285917497
2.0,0.7812855517633674
2.0,0.7813477395507534
2.0,0.7814098919840818
2.0,0.7814720090934925
2.0,0.7815340909090909
2.0,0.7815961374609486
2.0,0.7816581487791028
2.0,0.7814362759012206
2.0,0.7814982973893303
2.0,0.7815602836879433
2.0,0.7816222348269994
2.0,0.7816841508364049
2.0,0.7817460317460317
2.0,0.7818078775857183
2.0,0.7818696883852692
2.0,0.7819314641744548
2.0,0.7819932049830125
2.0,0.7817718652703085
2.0,0.7818336162988115
2.0,0.7818953323903819
2.0,0.7819570135746606
2.0,0.7820186598812553
2.0,0.78208027133974
2.0,0.7821418479796552
2.0,0.7822033898305085
2.0,0.7822648969217735
2.0,0.782326369282891
2.0,0.7823878069432684
2.0,0.7821670428893905
2.0,0.782228490832158
2.0,0.7822899041173152
2.0,0.7823512827741753
2.0,0.7824126268320181
2.0,0.7824739363200902
2.0,0.7825352112676056
2.0,0.7825964517037455
2.0,0.7826576576576577
2.0,0.7827188291584577
2.0,0.7827799662352279
2.0,0.7828410689170183
2.0,0.7826209223847019
2.0,0.7826820354231093
2.0,0.7827431141090501
2.0,0.7825231806687272
2.0,0.7825842696629214
2.0,0.7826453243470936
2.0,0.7827063447501403
2.0,0.7827673309009262
2.0,0.7828282828282829
2.0,0.7828892005610099
2.0,0.7829500841278744
2.0,0.7827305859265489
2.0,0.7827914798206278
2.0,0.7828523395909218
2.0,0.7829131652661064
2.0,0.782973956874825
2.0,0.7830347144456887
2.0,0.7828155611530926
2.0,0.7825965304980415
2.0,0.7826573426573427
2.0,0.7827181208053692
2.0,0.7827788649706457
2.0,0.7825600894354388
2.0,0.7826208438111204
2.0,0.78268156424581
2.0,0.7827422507679419
2.0,0.7828029034059185
2.0,0.7828635221881105
2.0,0.7826450892857143
2.0,0.7827057182705718
2.0,0.7824874511991077
2.0,0.7825480903261779
2.0,0.782608695652174
2.0,0.7823906380607412
2.0,0.7824512534818941
2.0,0.782511835143414
2.0,0.782293986636971
2.0,0.7823545783467855
2.0,0.7821368948247078
2.0,0.7821974965229486
2.0,0.782258064516129
2.0,0.782040589380039
2.0,0.7821011673151751
2.0,0.7821617115865518
2.0,0.7822222222222223
2.0,0.7822826992502083
2.0,0.7820655191560244
2.0,0.7821260061060228
2.0,0.7819089900110988
2.0,0.7819694868238558
2.0,0.7817526344980588
2.0,0.7818131411144996
2.0,0.7818736141906873
2.0,0.7819340537545026
2.0,0.7817174515235457
2.0,0.7815009692605926
2.0,0.78156146179402
2.0,0.781621920841406
2.0,0.7816823464305479
2.0,0.7814661134163209
2.0,0.7815265486725663
2.0,0.7813104782969311
2.0,0.7810945273631841
2.0,0.7811550151975684
2.0,0.780939226519337
2.0,0.7809997238331953
2.0,0.7810601877415793
2.0,0.7808446039194038
2.0,0.7809050772626932
2.0,0.7809655172413793
2.0,0.7810259238830667
2.0,0.7810862972153295
2.0,0.7811466372657111
2.0,0.7809313860567649
2.0,0.7807162534435261
2.0,0.7807766455521895
2.0,0.7805616740088106
2.0,0.7806220754197633
2.0,0.7806824435883324
2.0,0.7804676753782669
2.0,0.7805280528052805
2.0,0.7805883970305196
2.0,0.7806487080813634
2.0,0.7804341852157186
2.0,0.7802197802197802
2.0,0.7802801428179071
2.0,0.7803404722679846
2.0,0.7804007685973099
2.0,0.7804610318331504
2.0,0.7805212620027435
2.0,0.7803071859572134
2.0,0.780367425281053
2.0,0.7804276315789473
2.0,0.7802137571937517
2.0,0.78
2.0,0.7797863599013969
2.0,0.7798466593647316
2.0,0.7799069258143991
2.0,0.7799671592775042
2.0,0.7800273597811217
2.0,0.7800875273522976
2.0,0.7801476620180475
2.0,0.7799343903772553
2.0,0.7799945340256901
2.0,0.7797814207650273
2.0,0.7798415733406173
2.0,0.7796286182413982
2.0,0.7796887796887797
2.0,0.7794759825327511
2.0,0.7795361527967258
2.0,0.7795962902345881
2.0,0.7793836923916008
2.0,0.7794438386041439
2.0,0.779503952030526
2.0,0.7795640326975477
2.0,0.7796240806319804
2.0,0.7796840958605664
2.0,0.779744078410019
2.0,0.7795318454001089
2.0,0.7795918367346939
2.0,0.779651795429815
2.0,0.7797117215121022
2.0,0.7797716150081566
2.0,0.7798314759445502
2.0,0.779891304347826
2.0,0.7799511002444988
2.0,0.7797392721347094
2.0,0.779799076839533
2.0,0.7798588490770901
2.0,0.7799185888738127
2.0,0.7799782962561042
2.0,0.780037971250339
2.0,0.779826464208243
2.0,0.7796150718351856
2.0,0.7796747967479675
2.0,0.7797344892982931
2.0,0.7797941495124594
2.0,0.7798537774167343
2.0,0.7796426637791013
2.0,0.779702300405954
2.0,0.7797619047619048
2.0,0.7798214768731404
2.0,0.7798810167658193
2.0,0.7799405244660719
2.0,0.78
2.0,0.7797892461496893
2.0,0.7798487304159913
2.0,0.7799081825546854
2.0,0.7799676025917927
2.0,0.7800269905533064
2.0,0.7798165137614679
2.0,0.7796061505260319
2.0,0.7793959007551241
2.0,0.7794553788083042
2.0,0.7795148247978436
2.0,0.7795742387496631
2.0,0.7796336206896551
2.0,0.7796929706436844
2.0,0.7794830371567044
2.0,0.7795423956931359
2.0,0.7796017222820237
2.0,0.7796610169491526
2.0,0.7797202797202797
2.0,0.7797795106211347
2.0,0.7798387096774193
2.0,0.7796291319537758
2.0,0.7794196668457818
2.0,0.7794789148536126
2.0,0.7792696025778733
2.0,0.7790604026845638
2.0,0.7791196994095545
2.0,0.779178964314462
2.0,0.778969957081545
2.0,0.7790292303566639
2.0,0.7788203753351206
2.0,0.7786116322701688
2.0,0.7786709539121115
2.0,0.7787302437717654
2.0,0.7787895018746652
2.0,0.7788487282463186
2.0,0.7789079229122056
2.0,0.778967085897779
2.0,0.7790262172284644
2.414213538169861,0.7790853169296603
2.414213538169861,0.779144385026738
2.414213538169861,0.7792034215450414
2.414213538169861,0.7792624265098878
2.414213538169861,0.7793213999465669
2.414213538169861,0.7791132478632479
2.414213538169861,0.7791722296395194
2.414213538169861,0.7789642285104111
2.414213538169861,0.7787563384040566
2.414213538169861,0.7785485592315902
2.414213538169861,0.7786076287009869
2.414213538169861,0.7784
2.414213538169861,0.7784590775793122
2.414213538169861,0.7785181236673774
2.414213538169861,0.7783106847855049
2.414213538169861,0.7781033564198189
2.414213538169861,0.777896138482024
2.414213538169861,0.7779552715654952
2.414213538169861,0.7780143731700825
2.414213538169861,0.7780734433209153
2.414213538169861,0.7781324820430966
2.414213538169861,0.7781914893617021
2.414213538169861,0.7782504653017814
2.414213538169861,0.7783094098883573
2.414213538169861,0.7783683231464257
2.414213538169861,0.7784272051009564
2.414213538169861,0.7784860557768924
2.414213538169861,0.7782793414763675
2.414213538169861,0.7780727369259357
2.414213538169861,0.778131634819533
2.414213538169861,0.778190501459273
2.414213538169861,0.7779840848806366
2.414213538169861,0.7780429594272077
2.414213538169861,0.778101802757158
2.414213538169861,0.7781606148953087
2.414213538169861,0.7782193958664547
2.414213538169861,0.7780132450331125
2.414213538169861,0.7778072033898306
2.414213538169861,0.7776012708498808
2.414213538169861,0.7776601376389625
2.414213538169861,0.7777189732733527
2.414213538169861,0.7775132275132275
2.414213538169861,0.7775720708807193
2.414213538169861,0.7776308831306187
2.414213538169861,0.7774253238170764
2.414213538169861,0.7774841437632135
2.414213538169861,0.7775429326287979
2.414213538169861,0.777337559429477
2.414213538169861,0.7771322946923687
2.414213538169861,0.7771911298838438
2.414213538169861,0.7772499340195302
2.414213538169861,0.7773087071240106
2.414213538169861,0.7771036665787391
2.414213538169861,0.7771624472573839
2.414213538169861,0.7772211969417347
2.414213538169861,0.7772799156562994
2.414213538169861,0.7773386034255599
2.414213538169861,0.7773972602739726
2.414213538169861,0.7774558862259678
2.414213538169861,0.7775144813059505
2.414213538169861,0.7775730455382995
2.414213538169861,0.7776315789473685
2.414213538169861,0.7776900815574849
2.414213538169861,0.7777485533929511
2.414213538169861,0.7778069944780437
2.414213538169861,0.777602523659306
2.414213538169861,0.7776609724047306
2.414213538169861,0.7777193904361535
2.414213538169861,0.7777777777777778
2.414213538169861,0.7778361344537815
2.414213538169861,0.7778944604883171
2.414213538169861,0.7779527559055118
2.414213538169861,0.7780110207294674
2.414213538169861,0.7780692549842603
2.414213538169861,0.7781274586939417
2.414213538169861,0.778185631882538
2.414213538169861,0.7782437745740498
2.414213538169861,0.7783018867924528
2.414213538169861,0.7780979827089337
2.414213538169861,0.7781561026715558
2.414213538169861,0.7782141921969102
2.414213538169861,0.7782722513089005
2.414213538169861,0.7780685684375818
2.414213538169861,0.7778649921507065
2.414213538169861,0.7779230970442061
2.414213538169861,0.7777196652719666
2.414213538169861,0.7777777777777778
2.414213538169861,0.777835859905907
2.414213538169861,0.7778939116801672
2.414213538169861,0.7776907001044933
2.414213538169861,0.7777487594672238
2.414213538169861,0.7775456919060052
2.414213538169861,0.7776037588097102
2.414213538169861,0.7774008350730689
2.414213538169861,0.7774589094703888
2.414213538169861,0.7775169535732916
2.414213538169861,0.7775749674054758
2.414213538169861,0.7776329509906152
2.414213538169861,0.7776909043523587
2.414213538169861,0.7777488275143304
2.414213538169861,0.7778067205001302
2.414213538169861,0.7776041666666667
2.414213538169861,0.7776620671700079
2.414213538169861,0.7774596564289432
2.414213538169861,0.7775175644028103
2.414213538169861,0.7775754422476587
2.414213538169861,0.7773732119635891
2.414213538169861,0.7774310972438897
2.414213538169861,0.7774889524304653
2.414213538169861,0.7772869022869023
2.414213538169861,0.7773447648739933
2.414213538169861,0.7774025974025974
2.414213538169861,0.7774603998961309
2.414213538169861,0.7775181723779855
2.414213538169861,0.7775759148715287
2.414213538169861,0.7773741567202906
2.414213538169861,0.7771725032425422
2.414213538169861,0.7772302904564315
2.414213538169861,0.7772880477054706
2.414213538169861,0.7773457750129601
2.414213538169861,0.7774034724021768
2.414213538169861,0.7774611398963731
2.414213538169861,0.7772597772597772
2.414213538169861,0.7773174520973589
2.414213538169861,0.7771162309086203
2.414213538169861,0.7769151138716356
2.414213538169861,0.7769728331177231
2.414213538169861,0.7770305225038799
2.414213538169861,0.7770881820532712
2.414213538169861,0.7771458117890383
2.414213538169861,0.7772034117342983
2.414213538169861,0.7772609819121447
2.414213538169861,0.7773185223456471
2.414213538169861,0.7773760330578512
2.414213538169861,0.7771753162922799
2.414213538169861,0.7772328342798142
2.414213538169861,0.7770322580645161
2.414213538169861,0.7768317853457173
2.414213538169861,0.7768893474335826
2.414213538169861,0.7769468798349665
2.414213538169861,0.7767465841711781
2.414213538169861,0.7768041237113402
2.414213538169861,0.7766039680494717
2.414213538169861,0.776661514683153
2.414213538169861,0.7767190316765388
2.414213538169861,0.7767765190525232
2.414213538169861,0.7765765765765765
2.414213538169861,0.7766340710241894
2.414213538169861,0.7766915358888603
2.414213538169861,0.7764917695473251
2.414213538169861,0.7765492414502443
2.414213538169861,0.7766066838046273
2.414213538169861,0.7766640966332562
2.414213538169861,0.7767214799588901
2.414213538169861,0.776778833804264
2.414213538169861,0.7765793528505393
2.414213538169861,0.7763799743260591
2.414213538169861,0.7764373716632443
2.414213538169861,0.7762381318963305
2.414213538169861,0.77603899435608
2.414213538169861,0.776096434983329
2.414213538169861,0.7761538461538462
2.414213538169861,0.7762112278902845
2.414213538169861,0.7762685802152742
2.414213538169861,0.776325903151422
2.414213538169861,0.7763831967213115
2.414213538169861,0.7764404609475032
2.414213538169861,0.7764976958525346
2.414213538169861,0.7765549014589199
2.414213538169861,0.7766120777891504
2.414213538169861,0.7766692248656946
2.414213538169861,0.7767263427109975
2.414213538169861,0.7767834313474815
2.414213538169861,0.776840490797546
2.414213538169861,0.7768975210835676
2.414213538169861,0.7766990291262136
2.414213538169861,0.7767560664112388
2.414213538169861,0.7765577119509703
2.414213538169861,0.7766147561909624
2.414213538169861,0.776416539050536
2.414213538169861,0.776473590201582
2.414213538169861,0.7765306122448979
2.414213538169861,0.7763325682223923
2.414213538169861,0.7763895971443141
2.8284270763397217,0.7764465969920978
2.8284270763397217,0.7762487257900101
2.8284270763397217,0.7763057324840764
2.8284270763397217,0.7763627101375445
2.8284270763397217,0.7761650114591291
2.8284270763397217,0.7759674134419552
2.8284270763397217,0.776024433698142
2.8284270763397217,0.7758269720101781
2.8284270763397217,0.7758839989824472
2.8284270763397217,0.775940996948118
2.8284270763397217,0.775997965929316
2.8284270763397217,0.7758007117437722
2.8284270763397217,0.7758576874205845
2.8284270763397217,0.7759146341463414
2.8284270763397217,0.7757175514351029
2.8284270763397217,0.7755205688166582
2.8284270763397217,0.7755775577557755
2.8284270763397217,0.7756345177664975
2.8284270763397217,0.775691448870845
2.8284270763397217,0.7757483510908169
2.8284270763397217,0.7758052244483895
2.8284270763397217,0.7758620689655172
2.8284270763397217,0.7759188846641318
2.8284270763397217,0.7759756715661429
2.8284270763397217,0.7760324296934381
2.8284270763397217,0.7760891590678825
2.8284270763397217,0.7761458597113193
2.8284270763397217,0.7762025316455696
2.8284270763397217,0.7762591748924323
2.8284270763397217,0.7763157894736842
2.8284270763397217,0.7763723754110802
2.8284270763397217,0.776428932726353
2.8284270763397217,0.7764854614412137
2.8284270763397217,0.7765419615773509
2.8284270763397217,0.7763457164518575
2.8284270763397217,0.7764022233451238
2.8284270763397217,0.7764587016923465
2.8284270763397217,0.7765151515151515
2.8284270763397217,0.7763191113355213
2.8284270763397217,0.7763755678950025
2.8284270763397217,0.7764319959626546
2.8284270763397217,0.7764883955600403
2.8284270763397217,0.7765447667087011
2.8284270763397217,0.7766011094301564
2.8284270763397217,0.7766574237459037
2.8284270763397217,0.7767137096774194
2.8284270763397217,0.7765180146132528
2.8284270763397217,0.7765743073047859
2.8284270763397217,0.7766305716444221
2.8284270763397217,0.776686807653575
2.8284270763397217,0.7767430153536371
2.8284270763397217,0.7765475591343735
2.8284270763397217,0.7766037735849056
2.8284270763397217,0.7766599597585513
2.8284270763397217,0.7767161176766407
2.8284270763397217,0.7767722473604827
2.8284270763397217,0.7768283488313646
2.8284270763397217,0.7768844221105528
2.8284270763397217,0.7769404672192917
2.8284270763397217,0.7769964841788046
2.8284270763397217,0.7770524730102938
2.8284270763397217,0.7771084337349398
2.8284270763397217,0.7769134253450439
2.8284270763397217,0.7769693928750627
2.8284270763397217,0.7770253323300728
2.8284270763397217,0.7768304914744233
2.8284270763397217,0.7768864377036852
2.8284270763397217,0.7766917293233083
2.8284270763397217,0.7764971185166625
2.8284270763397217,0.7763026052104208
2.8284270763397217,0.7761081893313299
2.8284270763397217,0.7761642463695543
2.8284270763397217,0.7762202753441803
2.8284270763397217,0.7762762762762763
3.0,0.7763322491868901
3.0,0.7763881940970485
3.0,0.776194048512128
3.0,0.77625
3.0,0.7763059235191202
3.0,0.7763618190904548
3.0,0.7764176867349488
3.0,0.7762237762237763
3.0,0.7762796504369538
3.0,0.7763354967548677
3.0,0.7763913151984028
3.0,0.7761976047904192
3.0,0.7760039910202046
3.0,0.7760598503740649
3.0,0.7761156818748441
3.0,0.7761714855433699
3.0,0.7759780712683778
3.0,0.7760338814150474
3.0,0.7760896637608966
3.0,0.7761454183266933
3.0,0.776201145133184
3.0,0.7762568442010951
3.0,0.7763125155511321
3.0,0.7761194029850746
3.0,0.7759263864710271
3.0,0.7757334659373446
3.0,0.7757892120308227
3.0,0.775844930417495
3.0,0.7759006211180124
3.0,0.7759562841530054
3.0,0.7760119195430841
3.0,0.7760675273088381
3.0,0.7761231074708365
3.0,0.7761786600496278
3.0,0.7759861076655916
3.0,0.7760416666666666
3.0,0.7760971981155468
3.0,0.7759048091224591
3.0,0.7759603469640645
3.0,0.7757680872150644
3.0,0.7758236314094624
3.0,0.7758791480931154
3.0,0.7756870512503095
3.0,0.7757425742574258
3.0,0.7755506062855729
3.0,0.7756061355764473
3.0,0.7756616373979718
3.0,0.7754698318496538
3.0,0.7755253399258344
3.0,0.7755808205635195
3.0,0.7753891771682728
3.0,0.7754446640316206
3.0,0.7755001234872808
3.0,0.7755555555555556
3.0,0.7756109602567267
3.0,0.7756663376110563
3.0,0.7757216876387861
3.0,0.7757770103601381
3.414213538169861,0.7758323057953145
3.414213538169861,0.775887573964497
3.414213538169861,0.7759428148878481
3.414213538169861,0.7759980285855101
3.414213538169861,0.7760532150776053
3.414213538169861,0.7761083743842364
3.414213538169861,0.7761635065254864
3.414213538169861,0.776218611521418
3.414213538169861,0.7760275658380507
3.414213538169861,0.7758366141732284
3.414213538169861,0.7756457564575646
3.414213538169861,0.7757009345794392
3.414213538169861,0.7757560855667568
3.414213538169861,0.775811209439528
3.414213538169861,0.7758663062177439
3.414213538169861,0.7759213759213759
3.414213538169861,0.7759764185703758
3.414213538169861,0.7760314341846758
3.414213538169861,0.7758409035109256
3.414213538169861,0.7758959253804615
3.414213538169861,0.7759509202453988
3.414213538169861,0.7760058881256133
3.414213538169861,0.7760608290409615
3.414213538169861,0.7761157430112801
3.414213538169861,0.7761706300563864
3.414213538169861,0.7759803921568628
3.414213538169861,0.7760352854692477
3.414213538169861,0.7760901518863302
3.414213538169861,0.7761449914278716
3.414213538169861,0.7761998041136141
3.414213538169861,0.7760097919216646
3.414213538169861,0.776064610866373
3.414213538169861,0.7761194029850746
3.414213538169861,0.776174168297456
3.414213538169861,0.7762289068231841
3.414213538169861,0.776039119804401
3.414213538169861,0.7758494255683207
3.414213538169861,0.7759042033235581
3.414213538169861,0.7757146347422429
3.414213538169861,0.7757694186614558
3.414213538169861,0.7758241758241758
3.414213538169861,0.77587890625
3.414213538169861,0.7759336099585062
3.414213538169861,0.7759882869692533
3.8284270763397217,0.776042937301781
3.8284270763397217,0.7760975609756098
3.8284270763397217,0.7761521580102414
3.8284270763397217,0.7762067284251585
3.8284270763397217,0.7760175481355106
3.8284270763397217,0.7760721247563352
3.8284270763397217,0.7761266747868453
3.8284270763397217,0.7759376522162689
3.8284270763397217,0.7757487216946677
3.8284270763397217,0.7758033106134372
3.8284270763397217,0.7758578729617912
3.8284270763397217,0.775669099756691
3.8284270763397217,0.7757236682072488
3.8284270763397217,0.7755350194552529
3.8284270763397217,0.775589593970338
3.8284270763397217,0.7756441419543024
3.8284270763397217,0.7756986634264884
3.8284270763397217,0.7755102040816326
3.8284270763397217,0.7753218362885597
3.8284270763397217,0.7753763963088878
3.8284270763397217,0.7754309298373392
3.8284270763397217,0.7754854368932039
3.8284270763397217,0.7752972579471002
3.8284270763397217,0.7751091703056768
3.8284270763397217,0.7749211739024982
3.8284270763397217,0.7749757516973812
3.8284270763397217,0.7750303030303031
3.8284270763397217,0.7750848279205041
3.8284270763397217,0.7748970196268475
3.8284270763397217,0.7749515503875969
3.8284270763397217,0.774763865342698
3.8284270763397217,0.7745762711864407
3.8284270763397217,0.7746308399903171
3.8284270763397217,0.7744433688286544
3.8284270763397217,0.7744979433825309
3.8284270763397217,0.7745524915336236
3.8284270763397217,0.7746070133010883
3.8284270763397217,0.7746615087040619
3.8284270763397217,0.774715977761663
3.8284270763397217,0.7745287578540357
4.0,0.7745832326648949
4.0,0.7746376811594203
4.0,0.7746921033566772
4.0,0.7747464992757123
4.0,0.7745594979483466
4.0,0.7743725868725869
4.0,0.7741857659831122
4.0,0.7742402315484804
4.0,0.774294670846395
4.0,0.7743490838958534
4.0,0.7744034707158352
4.0,0.7744578313253012
4.0,0.7742712599373645
4.0,0.7740847784200385
4.0,0.7741391764989164
4.0,0.7741935483870968
4.0,0.7742478941034898
4.0,0.7743022136669875
4.0,0.7743565070964638
4.0,0.7744107744107744
4.0,0.774224573214715
4.0,0.7742788461538461
4.0,0.7740927661619803
4.0,0.7741470446900529
4.0,0.7739610857554649
4.0,0.7737752161383286
4.0,0.7735894357743097
4.0,0.7736437830052808
4.2426406145095825,0.7736981041516678
4.2426406145095825,0.7737523992322457
4.2426406145095825,0.7738066682657712
4.2426406145095825,0.7738609112709832
4.2426406145095825,0.7736753776072884
4.2426406145095825,0.7737296260786194
4.2426406145095825,0.7735442127965493
4.2426406145095825,0.7735984666986104
4.2426406145095825,0.7736526946107785
4.2426406145095825,0.7734674329501916
4.2426406145095825,0.7735216662676562
4.2426406145095825,0.7735758736237435
4.2426406145095825,0.7736300550370903
4.414213538169861,0.773444976076555
4.414213538169861,0.7734991628796939
4.414213538169861,0.7735533237685318
4.414213538169861,0.7733683958881186
4.414213538169861,0.7734225621414914
4.414213538169861,0.7734767025089606
4.414213538169861,0.7732919254658385
4.414213538169861,0.7733460711726773
4.414213538169861,0.7734001910219676
4.414213538169861,0.7734542850322272
4.414213538169861,0.7732696897374701
4.414213538169861,0.7733237890718205
4.414213538169861,0.7731393129770993
4.414213538169861,0.7729549248747913
4.414213538169861,0.7730090605627087
4.414213538169861,0.7728247914183551
4.414213538169861,0.7728789323164919
4.414213538169861,0.7729330474148202
4.828427076339722,0.772987136731777
4.828427076339722,0.7730412002857824
4.828427076339722,0.7730952380952381
4.828427076339722,0.7731492501785289
4.828427076339722,0.7732032365540219
4.828427076339722,0.7730192719486081
4.828427076339722,0.7728353948620361
4.828427076339722,0.7728894173602854
4.828427076339722,0.772943414170233
4.828427076339722,0.7729973853101972
4.828427076339722,0.7730513307984791
4.828427076339722,0.7731052506533619
4.828427076339722,0.7731591448931117
4.828427076339722,0.7732130135359772
4.828427076339722,0.7732668566001899
4.828427076339722,0.7733206741039639
4.828427076339722,0.7731371618414807
4.828427076339722,0.7729537366548043
4.828427076339722,0.7730075901328273
4.828427076339722,0.7730614180697178
4.828427076339722,0.772878141299194
4.828427076339722,0.7726949514102868
4.828427076339722,0.7725118483412322
4.828427076339722,0.7725657427149965
4.828427076339722,0.7726196115585031
4.828427076339722,0.772436656405399
5.0,0.7722537878787878
5.0,0.7723076923076924
5.0,0.7723615712257453
5.0,0.7724154246510527
5.0,0.772469252601703
5.0,0.7725230550957674
5.0,0.7725768321513002
5.0,0.772630583786339
5.0,0.7724480151228733
5.0,0.7722655327191117
5.0,0.7723193197921587
5.0,0.7723730814639905
5.2426406145095825,0.77219074598678
5.2426406145095825,0.7720084965777673
5.2426406145095825,0.7720622935346861
5.2426406145095825,0.7718801604151923
5.2426406145095825,0.7716981132075472
5.2426406145095825,0.7717519452959207
5.2426406145095825,0.7718057520037718
5.2426406145095825,0.7716238510487863
5.2426406145095825,0.7716776625824694
5.2426406145095825,0.7717314487632508
5.2426406145095825,0.7717852096090438
5.2426406145095825,0.771603484812809
5.414213538169861,0.7716572504708098
5.414213538169861,0.7717109908213697
5.414213538169861,0.7717647058823529
5.414213538169861,0.7718183956716067
5.414213538169861,0.7718720602069614
5.656854152679443,0.7719256995062309
5.656854152679443,0.7717442407146216
5.656854152679443,0.7717978848413631
5.656854152679443,0.7718515037593985
5.656854152679443,0.7719050974864928
5.656854152679443,0.7719586660403945
5.656854152679443,0.7720122094388354
5.656854152679443,0.7720657276995305
5.656854152679443,0.7721192208401784
5.656854152679443,0.7721726888784608
5.656854152679443,0.7719915552427867
5.828427076339722,0.7720450281425891
5.828427076339722,0.7720984759671746
5.828427076339722,0.7721518987341772
5.828427076339722,0.7719709397703305
5.828427076339722,0.7720243673851921
5.828427076339722,0.7720777699695479
5.828427076339722,0.7721311475409836
5.828427076339722,0.7721845001170686
5.828427076339722,0.772003745318352
6.0,0.7720571027381231
6.0,0.772110435189518
6.0,0.7721637426900585
6.0,0.7719831618334893
6.0,0.7720364741641338
6.0,0.7720897615708275
6.2426406145095825,0.7721430240710446
6.2426406145095825,0.772196261682243
6.2426406145095825,0.7722494744218641
6.2426406145095825,0.7720691265763662
6.2426406145095825,0.7721223441512958
6.2426406145095825,0.7721755368814193
6.414213538169861,0.7722287047841306
6.414213538169861,0.7720485300979935
6.414213538169861,0.7718684394681595
6.656854152679443,0.7719216417910447
6.656854152679443,0.7719748193051994
6.656854152679443,0.772027972027972
6.656854152679443,0.7718480540666511
6.656854152679443,0.7719012115563839
6.656854152679443,0.7719543442813883
6.828427076339722,0.772007452258966
6.828427076339722,0.7720605355064027
6.828427076339722,0.7718808193668529
7.071067690849304,0.7717011868745637
7.414213538169861,0.7717543043275942
7.656854152679443,0.7715747848336822
7.828427076339722,0.7716279069767442
8.0,0.7714485003487561
8.0,0.7715016271501627
8.0,0.771322333255868
8.071067690849304,0.7713754646840149
8.071067690849304,0.7714285714285715
8.41421353816986,0.7714816535067348
8.41421353816986,0.7713025307638728
8.41421353816986,0.7711234911792015
8.656854152679443,0.7709445346948248
8.656854152679443,0.7709976798143852
8.828427076339722,0.7710508002783577
8.828427076339722,0.7711038961038961
8.828427076339722,0.7709251101321586
8.828427076339722,0.770978210477515
9.242640614509583,0.7707995365005794
9.242640614509583,0.7708526413345691
9.242640614509583,0.7709057215659022
9.41421353816986,0.7707271885132005
9.828427076339722,0.7707802732113915
10.0,0.7706018518518518
10.828427076339722,0.7706549409858829
11.0,0.7707080055529847
11.656854152679443,0.7707610455702059
11.656854152679443,0.7708140610545791
11.899494767189026,0.7708670520231213
12.485281229019165,0.7706888580674989
12.828427076339722,0.7707418534781604
15.313708305358887,0.7705637707948244
15.313708305358887,0.7703857703857704
16.071067690849304,0.7704387990762125
20.071067690849304,0.7704918032786885
20.313708305358887,0.7705447830101569
25.14213538169861,0.7705977382875606
25.41421353816986,0.7704199353945547
26.041630148887634,0.7704728950403691
62.071067690849304,0.7702952029520295
75.0,0.7701175928060872


==> data/Mutagenicity_TMD_2layer.csv <==
Distance,CumulativeAccuracy
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,0.9444444444444444
0.0,0.9473684210526315
0.0,0.9
0.0,0.9047619047619048
0.0,0.9090909090909091
0.0,0.9130434782608695
0.0,0.9166666666666666
0.0,0.92
0.0,0.9230769230769231
0.0,0.9259259259259259
0.0,0.9285714285714286
0.0,0.9310344827586207
0.0,0.9333333333333333
0.0,0.9354838709677419
0.0,0.9375
0.0,0.9393939393939394
0.0,0.9411764705882353
0.0,0.9428571428571428
0.0,0.9444444444444444
0.0,0.918918918918919
0.0,0.9210526315789473
0.0,0.9230769230769231
0.0,0.925
0.0,0.926829268292683
0.0,0.9285714285714286
0.0,0.9302325581395349
0.0,0.9318181818181818
0.0,0.9333333333333333
0.0,0.9347826086956522
0.0,0.9361702127659575
0.0,0.9375
0.0,0.9387755102040817
0.0,0.94
0.0,0.9215686274509803
0.0,0.9230769230769231
0.0,0.9245283018867925
0.0,0.9259259259259259
0.0,0.9272727272727272
0.0,0.9285714285714286
0.0,0.9298245614035088
0.0,0.9310344827586207
0.0,0.9322033898305084
0.0,0.9333333333333333
0.0,0.9344262295081968
0.0,0.9354838709677419
0.0,0.9365079365079365
0.0,0.9375
0.0,0.9384615384615385
0.0,0.9393939393939394
0.0,0.9402985074626866
0.0,0.9411764705882353
0.0,0.927536231884058
0.0,0.9142857142857143
0.0,0.9154929577464789
0.0,0.9166666666666666
0.0,0.9178082191780822
0.0,0.918918918918919
0.0,0.92
0.0,0.9210526315789473
0.0,0.922077922077922
0.0,0.9230769230769231
0.0,0.9240506329113924
0.0,0.925
0.0,0.9259259259259259
0.0,0.926829268292683
0.0,0.927710843373494
0.0,0.9285714285714286
0.0,0.9294117647058824
0.0,0.9302325581395349
0.0,0.9310344827586207
0.0,0.9318181818181818
0.0,0.9325842696629213
0.0,0.9333333333333333
0.0,0.9340659340659341
0.0,0.9347826086956522
0.0,0.9354838709677419
0.0,0.9361702127659575
0.0,0.9368421052631579
0.0,0.9375
0.0,0.9381443298969072
0.0,0.9387755102040817
0.0,0.9393939393939394
0.0,0.94
0.0,0.9405940594059405
0.0,0.9411764705882353
0.0,0.941747572815534
0.0,0.9423076923076923
0.0,0.9428571428571428
0.0,0.9433962264150944
0.0,0.9439252336448598
0.0,0.9351851851851852
0.0,0.9357798165137615
0.0,0.9363636363636364
0.0,0.9369369369369369
0.0,0.9375
0.0,0.9380530973451328
0.0,0.9298245614035088
0.0,0.9304347826086956
0.0,0.9224137931034483
0.0,0.9230769230769231
0.0,0.923728813559322
0.0,0.9243697478991597
0.0,0.925
0.0,0.9173553719008265
0.0,0.9180327868852459
0.0,0.9186991869918699
0.0,0.9193548387096774
0.0,0.92
0.0,0.9206349206349206
0.0,0.9212598425196851
0.0,0.921875
0.0,0.9224806201550387
0.0,0.9230769230769231
0.0,0.9236641221374046
0.0,0.9242424242424242
0.0,0.924812030075188
0.0,0.9253731343283582
0.0,0.9259259259259259
0.0,0.9264705882352942
0.0,0.927007299270073
0.0,0.927536231884058
0.0,0.9280575539568345
0.0,0.9285714285714286
0.0,0.9290780141843972
0.0,0.9295774647887324
0.0,0.9300699300699301
0.0,0.9305555555555556
0.0,0.9310344827586207
0.0,0.9315068493150684
0.0,0.9319727891156463
0.0,0.9324324324324325
0.0,0.9328859060402684
0.0,0.9333333333333333
0.0,0.9337748344370861
0.0,0.9276315789473685
0.0,0.9215686274509803
0.0,0.922077922077922
0.0,0.9225806451612903
0.0,0.9230769230769231
0.0,0.9235668789808917
0.0,0.9240506329113924
0.0,0.9245283018867925
0.0,0.925
0.0,0.9254658385093167
0.0,0.9259259259259259
0.0,0.9263803680981595
0.0,0.926829268292683
0.0,0.9272727272727272
0.0,0.927710843373494
0.0,0.9281437125748503
0.0,0.9285714285714286
0.0,0.9289940828402367
0.0,0.9294117647058824
0.0,0.9298245614035088
0.0,0.9302325581395349
0.0,0.930635838150289
0.0,0.9310344827586207
0.0,0.9314285714285714
0.0,0.9318181818181818
0.0,0.9322033898305084
0.15713484585285187,0.9325842696629213
0.15713484585285187,0.9329608938547486
0.15713484585285187,0.9333333333333333
0.15713484585285187,0.9337016574585635
0.15713484585285187,0.9340659340659341
0.15713484585285187,0.9344262295081968
0.1767766922712326,0.9293478260869565
0.1767766922712326,0.9297297297297298
0.1767766922712326,0.9301075268817204
0.1767766922712326,0.9251336898395722
0.2357022613286972,0.925531914893617
0.2357022613286972,0.9259259259259259
0.2357022613286972,0.9263157894736842
0.2357022613286972,0.9267015706806283
0.2357022613286972,0.9270833333333334
0.2357022613286972,0.9222797927461139
0.2357022613286972,0.9226804123711341
0.2357022613286972,0.9230769230769231
0.2357022613286972,0.923469387755102
0.2357022613286972,0.9238578680203046
0.2357022613286972,0.9242424242424242
0.2357022613286972,0.9246231155778895
0.31426969170570374,0.92
0.31426969170570374,0.9203980099502488
0.31426969170570374,0.9207920792079208
0.31426969170570374,0.9211822660098522
0.31426969170570374,0.9215686274509803
0.31426969170570374,0.9219512195121952
0.31426969170570374,0.9223300970873787
0.31426969170570374,0.9227053140096618
0.31426969170570374,0.9230769230769231
0.31426969170570374,0.9234449760765551
0.31426969170570374,0.9238095238095239
0.31426969170570374,0.9241706161137441
0.31426969170570374,0.9245283018867925
0.31426969170570374,0.9248826291079812
0.31426969170570374,0.9252336448598131
0.31426969170570374,0.9255813953488372
0.31426969170570374,0.9259259259259259
0.31426969170570374,0.9262672811059908
0.31426969170570374,0.9220183486238532
0.31426969170570374,0.9223744292237442
0.31426969170570374,0.9227272727272727
0.31426969170570374,0.9230769230769231
0.31426969170570374,0.9234234234234234
0.31426969170570374,0.9237668161434978
0.31426969170570374,0.9241071428571429
0.31426969170570374,0.9244444444444444
0.31426969170570374,0.9247787610619469
0.31426969170570374,0.9251101321585903
0.31426969170570374,0.9254385964912281
0.31426969170570374,0.925764192139738
0.31426969170570374,0.9260869565217391
0.31426969170570374,0.922077922077922
0.31426969170570374,0.9224137931034483
0.31426969170570374,0.9227467811158798
0.31426969170570374,0.9230769230769231
0.31426969170570374,0.9234042553191489
0.31426969170570374,0.923728813559322
0.31426969170570374,0.9240506329113924
0.31426969170570374,0.9243697478991597
0.31426969170570374,0.9246861924686193
0.31426969170570374,0.925
0.31426969170570374,0.9253112033195021
0.31426969170570374,0.9256198347107438
0.31426969170570374,0.9259259259259259
0.31426969170570374,0.9262295081967213
0.31426969170570374,0.926530612244898
0.31426969170570374,0.926829268292683
0.31426969170570374,0.9271255060728745
0.31426969170570374,0.9274193548387096
0.31426969170570374,0.927710843373494
0.31426969170570374,0.924
0.31426969170570374,0.9203187250996016
0.31426969170570374,0.9206349206349206
0.31426969170570374,0.9209486166007905
0.31426969170570374,0.9212598425196851
0.31426969170570374,0.9215686274509803
0.31426969170570374,0.921875
0.31426969170570374,0.9221789883268483
0.31426969170570374,0.9224806201550387
0.31426969170570374,0.9227799227799228
0.31426969170570374,0.9192307692307692
0.31426969170570374,0.9195402298850575
0.31426969170570374,0.9198473282442748
0.31426969170570374,0.9201520912547528
0.31426969170570374,0.9204545454545454
0.31426969170570374,0.9207547169811321
0.31426969170570374,0.9210526315789473
0.31426969170570374,0.9213483146067416
0.31426969170570374,0.9216417910447762
0.31426969170570374,0.9219330855018587
0.31426969170570374,0.9222222222222223
0.31426969170570374,0.922509225092251
0.31426969170570374,0.9227941176470589
0.31426969170570374,0.9230769230769231
0.31426969170570374,0.9233576642335767
0.31426969170570374,0.9236363636363636
0.31426969170570374,0.9239130434782609
0.31426969170570374,0.924187725631769
0.31426969170570374,0.9244604316546763
0.31426969170570374,0.9247311827956989
0.31426969170570374,0.925
0.31426969170570374,0.9252669039145908
0.31426969170570374,0.925531914893617
0.31426969170570374,0.9257950530035336
0.31426969170570374,0.926056338028169
0.31426969170570374,0.9263157894736842
0.31426969170570374,0.9265734265734266
0.31426969170570374,0.9233449477351916
0.31426969170570374,0.9236111111111112
0.31426969170570374,0.9238754325259516
0.31426969170570374,0.9241379310344827
0.31426969170570374,0.9243986254295533
0.31426969170570374,0.9246575342465754
0.31426969170570374,0.9215017064846417
0.31426969170570374,0.9217687074829932
0.31426969170570374,0.9220338983050848
0.31426969170570374,0.9222972972972973
0.31426969170570374,0.9225589225589226
0.31426969170570374,0.9194630872483222
0.31426969170570374,0.919732441471572
0.31426969170570374,0.92
0.31426969170570374,0.9169435215946844
0.31426969170570374,0.9172185430463576
0.31426969170570374,0.9174917491749175
0.31426969170570374,0.9177631578947368
0.31426969170570374,0.9180327868852459
0.31426969170570374,0.9183006535947712
0.31426969170570374,0.9185667752442996
0.31426969170570374,0.9155844155844156
0.31426969170570374,0.912621359223301
0.31426969170570374,0.9096774193548387
0.31426969170570374,0.909967845659164
0.31426969170570374,0.907051282051282
0.31426969170570374,0.9073482428115016
0.31426969170570374,0.9076433121019108
0.31426969170570374,0.9079365079365079
0.31426969170570374,0.9082278481012658
0.31426969170570374,0.9085173501577287
0.31426969170570374,0.9088050314465409
0.31426969170570374,0.9090909090909091
0.31426969170570374,0.909375
0.31426969170570374,0.9096573208722741
0.31426969170570374,0.9099378881987578
0.31426969170570374,0.9071207430340558
0.31426969170570374,0.9074074074074074
0.31426969170570374,0.9076923076923077
0.31426969170570374,0.9079754601226994
0.31426969170570374,0.908256880733945
0.31426969170570374,0.9085365853658537
0.31426969170570374,0.9088145896656535
0.31426969170570374,0.9090909090909091
0.31426969170570374,0.9093655589123867
0.31426969170570374,0.9066265060240963
0.31426969170570374,0.9069069069069069
0.31426969170570374,0.907185628742515
0.31426969170570374,0.9044776119402985
0.31426969170570374,0.9047619047619048
0.31426969170570374,0.9020771513353115
0.31426969170570374,0.9023668639053254
0.31426969170570374,0.9026548672566371
0.31426969170570374,0.9029411764705882
0.31426969170570374,0.9032258064516129
0.31426969170570374,0.9035087719298246
0.31426969170570374,0.9037900874635568
0.31426969170570374,0.9040697674418605
0.31426969170570374,0.9043478260869565
0.31426969170570374,0.9046242774566474
0.31426969170570374,0.9048991354466859
0.31426969170570374,0.9051724137931034
0.31426969170570374,0.9054441260744985
0.31426969170570374,0.9057142857142857
0.31426969170570374,0.905982905982906
0.31426969170570374,0.9034090909090909
0.31426969170570374,0.9036827195467422
0.31426969170570374,0.903954802259887
0.31426969170570374,0.9042253521126761
0.31426969170570374,0.9044943820224719
0.31426969170570374,0.9047619047619048
0.31426969170570374,0.9050279329608939
0.31426969170570374,0.9052924791086351
0.31426969170570374,0.9055555555555556
0.31426969170570374,0.9058171745152355
0.31426969170570374,0.9060773480662984
0.31426969170570374,0.90633608815427
0.31426969170570374,0.9038461538461539
0.31426969170570374,0.9041095890410958
0.31426969170570374,0.9043715846994536
0.31426969170570374,0.9046321525885559
0.31426969170570374,0.904891304347826
0.31426969170570374,0.9051490514905149
0.31426969170570374,0.9054054054054054
0.31426969170570374,0.9056603773584906
0.31426969170570374,0.9059139784946236
0.31426969170570374,0.903485254691689
0.31426969170570374,0.9037433155080213
0.31426969170570374,0.904
0.31426969170570374,0.901595744680851
0.31426969170570374,0.9018567639257294
0.31426969170570374,0.9021164021164021
0.31426969170570374,0.9023746701846965
0.31426969170570374,0.9026315789473685
0.31426969170570374,0.9028871391076115
0.31426969170570374,0.900523560209424
0.31426969170570374,0.9007832898172323
0.31426969170570374,0.9010416666666666
0.31426969170570374,0.9012987012987013
0.31426969170570374,0.9015544041450777
0.31426969170570374,0.9018087855297158
0.31426969170570374,0.8994845360824743
0.31426969170570374,0.8997429305912596
0.31426969170570374,0.9
0.31426969170570374,0.9002557544757033
0.31426969170570374,0.9005102040816326
0.31426969170570374,0.9007633587786259
0.31426969170570374,0.9010152284263959
0.31426969170570374,0.9012658227848102
0.31426969170570374,0.898989898989899
0.31426969170570374,0.8992443324937027
0.31426969170570374,0.8994974874371859
0.31426969170570374,0.8972431077694235
0.31426969170570374,0.895
0.31426969170570374,0.8927680798004988
0.31426969170570374,0.8930348258706468
0.31426969170570374,0.8933002481389578
0.31426969170570374,0.8935643564356436
0.31426969170570374,0.891358024691358
0.31426969170570374,0.8891625615763546
0.31426969170570374,0.8894348894348895
0.31426969170570374,0.8897058823529411
0.31426969170570374,0.8875305623471883
0.31426969170570374,0.8878048780487805
0.31426969170570374,0.8880778588807786
0.31426969170570374,0.8883495145631068
0.31426969170570374,0.8886198547215496
0.31426969170570374,0.8888888888888888
0.31426969170570374,0.8891566265060241
0.31426969170570374,0.8870192307692307
0.31426969170570374,0.8872901678657075
0.31426969170570374,0.8875598086124402
0.31426969170570374,0.8854415274463007
0.31426969170570374,0.8857142857142857
0.31426969170570374,0.8859857482185273
0.31426969170570374,0.8862559241706162
0.31426969170570374,0.8841607565011821
0.31426969170570374,0.8844339622641509
0.31426969170570374,0.8847058823529412
0.31426969170570374,0.8849765258215962
0.31426969170570374,0.8852459016393442
0.31426969170570374,0.8855140186915887
0.31426969170570374,0.8857808857808858
0.31426969170570374,0.8860465116279069
0.31426969170570374,0.8839907192575406
0.31426969170570374,0.8842592592592593
0.31426969170570374,0.8845265588914549
0.31426969170570374,0.8824884792626728
0.31426969170570374,0.8827586206896552
0.31426969170570374,0.8830275229357798
0.31426969170570374,0.8832951945080092
0.31426969170570374,0.8835616438356164
0.31426969170570374,0.8838268792710706
0.31426969170570374,0.884090909090909
0.31426969170570374,0.8843537414965986
0.31426969170570374,0.8846153846153846
0.31426969170570374,0.8848758465011287
0.31426969170570374,0.8851351351351351
0.31426969170570374,0.8853932584269663
0.31426969170570374,0.8856502242152466
0.31426969170570374,0.8859060402684564
0.31426969170570374,0.8861607142857143
0.31426969170570374,0.8864142538975501
0.31426969170570374,0.8866666666666667
0.31426969170570374,0.8869179600886918
0.31426969170570374,0.8871681415929203
0.31426969170570374,0.8874172185430463
0.31426969170570374,0.8876651982378855
0.31426969170570374,0.8857142857142857
0.31426969170570374,0.8859649122807017
0.31426969170570374,0.8862144420131292
0.31426969170570374,0.8864628820960698
0.31426969170570374,0.8867102396514162
0.31426969170570374,0.8869565217391304
0.31426969170570374,0.8872017353579176
0.31426969170570374,0.8874458874458875
0.31426969170570374,0.8876889848812095
0.31426969170570374,0.8879310344827587
0.31426969170570374,0.8881720430107527
0.31426969170570374,0.8884120171673819
0.31426969170570374,0.8886509635974305
0.31426969170570374,0.8888888888888888
0.31426969170570374,0.8869936034115139
0.31426969170570374,0.8872340425531915
0.31426969170570374,0.8874734607218684
0.31426969170570374,0.8877118644067796
0.31426969170570374,0.8879492600422833
0.31426969170570374,0.8860759493670886
0.31426969170570374,0.8863157894736842
0.31426969170570374,0.884453781512605
0.31426969170570374,0.8846960167714885
0.31426969170570374,0.8849372384937239
0.31426969170570374,0.8851774530271399
0.31426969170570374,0.8833333333333333
0.31426969170570374,0.8835758835758836
0.31426969170570374,0.8838174273858921
0.31426969170570374,0.8840579710144928
0.31426969170570374,0.8842975206611571
0.31426969170570374,0.8845360824742268
0.31426969170570374,0.8847736625514403
0.31426969170570374,0.8850102669404517
0.31426969170570374,0.8852459016393442
0.31426969170570374,0.885480572597137
0.31426969170570374,0.8857142857142857
0.31426969170570374,0.8859470468431772
0.31426969170570374,0.8861788617886179
0.31426969170570374,0.8864097363083164
0.31426969170570374,0.8866396761133604
0.31426969170570374,0.8868686868686869
0.31426969170570374,0.8870967741935484
0.31426969170570374,0.8873239436619719
0.31426969170570374,0.8875502008032129
0.31426969170570374,0.8857715430861723
0.31426969170570374,0.886
0.31426969170570374,0.8862275449101796
0.31426969170570374,0.8844621513944223
0.31426969170570374,0.8846918489065606
0.31426969170570374,0.8849206349206349
0.31426969170570374,0.8851485148514852
0.31426969170570374,0.8853754940711462
0.31426969170570374,0.8856015779092702
0.31426969170570374,0.8858267716535433
0.31426969170570374,0.8860510805500982
0.31426969170570374,0.8862745098039215
0.31426969170570374,0.8864970645792564
0.31426969170570374,0.88671875
0.31426969170570374,0.8869395711500975
0.31426969170570374,0.8871595330739299
0.3240906037390232,0.887378640776699
0.3240906037390232,0.8875968992248062
0.3535533845424652,0.8878143133462283
0.3535533845424652,0.888030888030888
0.3535533845424652,0.8882466281310212
0.3535533845424652,0.8884615384615384
0.3535533845424652,0.8886756238003839
0.3535533845424652,0.8888888888888888
0.3535533845424652,0.8891013384321224
0.3535533845424652,0.8893129770992366
0.3535533845424652,0.8876190476190476
0.3535533845424652,0.8878326996197718
0.4714045226573944,0.888045540796964
0.4714045226573944,0.8863636363636364
0.4714045226573944,0.8865784499054821
0.4714045226573944,0.8867924528301887
0.5008672922849655,0.8870056497175142
0.5008672922849655,0.8872180451127819
0.5106882378458977,0.8874296435272045
0.5106882378458977,0.8857677902621723
0.5303300768136978,0.8859813084112149
0.5303300768136978,0.8861940298507462
0.5597928613424301,0.8864059590316573
0.5597928613424301,0.8866171003717472
0.5597928613424301,0.8868274582560297
0.5597928613424301,0.8870370370370371
0.5892556458711624,0.8872458410351202
0.5892556458711624,0.8874538745387454
0.6285393834114075,0.8876611418047882
0.6285393834114075,0.8878676470588235
0.6285393834114075,0.8862385321100917
0.6285393834114075,0.8864468864468864
0.6285393834114075,0.886654478976234
0.6285393834114075,0.8868613138686131
0.6285393834114075,0.8870673952641166
0.6285393834114075,0.8872727272727273
0.6285393834114075,0.8874773139745916
0.6285393834114075,0.8876811594202898
0.6285393834114075,0.8878842676311031
0.6285393834114075,0.8880866425992779
0.6285393834114075,0.8882882882882883
0.6285393834114075,0.8884892086330936
0.6285393834114075,0.8886894075403949
0.6285393834114075,0.8888888888888888
0.6285393834114075,0.889087656529517
0.6285393834114075,0.8892857142857142
0.6285393834114075,0.8894830659536542
0.6285393834114075,0.8896797153024911
0.6285393834114075,0.8898756660746003
0.6285393834114075,0.8900709219858156
0.6285393834114075,0.8902654867256637
0.6285393834114075,0.8904593639575972
0.6285393834114075,0.890652557319224
0.6285393834114075,0.8908450704225352
0.6285393834114075,0.8910369068541301
0.6285393834114075,0.8894736842105263
0.6285393834114075,0.8879159369527145
0.6285393834114075,0.8881118881118881
0.6285393834114075,0.8883071553228621
0.6285393834114075,0.8885017421602788
0.6285393834114075,0.888695652173913
0.6285393834114075,0.8871527777777778
0.6285393834114075,0.8873483535528596
0.6285393834114075,0.8858131487889274
0.6285393834114075,0.8860103626943006
0.6285393834114075,0.8862068965517241
0.6285393834114075,0.8864027538726333
0.6285393834114075,0.8865979381443299
0.6285393834114075,0.8867924528301887
0.6285393834114075,0.8852739726027398
0.6285393834114075,0.8854700854700854
0.6285393834114075,0.8856655290102389
0.6285393834114075,0.8841567291311755
0.6285393834114075,0.8843537414965986
0.6285393834114075,0.8845500848896435
0.6285393834114075,0.8847457627118644
0.6285393834114075,0.883248730964467
0.6285393834114075,0.8817567567567568
0.6285393834114075,0.8819561551433389
0.6285393834114075,0.8821548821548821
0.6285393834114075,0.880672268907563
0.6285393834114075,0.8808724832214765
0.6285393834114075,0.88107202680067
0.6285393834114075,0.8812709030100334
0.6285393834114075,0.8814691151919867
0.6285393834114075,0.8816666666666667
0.6285393834114075,0.8818635607321131
0.6285393834114075,0.8820598006644518
0.6285393834114075,0.8822553897180763
0.6285393834114075,0.8824503311258278
0.6285393834114075,0.8826446280991735
0.6285393834114075,0.8828382838283828
0.6285393834114075,0.8830313014827018
0.6285393834114075,0.8832236842105263
0.6285393834114075,0.8817733990147784
0.6285393834114075,0.8819672131147541
0.6285393834114075,0.8821603927986906
0.6285393834114075,0.8823529411764706
0.6285393834114075,0.8825448613376835
0.6285393834114075,0.8827361563517915
0.6285393834114075,0.8829268292682927
0.6285393834114075,0.8831168831168831
0.6285393834114075,0.8833063209076175
0.6285393834114075,0.883495145631068
0.6285393834114075,0.8836833602584814
0.6285393834114075,0.8838709677419355
0.6285393834114075,0.8840579710144928
0.6285393834114075,0.8842443729903537
0.6285393834114075,0.884430176565008
0.6285393834114075,0.8846153846153846
0.6285393834114075,0.8848
0.6285393834114075,0.8849840255591054
0.6285393834114075,0.8851674641148325
0.6285393834114075,0.8853503184713376
0.6285393834114075,0.8839427662957074
0.6285393834114075,0.8841269841269841
0.6285393834114075,0.884310618066561
0.6285393834114075,0.884493670886076
0.6285393834114075,0.8846761453396524
0.6285393834114075,0.8848580441640379
0.6285393834114075,0.8834645669291339
0.6285393834114075,0.8836477987421384
0.6285393834114075,0.8838304552590267
0.6285393834114075,0.8840125391849529
0.6285393834114075,0.8841940532081377
0.6285393834114075,0.884375
0.6285393834114075,0.8845553822152886
0.6285393834114075,0.883177570093458
0.6285393834114075,0.8818040435458787
0.6285393834114075,0.8819875776397516
0.6285393834114075,0.8821705426356589
0.6285393834114075,0.8823529411764706
0.6285393834114075,0.8825347758887172
0.6285393834114075,0.8827160493827161
0.6285393834114075,0.8828967642526965
0.6285393834114075,0.8830769230769231
0.6285393834114075,0.8832565284178188
0.6285393834114075,0.8819018404907976
0.6285393834114075,0.8820826952526799
0.6285393834114075,0.882262996941896
0.6285393834114075,0.8809160305343512
0.6285393834114075,0.8810975609756098
0.6285393834114075,0.8812785388127854
0.6285393834114075,0.8814589665653495
0.6285393834114075,0.8801213960546282
0.6285393834114075,0.8803030303030303
0.6285393834114075,0.8804841149773072
0.6285393834114075,0.879154078549849
0.6285393834114075,0.8793363499245852
0.6285393834114075,0.8795180722891566
0.6285393834114075,0.8796992481203008
0.6285393834114075,0.8798798798798799
0.6285393834114075,0.8800599700149925
0.6285393834114075,0.8787425149700598
0.6285393834114075,0.8789237668161435
0.6285393834114075,0.8791044776119403
0.6285393834114075,0.879284649776453
0.6285393834114075,0.8794642857142857
0.6285393834114075,0.8796433878157504
0.6285393834114075,0.8798219584569733
0.6285393834114075,0.88
0.6285393834114075,0.8801775147928994
0.6285393834114075,0.880354505169867
0.6285393834114075,0.8805309734513275
0.6285393834114075,0.8807069219440353
0.6285393834114075,0.8808823529411764
0.6285393834114075,0.8810572687224669
0.6285393834114075,0.8812316715542522
0.6285393834114075,0.8814055636896047
0.6285393834114075,0.881578947368421
0.6285393834114075,0.8817518248175182
0.6285393834114075,0.8819241982507289
0.6285393834114075,0.8820960698689956
0.6285393834114075,0.8822674418604651
0.6285393834114075,0.8824383164005806
0.6285393834114075,0.8826086956521739
0.6285393834114075,0.8813314037626628
0.6285393834114075,0.8815028901734104
0.6285393834114075,0.8816738816738817
0.6285393834114075,0.8818443804034583
0.6285393834114075,0.8820143884892087
0.6285393834114075,0.8807471264367817
0.6285393834114075,0.8794835007173601
0.6285393834114075,0.8782234957020058
0.6285393834114075,0.8783977110157367
0.6285393834114075,0.8771428571428571
0.6285393834114075,0.8758915834522111
0.6285393834114075,0.8760683760683761
0.6285393834114075,0.8762446657183499
0.6285393834114075,0.8764204545454546
0.6285393834114075,0.8765957446808511
0.6285393834114075,0.876770538243626
0.6285393834114075,0.8769448373408769
0.6285393834114075,0.8771186440677966
0.6285393834114075,0.8772919605077574
0.6285393834114075,0.8774647887323944
0.6285393834114075,0.8776371308016878
0.6285393834114075,0.8778089887640449
0.6285393834114075,0.876577840112202
0.6285393834114075,0.8753501400560224
0.6285393834114075,0.8755244755244755
0.6285393834114075,0.8756983240223464
0.6285393834114075,0.8758716875871687
0.6285393834114075,0.8760445682451253
0.6285393834114075,0.8762169680111266
0.6285393834114075,0.8763888888888889
0.6285393834114075,0.8765603328710125
0.6285393834114075,0.8753462603878116
0.6285393834114075,0.8755186721991701
0.6285393834114075,0.8743093922651933
0.6285393834114075,0.8744827586206897
0.6285393834114075,0.8746556473829201
0.6285393834114075,0.874828060522696
0.6285393834114075,0.875
0.6285393834114075,0.8737997256515775
0.6285393834114075,0.8726027397260274
0.6285393834114075,0.8727770177838577
0.6285393834114075,0.8729508196721312
0.6285393834114075,0.8717598908594816
0.6285393834114075,0.8719346049046321
0.6285393834114075,0.8721088435374149
0.6285393834114075,0.8722826086956522
0.6285393834114075,0.8724559023066486
0.6285393834114075,0.8712737127371274
0.6285393834114075,0.871447902571042
0.6285393834114075,0.8716216216216216
0.6285393834114075,0.8717948717948718
0.6285393834114075,0.871967654986523
0.6285393834114075,0.8721399730820996
0.6285393834114075,0.8723118279569892
0.6285393834114075,0.87248322147651
0.6285393834114075,0.8726541554959786
0.6285393834114075,0.8728246318607764
0.6285393834114075,0.8716577540106952
0.6285393834114075,0.8718291054739653
0.6285393834114075,0.8706666666666667
0.6285393834114075,0.8708388814913449
0.6285393834114075,0.8696808510638298
0.6285393834114075,0.8698539176626826
0.6285393834114075,0.870026525198939
0.6285393834114075,0.8701986754966887
0.6285393834114075,0.8703703703703703
0.6285393834114075,0.8705416116248349
0.6285393834114075,0.8707124010554089
0.6285393834114075,0.8708827404479579
0.6285393834114075,0.8697368421052631
0.6285393834114075,0.8685939553219448
0.6285393834114075,0.868766404199475
0.6285393834114075,0.8689384010484927
0.6285393834114075,0.8691099476439791
0.6285393834114075,0.869281045751634
0.6285393834114075,0.8694516971279374
0.6285393834114075,0.8683181225554107
0.6285393834114075,0.8684895833333334
0.6285393834114075,0.8686605981794538
0.6285393834114075,0.8688311688311688
0.6285393834114075,0.8690012970168612
0.6285393834114075,0.8691709844559585
0.6285393834114075,0.869340232858991
0.6285393834114075,0.8695090439276486
0.6285393834114075,0.8696774193548387
0.6285393834114075,0.8698453608247423
0.6285393834114075,0.87001287001287
0.6285393834114075,0.8701799485861182
0.6285393834114075,0.8703465982028241
0.6285393834114075,0.8705128205128205
0.6285393834114075,0.8706786171574904
0.6285393834114075,0.870843989769821
0.6285393834114075,0.8710089399744572
0.6285393834114075,0.8698979591836735
0.6285393834114075,0.870063694267516
0.6285393834114075,0.8702290076335878
0.6285393834114075,0.8703939008894537
0.6285393834114075,0.8705583756345178
0.6285393834114075,0.870722433460076
0.6285393834114075,0.8708860759493671
0.6285393834114075,0.8710493046776233
0.6285393834114075,0.8712121212121212
0.6285393834114075,0.8713745271122321
0.6285393834114075,0.871536523929471
0.6285393834114075,0.8716981132075472
0.6285393834114075,0.871859296482412
0.6285393834114075,0.8720200752823086
0.6285393834114075,0.8721804511278195
0.6285393834114075,0.8710888610763454
0.6285393834114075,0.87125
0.6285393834114075,0.8714107365792759
0.6285393834114075,0.871571072319202
0.6285393834114075,0.8704856787048568
0.6285393834114075,0.8706467661691543
0.6285393834114075,0.8708074534161491
0.6285393834114075,0.8709677419354839
0.6285393834114075,0.8711276332094176
0.6285393834114075,0.8712871287128713
0.6285393834114075,0.8714462299134734
0.6285393834114075,0.8703703703703703
0.6285393834114075,0.8705302096177558
0.6285393834114075,0.8706896551724138
0.6285393834114075,0.8708487084870848
0.6285393834114075,0.871007371007371
0.6285393834114075,0.8711656441717791
0.6285393834114075,0.8713235294117647
0.6285393834114075,0.8714810281517748
0.6285393834114075,0.871638141809291
0.6285393834114075,0.8717948717948718
0.6285393834114075,0.8719512195121951
0.6285393834114075,0.8721071863580999
0.6285393834114075,0.8710462287104623
0.6285393834114075,0.8712029161603888
0.6285393834114075,0.8713592233009708
0.6285393834114075,0.8715151515151515
0.6285393834114075,0.8716707021791767
0.6285393834114075,0.8706166868198307
0.6285393834114075,0.8695652173913043
0.6285393834114075,0.8697225572979493
0.6285393834114075,0.8698795180722891
0.6285393834114075,0.8700361010830325
0.6285393834114075,0.8701923076923077
0.6285393834114075,0.8703481392557023
0.6285393834114075,0.8705035971223022
0.6285393834114075,0.8706586826347306
0.6285393834114075,0.8708133971291866
0.6285393834114075,0.8709677419354839
0.6285393834114075,0.8711217183770883
0.6285393834114075,0.8712753277711561
0.6285393834114075,0.8714285714285714
0.6285393834114075,0.8715814506539834
0.6285393834114075,0.8717339667458432
0.6285393834114075,0.8718861209964412
0.6285393834114075,0.8720379146919431
0.6285393834114075,0.8721893491124261
0.6285393834114075,0.8723404255319149
0.6285393834114075,0.872491145218418
0.6285393834114075,0.8726415094339622
0.6285393834114075,0.872791519434629
0.6285393834114075,0.8729411764705882
0.6285393834114075,0.8730904817861339
0.6285393834114075,0.8732394366197183
0.6285393834114075,0.8733880422039859
0.6285393834114075,0.8735362997658079
0.6285393834114075,0.8736842105263158
0.6285393834114075,0.8738317757009346
0.6285393834114075,0.8739789964994166
0.6285393834114075,0.8741258741258742
0.6285393834114075,0.8742724097788126
0.6285393834114075,0.8744186046511628
0.6285393834114075,0.8745644599303136
0.6285393834114075,0.8747099767981439
0.6285393834114075,0.8736964078794901
0.6285393834114075,0.8726851851851852
0.6285393834114075,0.8728323699421965
0.6285393834114075,0.871824480369515
0.6285393834114075,0.8708189158016147
0.6285393834114075,0.8709677419354839
0.6285393834114075,0.8711162255466053
0.6285393834114075,0.871264367816092
0.6285393834114075,0.8714121699196326
0.6285393834114075,0.8715596330275229
0.6285393834114075,0.8717067583046965
0.6285393834114075,0.8718535469107551
0.6285393834114075,0.872
0.6285393834114075,0.8710045662100456
0.6285393834114075,0.87115165336374
0.6285393834114075,0.8712984054669703
0.6285393834114075,0.8714448236632537
0.6285393834114075,0.8715909090909091
0.6285393834114075,0.8717366628830874
0.6285393834114075,0.8718820861678005
0.6285393834114075,0.8720271800679502
0.6285393834114075,0.8721719457013575
0.6285393834114075,0.8723163841807909
0.6285393834114075,0.8724604966139955
0.6285393834114075,0.8726042841037204
0.6285393834114075,0.8716216216216216
0.6285393834114075,0.8717660292463442
0.6285393834114075,0.8719101123595505
0.6285393834114075,0.8720538720538721
0.6285393834114075,0.8721973094170403
0.6285393834114075,0.8723404255319149
0.6285393834114075,0.87248322147651
0.6285393834114075,0.8726256983240224
0.6285393834114075,0.8727678571428571
0.6285393834114075,0.8729096989966555
0.6285393834114075,0.8730512249443207
0.6285393834114075,0.8731924360400445
0.6285393834114075,0.8722222222222222
0.6285393834114075,0.8723640399556049
0.6285393834114075,0.8725055432372506
0.6285393834114075,0.8726467331118494
0.6285393834114075,0.8727876106194691
0.6285393834114075,0.8729281767955801
0.6285393834114075,0.8730684326710817
0.6285393834114075,0.8732083792723263
0.6285393834114075,0.8722466960352423
0.6285393834114075,0.8723872387238724
0.6285393834114075,0.8725274725274725
0.6285393834114075,0.8726673984632273
0.6285393834114075,0.8728070175438597
0.6285393834114075,0.872946330777656
0.6285393834114075,0.8730853391684902
0.6285393834114075,0.8732240437158469
0.6285393834114075,0.8722707423580786
0.6285393834114075,0.871319520174482
0.6285393834114075,0.8714596949891068
0.6285393834114075,0.8715995647442872
0.6285393834114075,0.8717391304347826
0.6285393834114075,0.8718783930510315
0.6285393834114075,0.8720173535791758
0.6285393834114075,0.8721560130010835
0.6285393834114075,0.8722943722943723
0.6285393834114075,0.8724324324324324
0.6285393834114075,0.8725701943844493
0.6285393834114075,0.8727076591154261
0.6285393834114075,0.8728448275862069
0.6285393834114075,0.8719052744886975
0.6285393834114075,0.8720430107526882
0.6285393834114075,0.8721804511278195
0.6285393834114075,0.8723175965665236
0.6285393834114075,0.8713826366559485
0.6285393834114075,0.8715203426124197
0.6285393834114075,0.8716577540106952
0.6285393834114075,0.8717948717948718
0.6285393834114075,0.871931696905016
0.6285393834114075,0.8720682302771855
0.6285393834114075,0.8722044728434505
0.6285393834114075,0.8723404255319149
0.6285393834114075,0.8724760892667375
0.6285393834114075,0.8726114649681529
0.6285393834114075,0.8727465535524921
0.6285393834114075,0.871822033898305
0.6285393834114075,0.8719576719576719
0.6285393834114075,0.872093023255814
0.6285393834114075,0.8711721224920802
0.6285393834114075,0.870253164556962
0.6285393834114075,0.8693361433087461
0.6285393834114075,0.8694736842105263
0.6285393834114075,0.8696109358569927
0.6285393834114075,0.8697478991596639
0.6285393834114075,0.869884575026233
0.6285393834114075,0.870020964360587
0.6285393834114075,0.8701570680628272
0.6285393834114075,0.8702928870292888
0.6285393834114075,0.8704284221525601
0.6285393834114075,0.8705636743215032
0.6285393834114075,0.8706986444212722
0.6285393834114075,0.8708333333333333
0.6285393834114075,0.8709677419354839
0.6285393834114075,0.8711018711018711
0.6285393834114075,0.8712357217030114
0.6285393834114075,0.8713692946058091
0.6285393834114075,0.8715025906735752
0.6285393834114075,0.8716356107660456
0.6285393834114075,0.8717683557394003
0.6285393834114075,0.871900826446281
0.6285393834114075,0.8710010319917441
0.6383602824062109,0.8711340206185567
0.7071067690849304,0.8712667353244078
0.7071067690849304,0.8713991769547325
0.7071067690849304,0.8715313463514902
0.7071067690849304,0.8716632443531828
0.7071067988872528,0.8717948717948718
0.7071067988872528,0.8719262295081968
0.7463904991745949,0.8710337768679631
0.7463904991745949,0.8711656441717791
0.7856742292642593,0.8712972420837589
0.7856742292642593,0.8714285714285714
0.7856742292642593,0.8715596330275229
0.7856742292642593,0.8716904276985743
0.7856742292642593,0.8718209562563581
0.7856742292642593,0.8719512195121951
0.7856742292642593,0.8720812182741117
0.7856742292642593,0.8722109533468559
0.7856742292642593,0.8713272543059777
0.7856742292642593,0.8714574898785425
0.7856742292642593,0.871587462082912
0.8249579071998596,0.8717171717171717
0.8249579071998596,0.8718466195761857
0.8642416447401047,0.8709677419354839
0.8642416447401047,0.8710976837865055
0.9428090751171112,0.8702213279678068
0.9428090751171112,0.8703517587939699
0.9428090751171112,0.8704819277108434
0.9428090751171112,0.8706118355065195
0.9428090751171112,0.8707414829659319
0.9428090751171112,0.8708708708708709
0.9428090751171112,0.87
0.9428090751171112,0.8691308691308691
0.9428090751171112,0.8692614770459082
0.9428090751171112,0.8693918245264207
0.9428090751171112,0.8695219123505976
0.9428090751171112,0.8696517412935323
0.9428090751171112,0.8697813121272365
0.9428090751171112,0.8689175769612711
0.9428090751171112,0.8690476190476191
0.9428090751171112,0.869177403369673
0.9428090751171112,0.8693069306930693
0.9820927754044533,0.8694362017804155
0.9820927754044533,0.8695652173913043
1.0,0.8696939782823297
1.0,0.8698224852071006
1.0,0.8699507389162562
1.0,0.8700787401574803
1.0,0.8702064896755162
1.0,0.8703339882121808
1.0,0.8704612365063789
1.0,0.8705882352941177
1.0,0.8707149853085211
1.0,0.8708414872798435
1.0,0.8709677419354839
1.0,0.87109375
1.0,0.871219512195122
1.0,0.8713450292397661
1.0,0.8714703018500487
1.0,0.8715953307392996
1.0,0.8717201166180758
1.0,0.870873786407767
1.0,0.8709990300678953
1.0,0.8711240310077519
1.0,0.8712487899322362
1.0,0.8713733075435203
1.0,0.8714975845410629
1.0,0.8716216216216216
1.0,0.8717454194792671
1.0,0.871868978805395
1.0,0.8719923002887392
1.0,0.8721153846153846
1.0,0.8722382324687801
1.0,0.8723608445297505
1.0,0.87248322147651
1.0,0.8726053639846744
1.0311973690986633,0.8727272727272727
1.0311973989009857,0.872848948374761
1.0606601983308792,0.8729703915950334
1.099943920969963,0.8730916030534351
1.099943920969963,0.8732125834127741
1.1392276212573051,0.8733333333333333
1.2374368458986282,0.8725023786869648
1.2374368458986282,0.8726235741444867
1.257078766822815,0.8727445394112061
1.257078766822815,0.872865275142315
1.257078766822815,0.8729857819905213
1.257078766822815,0.8731060606060606
1.257078766822815,0.8732261116367077
1.257078766822815,0.8733459357277883
1.257078766822815,0.8734655335221907
1.257078766822815,0.8735849056603774
1.257078766822815,0.8737040527803959
1.257078766822815,0.8728813559322034
1.257078766822815,0.8730009407337723
1.257078766822815,0.8731203007518797
1.257078766822815,0.8732394366197183
1.257078766822815,0.873358348968105
1.257078766822815,0.8734770384254921
1.257078766822815,0.8735955056179775
1.257078766822815,0.8737137511693172
1.257078766822815,0.8738317757009346
1.4927810281515121,0.8739495798319328
1.4927810281515121,0.8740671641791045
1.5713484585285187,0.8732525629077353
1.6302739381790161,0.8733705772811918
1.6302739977836609,0.8734883720930232
1.728483222424984,0.8736059479553904
1.728483222424984,0.8737233054781801
1.728483222424984,0.8738404452690167
1.728483222424984,0.8739573679332715
1.7677669264376163,0.8740740740740741
1.8168715834617615,0.8741905642923219
1.8168716132640839,0.8733826247689463
1.8856181502342224,0.8725761772853186
2.0,0.8726937269372693
2.0,0.8728110599078341
2.0,0.8729281767955801
2.0,0.8721251149954001
2.0,0.8722426470588235
2.0,0.8723599632690542
2.0034691896289587,0.8724770642201835
2.003469219431281,0.8725939505041247
2.199887841939926,0.8727106227106227
2.199887841939926,0.8728270814272644
2.2293505519628525,0.8729433272394881
2.2293505519628525,0.8730593607305936
2.278455153107643,0.8731751824817519
2.278455153107643,0.8723792160437557
2.386485315859318,0.8724954462659381
2.3864853754639626,0.8726114649681529
2.414213538169861,0.8727272727272727
2.414213538169861,0.8728428701180745
2.504336517304182,0.8729582577132486
2.504336517304182,0.8730734360834089
2.533799273893237,0.8731884057971014
2.5337992813438177,0.8733031674208145
2.5829038843512535,0.8725135623869801
2.5829038843512535,0.8726287262872628
2.592724822461605,0.871841155234657
2.592724822461605,0.8710550045085663
2.651650421321392,0.8711711711711712
2.651650421321392,0.8712871287128713
2.651650421321392,0.8714028776978417
2.651650421321392,0.87151841868823
2.710575956851244,0.8707360861759426
2.7105760164558887,0.8708520179372198
2.7498596757650375,0.8700716845878136
2.76950154453516,0.8701880035810206
2.76950154453516,0.8694096601073346
2.76950154453516,0.8695263628239499
2.76950154453516,0.86875
2.7989643290638924,0.8679750223015165
2.7989643290638924,0.8672014260249554
2.8186061456799507,0.8673196794300979
2.8186061456799507,0.8674377224199288
2.8186061456799507,0.8675555555555555
2.8186061903834343,0.8676731793960923
2.828426990658045,0.8669032830523514
2.828426990658045,0.8661347517730497
2.8284270018339157,0.8653675819309123
2.8284270465373993,0.8654867256637168
2.8284270614385605,0.865605658709107
2.8382480517029762,0.8657243816254417
2.9069945216178894,0.8658428949691086
2.9069945216178894,0.8650793650793651
2.9168154150247574,0.8651982378854626
2.9168154187500477,0.8653169014084507
2.9168154429644346,0.8654353562005277
2.9168154429644346,0.8655536028119508
2.916815474629402,0.8656716417910447
2.916815474629402,0.8657894736842106
2.942809075117111,0.8659070990359334
2.942809075117111,0.8660245183887916
2.946278214454651,0.8661417322834646
2.946278214454651,0.8662587412587412
2.946278229355812,0.8663755458515284
2.946278229355812,0.8656195462478184
2.946278288960457,0.8657367044463818
2.946278288960457,0.8649825783972126
2.975740984082222,0.8651000870322019
3.0,0.8652173913043478
3.0,0.8653344917463076
3.005203790962696,0.8654513888888888
3.005203790962696,0.8655680832610582
3.0052037984132767,0.865684575389948
3.0052037984132767,0.8658008658008658
3.0052037984132767,0.865916955017301
3.0052037984132767,0.8660328435609335
3.0052037984132767,0.8661485319516408
3.0052037984132767,0.8662640207075065
3.0052037984132767,0.8663793103448276
3.0052037984132767,0.8664944013781223
3.0052037984132767,0.8657487091222031
3.0052037984132767,0.8658641444539983
3.0052037984132767,0.8651202749140894
3.0052037984132767,0.8643776824034335
3.0052037984132767,0.8636363636363636
3.0052037984132767,0.8628963153384748
3.0052037984132767,0.863013698630137
3.0052037984132767,0.863130881094953
3.0052037984132767,0.8632478632478633
3.0052037984132767,0.8625106746370623
3.0052037984132767,0.8626279863481229
3.0052037984132767,0.8627450980392157
3.0052037984132767,0.862862010221465
3.0052037984132767,0.8629787234042553
3.034666582942009,0.8622448979591837
3.034666582942009,0.8623619371282922
3.034666582942009,0.8616298811544991
3.034666582942009,0.8608990670059372
3.054308407008648,0.8610169491525423
3.0543084666132927,0.8611346316680779
3.0641293674707413,0.8612521150592216
3.0641293674707413,0.8613693998309383
3.0641293674707413,0.8614864864864865
3.0641293674707413,0.8616033755274262
3.0641293972730637,0.8617200674536256
3.0641293972730637,0.8618365627632687
3.093592144548893,0.8619528619528619
3.093592144548893,0.8620689655172413
3.103413112461567,0.8621848739495799
3.103413112461567,0.8623005877413937
3.103413112461567,0.8624161073825504
3.103413112461567,0.8625314333612741
3.103413112461567,0.8626465661641541
3.123054973781109,0.8619246861924686
3.142696812748909,0.8620401337792643
3.142696812748909,0.8621553884711779
3.14269682765007,0.8622704507512521
3.14269682765007,0.8623853211009175
3.14269682765007,0.8616666666666667
3.14269682765007,0.861781848459617
3.14269682765007,0.8618968386023295
3.14269682765007,0.8620116375727348
3.14269682765007,0.8621262458471761
3.14269682765007,0.862240663900415
3.14269682765007,0.8623548922056384
3.14269682765007,0.8624689312344657
3.14269682765007,0.8625827814569537
3.14269682765007,0.8626964433416047
3.14269682765007,0.8628099173553719
3.14269682765007,0.8629232039636664
3.14269682765007,0.863036303630363
3.14269682765007,0.8631492168178071
3.14269682765007,0.8632619439868204
3.14269682765007,0.8633744855967078
3.14269682765007,0.8634868421052632
3.14269682765007,0.8635990139687757
3.14269682765007,0.8637110016420362
3.14269682765007,0.8630024610336341
3.14269682765007,0.8622950819672132
3.14269682765007,0.8624078624078624
3.14269682765007,0.8625204582651391
3.14269682765007,0.8626328699918234
3.14269682765007,0.8619281045751634
3.14269682765007,0.8620408163265306
3.14269682765007,0.8621533442088092
3.14269682765007,0.8622656886715566
3.14269682765007,0.8615635179153095
3.14269682765007,0.8608624898291294
3.14269682765007,0.8609756097560975
3.14269682765007,0.8602761982128351
3.14269682765007,0.8603896103896104
3.14269682765007,0.8605028386050284
3.14269682765007,0.859805510534846
3.14269682765007,0.8599190283400809
3.14269682765007,0.860032362459547
3.14269682765007,0.8601455133387227
3.14269682765007,0.8602584814216478
3.14269682765007,0.8603712671509282
3.14269682765007,0.8604838709677419
3.14269682765007,0.8605962933118453
3.14269682765007,0.8607085346215781
3.14269682765007,0.8608205953338697
3.14269682765007,0.8609324758842444
3.14269682765007,0.8610441767068273
3.14269682765007,0.8611556982343499
3.14269682765007,0.8604651162790697
3.14269682765007,0.8605769230769231
3.14269682765007,0.8598879103282626
3.14269682765007,0.86
3.14269682765007,0.8601119104716227
3.14269682765007,0.860223642172524
3.14269682765007,0.859537110933759
3.14269682765007,0.8596491228070176
3.14269682765007,0.8597609561752988
3.14269682765007,0.8598726114649682
3.14269682765007,0.8599840891010342
3.14269682765007,0.8593004769475358
3.14269682765007,0.8594122319301033
3.14269682765007,0.8595238095238096
3.14269682765007,0.8596352101506741
3.14269682765007,0.8597464342313788
3.14269682765007,0.8598574821852731
3.14269682765007,0.8599683544303798
3.14269682765007,0.8600790513833992
3.14269682765007,0.8601895734597157
3.14269682765007,0.8602999210734017
3.14269682765007,0.860410094637224
3.14269682765007,0.8605200945626478
3.14269682765007,0.8606299212598425
3.14269682765007,0.8607395751376868
3.14269682765007,0.860062893081761
3.14269682765007,0.8593872741555381
3.14269682765007,0.859497645211931
3.14269682765007,0.8596078431372549
3.14269682765007,0.859717868338558
3.14269682765007,0.8598277212216131
3.14269682765007,0.8599374021909233
3.14269682765007,0.8600469116497264
3.14269682765007,0.859375
3.14269682765007,0.8587041373926619
3.14269682765007,0.858814352574103
3.14269682765007,0.8589243959469992
3.14269682765007,0.8590342679127726
3.14269682765007,0.8591439688715953
3.14269682765007,0.8584758942457231
3.14269682765007,0.8585858585858586
3.14269682765007,0.8586956521739131
3.14269682765007,0.8588052754072925
3.14269682765007,0.8589147286821706
3.14269682765007,0.8582494190549961
3.14269682765007,0.858359133126935
3.14269682765007,0.8584686774941995
3.14269682765007,0.8585780525502318
3.14269682765007,0.8586872586872587
3.14269682765007,0.8587962962962963
3.14269682765007,0.8589051657671549
3.14269682765007,0.8590138674884438
3.14269682765007,0.859122401847575
3.14269682765007,0.8592307692307692
3.14269682765007,0.8593389700230591
3.14269682765007,0.858678955453149
3.14269682765007,0.8587874136607828
3.14269682765007,0.8588957055214724
3.14269682765007,0.8590038314176245
3.14269682765007,0.8591117917304747
3.14269682765007,0.8592195868400918
3.14269682765007,0.8593272171253823
3.14269682765007,0.8594346829640948
3.14269682765007,0.8595419847328244
3.14269682765007,0.8596491228070176
3.14269682765007,0.8597560975609756
3.14269682765007,0.8598629093678599
3.14269682765007,0.8592085235920852
3.14269682765007,0.8585551330798479
3.14269682765007,0.8586626139817629
3.14269682765007,0.8587699316628702
3.14269682765007,0.858877086494689
3.14269682765007,0.8589840788476119
3.14269682765007,0.8590909090909091
3.14269682765007,0.8591975775927327
3.14269682765007,0.859304084720121
3.14269682765007,0.8594104308390023
3.14269682765007,0.8595166163141994
3.14269682765007,0.859622641509434
3.14269682765007,0.8597285067873304
3.14269682765007,0.8598342125094197
3.14269682765007,0.8599397590361446
3.14269682765007,0.8600451467268623
3.14269682765007,0.8601503759398497
3.14269682765007,0.8602554470323065
3.14269682765007,0.8603603603603603
3.14269682765007,0.859714928732183
3.14269682765007,0.8598200899550225
3.14269682765007,0.8599250936329588
3.14269682765007,0.8592814371257484
3.14269682765007,0.8593866866118175
3.14269682765007,0.85949177877429
3.14269682765007,0.859596713965646
3.14269682765007,0.858955223880597
3.14269682765007,0.8590604026845637
3.14269682765007,0.8591654247391952
3.14269682765007,0.8592702903946389
3.14269682765007,0.859375
3.14269682765007,0.8594795539033457
3.14269682765007,0.8595839524517088
3.14269682765007,0.8596881959910914
3.14269682765007,0.8597922848664689
3.1525177024304867,0.8591549295774648
3.1525177024304867,0.8592592592592593
3.181980401277542,0.8593634344929681
3.181980401277542,0.8594674556213018
3.1819805055856705,0.8595713229859572
3.1819805055856705,0.8596750369276218
3.1819805279374123,0.8597785977859779
3.2212642282247543,0.859882005899705
3.2212642282247543,0.8599852616064849
3.2212642431259155,0.8600883652430045
3.2212642431259155,0.8601913171449596
3.2212642431259155,0.8595588235294118
3.2212642431259155,0.8596620132255695
3.2212642431259155,0.8597650513950074
3.2212642431259155,0.8591342626559061
3.2212642431259155,0.8592375366568915
3.2212642431259155,0.8593406593406593
3.2212642431259155,0.8594436310395315
3.2212642431259155,0.858814923189466
3.2212642431259155,0.8581871345029239
3.2212642431259155,0.8582907231555881
3.2212642431259155,0.8576642335766423
3.2212642580270767,0.8577680525164114
3.2212642580270767,0.857871720116618
3.240905947983265,0.8579752367079388
3.240905947983265,0.8580786026200873
3.2605478689074516,0.8581818181818182
3.2605478689074516,0.8582848837209303
3.270368807017803,0.8583877995642701
3.270368807017803,0.8577648766328012
3.270368807017803,0.8571428571428571
3.270368807017803,0.8572463768115942
3.270368807017803,0.8573497465604635
3.270368807017803,0.8574529667149059
3.270368807017803,0.8575560375994216
3.270368807017803,0.8576589595375722
3.270368807017803,0.8577617328519855
3.2703688368201256,0.8578643578643579
3.2703688368201256,0.8579668348954578
3.2703688368201256,0.8573487031700289
3.2703688368201256,0.857451403887689
3.2703688368201256,0.8575539568345324
3.2703688368201256,0.8576563623292596
3.2703688368201256,0.8577586206896551
3.2703688368201256,0.8578607322325915
3.2703688368201256,0.857245337159254
3.2703688368201256,0.8566308243727598
3.2703688368201256,0.8567335243553008
3.2703688368201256,0.8561202576950608
3.2703688368201256,0.8562231759656652
3.2703688368201256,0.856325947105075
3.2703688368201256,0.8564285714285714
3.2703688368201256,0.8565310492505354
3.2703688368201256,0.8566333808844507
3.2703688368201256,0.8567355666429081
3.2703688368201256,0.8561253561253561
3.2703688368201256,0.8555160142348754
3.2703688368201256,0.8556187766714083
3.2703688368201256,0.8557213930348259
3.2703688368201256,0.8558238636363636
3.2703688368201256,0.8559261887863733
3.270368881523609,0.8560283687943262
3.270368881523609,0.8561304039688165
3.270368881523609,0.8562322946175638
3.270368881523609,0.8563340410474168
3.2998315915465355,0.8564356435643564
3.2998315915465355,0.8565371024734982
3.2998315915465355,0.856638418079096
3.2998315915465355,0.8560338743824982
3.2998315915465355,0.8561354019746121
3.2998315915465355,0.8562367864693446
3.2998315915465355,0.856338028169014
3.299831621348858,0.856439127375088
3.299831621348858,0.8565400843881856
3.299831621348858,0.8566408995080815
3.299831621348858,0.8560393258426966
3.299831621348858,0.856140350877193
3.299831621348858,0.8555399719495091
3.299831621348858,0.8556412053258584
3.299831621348858,0.8557422969187675
3.299831621348858,0.8558432470258922
3.299831621348858,0.855944055944056
3.299831621348858,0.8560447239692522
3.299831621348858,0.8561452513966481
3.299831621348858,0.8562456385205862
3.299831621348858,0.8563458856345886
3.299831621348858,0.8564459930313589
3.299831621348858,0.8558495821727019
3.299831621348858,0.8552540013917884
3.299831621348858,0.8553546592489569
3.299831621348858,0.8554551772063933
3.299831621348858,0.8555555555555555
3.299831621348858,0.8556557945870923
3.299831621348858,0.855755894590846
3.299831621348858,0.8558558558558559
3.299831621348858,0.8559556786703602
3.299831621348858,0.855363321799308
3.299831621348858,0.8554633471645919
3.299831621348858,0.8555632342778162
3.299831621348858,0.8549723756906077
3.299831621348858,0.855072463768116
3.299831621348858,0.8544827586206897
3.299831621348858,0.8545830461750517
3.299831621348858,0.8546831955922864
3.299831621348858,0.8547832071576049
3.299831621348858,0.8548830811554333
3.299831621348858,0.8549828178694158
3.299831621348858,0.8550824175824175
3.299831621348858,0.8551818805765271
3.299831621348858,0.855281207133059
3.299831621348858,0.8553803975325566
3.299831621348858,0.8554794520547945
3.299831621348858,0.8555783709787816
3.299831621348858,0.8556771545827634
3.299831621348858,0.8557758031442242
3.299831621348858,0.8558743169398907
3.299831621348858,0.8559726962457338
3.299831621348858,0.8553888130968622
3.299831621348858,0.8554873892297206
3.299831621348858,0.8549046321525886
3.299831658601761,0.8543226684819605
3.299831658601761,0.8537414965986394
3.299831673502922,0.8538409245411285
3.299831673502922,0.8539402173913043
3.299831673502922,0.8540393754243042
3.299831673502922,0.8534599728629579
3.3194733932614326,0.8528813559322034
3.3194733932614326,0.8529810298102981
3.3194734416902065,0.8530805687203792
3.3194734416902065,0.8531799729364006
3.3292944133281708,0.8532792427315754
3.3587571382522583,0.8533783783783784
3.358757182955742,0.8534773801485482
3.358757182955742,0.8535762483130904
3.358757182955742,0.8536749831422792
3.358757182955742,0.8537735849056604
3.358757182955742,0.8538720538720539
3.358757182955742,0.8539703903095559
3.358757182955742,0.8540685944855414
3.3783990889787674,0.8541666666666666
3.378399148583412,0.8542646071188718
3.447145499289036,0.8543624161073825
3.447145499289036,0.8544600938967136
3.4471455216407776,0.8545576407506702
3.4471455961465836,0.854655056932351
3.4471455961465836,0.8547523427041499
3.4569664895534515,0.854180602006689
3.4569665044546127,0.8542780748663101
3.4569665044546127,0.85437541750167
3.4569665044546127,0.8538050734312417
3.4569665044546127,0.8532354903268846
3.4569665044546127,0.8533333333333334
3.4569665044546127,0.8534310459693538
3.4569665044546127,0.8535286284953395
3.4569665044546127,0.8536260811709914
3.4569665044546127,0.8530585106382979
3.4569665044546127,0.8531561461794019
3.4569665044546127,0.853253652058433
3.4569665044546127,0.8533510285335103
3.4569665044546127,0.853448275862069
3.4569665044546127,0.8535453943008615
3.4569665044546127,0.8536423841059603
3.4569665044546127,0.8537392455327598
3.456966519355774,0.8538359788359788
3.456966519355774,0.8539325842696629
3.456966519355774,0.8540290620871862
3.456966519355774,0.8541254125412542
3.456966519355774,0.854221635883905
3.456966519355774,0.8543177323665129
3.456966519355774,0.8544137022397892
3.496250204741955,0.8545095457537853
3.496250204741955,0.8546052631578948
3.4962502401322126,0.854043392504931
3.4962502401322126,0.8541392904073587
3.4962502494454384,0.8542350623768877
3.4962502494454384,0.8543307086614174
3.506071023643017,0.8544262295081967
3.5060710832476616,0.8538663171690695
3.5060711428523064,0.85396201702685
3.5060711428523064,0.8540575916230366
3.5060711428523064,0.854153041203401
3.5158920511603355,0.8542483660130719
3.5158920511603355,0.8543435662965382
3.5355337858200073,0.8544386422976501
3.5355337858200073,0.8538812785388128
3.5355337858200073,0.8533246414602347
3.535533830523491,0.8534201954397395
3.535533830523491,0.853515625
3.5355338752269745,0.8536109303838647
3.5355338752269745,0.85370611183355
3.5355338752269745,0.8538011695906432
3.5355338752269745,0.8538961038961039
3.5355338752269745,0.8533419857235561
3.5355338752269745,0.8534370946822308
3.5355339124798775,0.8535320803629294
3.5355339124798775,0.8536269430051814
3.535533919930458,0.8530744336569579
3.535533919930458,0.8531694695989651
3.535533919930458,0.8526179702650291
3.535533919930458,0.8527131782945736
3.535533919930458,0.8528082633957392
3.535533919930458,0.8529032258064516
3.535533919930458,0.8529980657640233
3.5355339348316193,0.8530927835051546
3.5355339348316193,0.8531873792659369
3.5355339348316193,0.8532818532818532
3.5355339646339417,0.8533762057877814
3.5355339646339417,0.8534704370179949
3.5453548189252615,0.8535645472061657
3.5453548580408096,0.8536585365853658
3.5453548580408096,0.8537524053880693
3.564996615052223,0.8538461538461538
3.564996615052223,0.8539397821909033
3.564996615052223,0.8540332906530089
3.564996615052223,0.8541266794625719
3.564996622502804,0.8542199488491049
3.5649966299533844,0.8536741214057508
3.5649966299533844,0.8537675606641124
3.564996659755707,0.8538608806636886
3.564996659755707,0.8539540816326531
3.574817545711994,0.8540471637985978
3.5748176500201225,0.8535031847133758
3.5944594144821167,0.8535964353914705
3.5944594144821167,0.8536895674300254
3.6042804270982742,0.8537825810553084
3.6042804270982742,0.8532401524777636
3.6141012758016586,0.8533333333333334
3.6141013130545616,0.8534263959390863
3.6141013130545616,0.8528852251109702
3.6141013503074646,0.85297845373891
3.6141013503074646,0.8530715642811906
3.6141013503074646,0.8531645569620253
3.6141013503074646,0.8526249209361164
3.614101365208626,0.8527180783817951
3.614101365208626,0.8528111181301327
3.623922176659107,0.8522727272727273
3.653385005891323,0.852365930599369
3.653385005891323,0.8524590163934426
3.653385065495968,0.8525519848771267
3.682847633957863,0.8526448362720404
3.682847633957863,0.8527375707992448
3.682847809046507,0.8528301886792453
3.6828478276729584,0.8529226901319925
3.71231047809124,0.8523869346733668
3.71231047809124,0.8524795982423101
3.71231047809124,0.8525721455457967
3.7123106122016907,0.8526645768025078
3.7123106122016907,0.8527568922305765
3.7123106122016907,0.8528490920475892
3.7123106122016907,0.8523153942428036
3.731952413916588,0.8524077548467792
3.7319524213671684,0.8525
3.7319524213671684,0.8525921299188007
3.731952480971813,0.8520599250936329
3.7319525107741356,0.851528384279476
3.7319525107741356,0.8516209476309227
3.74177335947752,0.8517133956386292
3.7712361812591553,0.8518057285180572
3.7712361812591553,0.8512756689483509
3.7712362110614777,0.8513681592039801
3.7712362110614777,0.8514605344934743
3.7712362110614777,0.8515527950310559
3.7712362110614777,0.8516449410304159
3.7712362110614777,0.8517369727047146
3.7712362110614777,0.851828890266584
3.800698898732662,0.8519206939281289
3.820340745151043,0.8513931888544891
3.8498035967350006,0.8514851485148515
3.849803626537323,0.8515769944341373
3.849803626537323,0.8516687268232386
3.849803641438484,0.8511426806670784
3.859624467790127,0.8512345679012345
3.859624467790127,0.851326341764343
3.8694453965872526,0.8514180024660912
3.8694453965872526,0.85150955021565
3.8792664259672165,0.8516009852216748
3.8890871107578278,0.8516923076923076
3.8890871927142143,0.8517835178351784
3.8890871927142143,0.8518746158574063
3.889087215065956,0.851965601965602
3.889087215065956,0.8514426028238183
3.889087215065956,0.8515337423312883
3.889087215065956,0.8516247700797057
3.889087215065956,0.8517156862745098
3.889087215065956,0.8518064911206369
3.889087215065956,0.8512851897184822
3.889087274670601,0.8507645259938837
3.889087289571762,0.8508557457212714
3.889087326824665,0.8503359804520464
3.898908220231533,0.8504273504273504
3.898908220231533,0.8505186089078707
3.918549954891205,0.850609756097561
3.918550044298172,0.850091407678245
3.918550044298172,0.8501827040194885
3.9283709973096848,0.8502738892270237
3.9283710420131683,0.8497566909975669
3.9283710420131683,0.8498480243161094
3.9283710569143295,0.8499392466585662
3.9578338246792555,0.8500303582270795
3.9676546156406403,0.850121359223301
3.9676546156406403,0.8502122498483929
3.9676546156406403,0.8503030303030303
3.9676546528935432,0.8503937007874016
3.9676546528935432,0.8504842615012107
3.967654664069414,0.8505747126436781
3.967654712498188,0.8506650544135429
3.967654712498188,0.8507552870090634
3.967654723674059,0.8508454106280193
3.977475620806217,0.8509354254677127
3.9872964918613434,0.8510253317249699
3.9971174225211143,0.8511151295961422
4.006938472390175,0.8512048192771084
4.0167593359947205,0.8512944009632751
4.034666582942009,0.8513838748495788
4.046222098171711,0.8508719182200842
4.0560429990291595,0.8503605769230769
4.085505813360214,0.8498498498498499
4.085505813360214,0.8493397358943577
4.085505813360214,0.8494301139772046
4.085505813360214,0.8489208633093526
4.08550588786602,0.8490113840623128
4.08550588786602,0.848502994011976
4.085505917668343,0.8479952124476361
4.085505962371826,0.847488038277512
4.1149686723947525,0.8475791990436342
4.124789617955685,0.8476702508960573
4.124789617955685,0.8471641791044776
4.14269682765007,0.847255369928401
4.14269682765007,0.8473464519976148
4.144431307911873,0.8474374255065554
4.144431337714195,0.8469326980345444
4.144431337714195,0.8470238095238095
4.144431337714195,0.8465199286139203
4.144431345164776,0.8466111771700356
4.144431345164776,0.8467023172905526
4.16407323628664,0.8467933491686461
4.16407323628664,0.8468842729970326
4.164073288440704,0.8463819691577699
4.164073288440704,0.8464730290456431
4.173894107341766,0.8465639810426541
4.173894107341766,0.8466548253404381
4.173894114792347,0.8461538461538461
4.173894114792347,0.8462448255470136
4.1837151274085045,0.8457446808510638
4.1837151274085045,0.8452451269935026
4.2033569142222404,0.8453364817001181
4.2033569142222404,0.8454277286135693
4.252461522817612,0.8455188679245284
4.252461522817612,0.8456098998232174
4.252461522817612,0.8457008244994111
4.252461530268192,0.8457916421424367
4.272103384137154,0.8458823529411764
4.272103384137154,0.8459729570840682
4.281924307346344,0.8460634547591069
4.281924307346344,0.8461538461538461
4.281924396753311,0.846244131455399
4.321208044886589,0.8463343108504399
4.331029001623392,0.8464243845252052
4.360491722822189,0.8459285295840656
4.360491722822189,0.8460187353629977
4.360491722822189,0.8461088355763604
4.399775564670563,0.8461988304093567
4.399775564670563,0.8462887200467563
4.399775564670563,0.8463785046728972
4.399775564670563,0.8464681844716871
4.399775564670563,0.8465577596266044
4.399775564670563,0.8466472303206997
4.399775564670563,0.8467365967365967
4.399775564670563,0.8468258590564939
4.399775564670563,0.8469150174621654
4.399775564670563,0.8464223385689355
4.399775564670563,0.8465116279069768
4.399775564670563,0.8466008134805346
4.419417321681976,0.8466898954703833
4.468521982431412,0.8467788740568776
4.468521982431412,0.8468677494199536
4.478343069553375,0.8469565217391304
4.478343069553375,0.847045191193511
4.488163784146309,0.8471337579617835
4.488163784146309,0.8472222222222222
4.50780575722456,0.8467322151532678
4.5470893532037735,0.846820809248555
4.5470893532037735,0.8469093009820913
4.566731192171574,0.8469976905311778
4.566731192171574,0.8465089440276976
4.576552182435989,0.8465974625144176
4.674761399626732,0.846685878962536
4.674761429429054,0.8467741935483871
4.674761526286602,0.8468624064478987
4.692668780684471,0.8469505178365938
4.704224266111851,0.8470385278895918
4.714045152068138,0.8471264367816091
4.714045152068138,0.8472142446869615
4.753328949213028,0.846727898966705
4.753328964114189,0.846815834767642
4.753328964114189,0.8469036697247706
4.7533289939165115,0.8469914040114613
4.772970721125603,0.8465063001145475
4.772970795631409,0.8460217515741271
4.81225448101759,0.8461098398169337
4.812254510819912,0.8461978273299028
4.831896245479584,0.8462857142857143
4.831896275281906,0.8458023986293547
4.831896290183067,0.8458904109589042
4.831896290183067,0.8459783228750714
4.851538121700287,0.8460661345496009
4.851538121700287,0.8461538461538461
4.861358992755413,0.8462414578587699
4.871180087327957,0.8463289698349459
4.91046379506588,0.8458475540386803
4.949747405946255,0.8459351904491188
4.949747413396835,0.8460227272727273
4.949747413396835,0.8461101646791596
5.0086729824543,0.8461975028376845
5.067598648369312,0.8462847419171866
5.067598648369312,0.8463718820861678
5.087240427732468,0.8464589235127479
5.10688228905201,0.8465458663646659
5.136345021426678,0.8466327108092813
5.146165989339352,0.8461538461538461
5.155986845493317,0.8462408140192199
5.155986964702606,0.8463276836158192
5.175628628581762,0.8464144551101073
5.175628688186407,0.8465011286681715
5.185449622571468,0.8465877044557247
5.185449756681919,0.846674182638106
5.185449756681919,0.8467605633802817
5.1854497641325,0.8468468468468469
5.264017008244991,0.8469330332020258
5.303300827741623,0.8470191226096738
5.303300827741623,0.8465430016863407
5.352405458688736,0.846629213483146
5.352405458688736,0.8467153284671532
5.362226372584701,0.8468013468013468
5.362226372584701,0.8468872686483455
5.372047379612923,0.8469730941704036
5.391689091920853,0.8470588235294118
5.391689099371433,0.8471444568868981
5.421151928603649,0.846670397313934
5.421151928603649,0.8467561521252797
5.421152010560036,0.8468418110676356
5.421152010560036,0.846927374301676
5.440793737769127,0.8470128419877163
5.440793737769127,0.8470982142857143
5.440793842077255,0.8471834913552705
5.440793856978416,0.8472686733556298
5.450614772737026,0.8473537604456824
5.460435666143894,0.8474387527839644
5.509540252387524,0.8469671675013912
5.509540341794491,0.8470522803114572
5.509540341794491,0.8471372984991662
5.539002969861031,0.8472222222222222
5.539002969861031,0.8473070516379789
5.539003148674965,0.8473917869034406
5.5390031561255455,0.8469217970049917
5.5488240495324135,0.8470066518847007
5.568465694785118,0.8470914127423823
5.5782866179943085,0.8471760797342193
5.5782866179943085,0.8472606530160487
5.578286781907082,0.8473451327433629
5.5782867930829525,0.8474295190713101
5.578286796808243,0.8469613259668508
5.578286811709404,0.8470458310325787
5.578286852687597,0.8471302428256071
5.578286856412888,0.8466629895201324
5.597928524017334,0.8461962513781698
5.617570500820875,0.8462809917355372
5.617570500820875,0.8463656387665198
5.6568541675806046,0.8464501926252064
5.656854217872024,0.8465346534653465
5.656854247674346,0.8466190214403518
5.656854301691055,0.8467032967032967
5.656854301691055,0.8462383305875892
5.676495909690857,0.8463227222832053
5.676496058702469,0.8464070213933077
5.686316899955273,0.8464912280701754
5.715779647231102,0.8465753424657534
5.715779714286327,0.8466593647316539
5.715779714286327,0.8467432950191571
5.745242461562157,0.8468271334792122
5.745242461562157,0.8469108802624384
5.753328800201416,0.8469945355191257
5.753328837454319,0.8470780993992354
5.755063369870186,0.8471615720524017
5.774705208837986,0.8472449536279324
5.774705208837986,0.8473282442748091
5.784526281058788,0.8474114441416893
5.7856742069125175,0.8474945533769063
5.7856742069125175,0.8475775721284703
5.813989073038101,0.8476605005440696
5.813989073038101,0.8477433387710712
5.813989073038101,0.8478260869565217
5.813989073038101,0.8479087452471483
5.813989125192165,0.8479913137893594
5.813989147543907,0.8480737927292458
5.8532725647091866,0.8481561822125814
5.863093577325344,0.8476964769647697
5.864241622388363,0.8477789815817984
5.864241622388363,0.8478613968597726
5.864241622388363,0.8479437229437229
5.864241622388363,0.8480259599783667
5.864241622388363,0.8481081081081081
5.864241622388363,0.8481901674770395
5.864241622388363,0.8482721382289417
5.864241622388363,0.8483540205072855
5.892556339502335,0.848435814455232
5.892556361854076,0.8485175202156334
5.892556458711624,0.8485991379310345
5.892556510865688,0.8486806677436726
5.892556510865688,0.8482238966630786
5.931840285658836,0.8483055406132329
5.942809008061886,0.8483870967741935
5.942809008061886,0.8484685652874798
5.942809008061886,0.8480128893662728
5.942809008061886,0.8480944712828771
5.942809008061886,0.848175965665236
5.942809008061886,0.8482573726541555
5.942809008061886,0.8483386923901394
5.942809008061886,0.8484199250133905
5.942809008061886,0.8485010706638115
5.942809008061886,0.8485821294810059
5.942809008061886,0.848663101604278
5.942809067666531,0.848743987172635
5.951482025906444,0.8488247863247863
5.97112388163805,0.8483715963694608
5.97112388163805,0.848452508004269
5.97112388163805,0.8485333333333334
5.97112388163805,0.8486140724946695
5.9809446930885315,0.8486947256259989
5.990765646100044,0.8482428115015974
5.990765646100044,0.8483235763704098
6.0,0.848404255319149
6.0,0.8484848484848485
6.0,0.8485653560042508
6.0,0.8486457780138078
6.0,0.8487261146496815
6.0,0.8488063660477454
6.0,0.8488865323435844
6.0,0.848966613672496
6.0,0.8490466101694916
6.0,0.8491265219692959
6.0,0.8492063492063492
6.0,0.849286092014807
6.0,0.8493657505285412
6.0,0.849445324881141
6.0,0.8495248152059134
6.0,0.8496042216358839
6.0,0.8496835443037974
6.0,0.8497627833421192
6.0,0.8498419388830347
6.0,0.8499210110584519
6.010407447814941,0.85
6.010407671332359,0.8500789058390321
6.010407671332359,0.8501577287066246
6.030049465596676,0.8502364687335786
6.030049465596676,0.8503151260504201
6.039870344102383,0.8503937007874016
6.039870344102383,0.8504721930745016
6.059512376785278,0.8505506030414264
6.069332987070084,0.85062893081761
6.069332987070084,0.8507071765322158
6.069333091378212,0.8507853403141361
6.069333136081696,0.8503401360544217
6.079153906553984,0.850418410041841
6.079154144972563,0.8499738630423419
6.088975019752979,0.8500522466039707
6.1479004845023155,0.850130548302872
6.157721430063248,0.8502087682672234
6.15772145986557,0.8502869066249348
6.157721526920795,0.8503649635036497
6.176776692271233,0.8504429390307452
6.176776692271233,0.8505208333333333
6.176776692271233,0.8505986465382613
6.176776692271233,0.8506763787721123
6.197005234658718,0.8507540301612064
6.1970052644610405,0.8503118503118503
6.206826113164425,0.8498701298701299
6.206826113164425,0.8499480789200415
6.206826224923134,0.8495070057083549
6.206826224923134,0.8495850622406639
6.246109709143639,0.8496630378434422
6.246109910309315,0.8497409326424871
6.246109910309315,0.8493008803728638
6.25707869976759,0.8493788819875776
6.275572709739208,0.8494568028970512
6.285393536090851,0.8495346432264737
6.285393580794334,0.8496124031007752
6.285393625497818,0.8496900826446281
6.285393625497818,0.8497676819824471
6.285393625497818,0.8498452012383901
6.285393625497818,0.849406910778752
6.285393625497818,0.8489690721649484
6.285393625497818,0.8490468830499742
6.285393625497818,0.849124613800206
6.285393625497818,0.8492022645393721
6.285393625497818,0.8492798353909465
6.285393625497818,0.8493573264781491
6.285393625497818,0.8494347379239465
6.285393625497818,0.8495120698510529
6.285393625497818,0.8495893223819302
6.285393625497818,0.8496664956387892
6.28539365530014,0.8497435897435898
6.28539365530014,0.849820604818042
6.28539365530014,0.8498975409836066
6.28539365530014,0.8494623655913979
6.28539365530014,0.849539406345957
6.28539365530014,0.849616368286445
6.28539365530014,0.8496932515337423
6.28539365530014,0.8497700562084823
6.28539365530014,0.849846782431052
6.28539365530014,0.8499234303215927
6.28539365530014,0.85
6.28539365530014,0.8500764915859256
6.28539365530014,0.8496432212028542
6.28539365530014,0.8492103922567499
6.28539365530014,0.8487780040733197
6.28539365530014,0.8483460559796437
6.28539365530014,0.8484231943031536
6.28539365530014,0.84799186578546
6.28539365530014,0.8480691056910569
6.28539365530014,0.8481462671406805
6.28539365530014,0.8482233502538071
6.28539365530014,0.8483003551496702
6.28539365530014,0.847870182555781
6.28539365530014,0.8479472883933097
6.28539365530014,0.8480243161094225
6.28539365530014,0.8481012658227848
6.28539365530014,0.8481781376518218
6.28539365530014,0.8482549317147192
6.28539365530014,0.8483316481294236
6.28539365530014,0.8484082870136432
6.28539365530014,0.8484848484848485
6.28539365530014,0.8480565371024735
6.28539365530014,0.8481331987891019
6.285393685102463,0.848209783156833
6.324677340686321,0.8482862903225806
6.363960936665535,0.8483627204030226
6.393423609435558,0.8484390735146022
6.403244689106941,0.8485153497735279
6.413065478205681,0.8485915492957746
6.413065664470196,0.8486676721970839
6.413065664470196,0.8487437185929648
6.414213567972183,0.8488196885986942
6.442528158426285,0.8483935742971888
6.442528337240219,0.8484696437531359
6.442528337240219,0.8485456369107321
6.442528411746025,0.8486215538847118
6.442528456449509,0.8481963927855711
6.442528456449509,0.8477716574862293
6.442528560757637,0.8478478478478478
6.442528560757637,0.8479239619809905
6.452349245548248,0.848
6.45234933309257,0.8480759620189905
6.471991132944822,0.8481518481518482
6.481812208890915,0.8482276585122317
6.481812208890915,0.8483033932135728
6.521095812320709,0.8483790523690773
6.521095812320709,0.8479561316051845
6.521095886826515,0.8480318883906328
6.521095916628838,0.8481075697211156
6.521095916628838,0.8481831757093081
6.540737494826317,0.8477611940298507
6.5407375395298,0.8478368970661363
6.540737643837929,0.8474155069582505
6.540737643837929,0.8469945355191257
6.540737673640251,0.8470705064548163
6.540737673640251,0.8471464019851117
6.540737673640251,0.8472222222222222
6.540737673640251,0.8472979672781359
6.540737718343735,0.8473736372646185
6.551706500351429,0.8474492322932144
6.551706500351429,0.8475247524752475
6.571348384022713,0.847105393369619
6.571348458528519,0.8466864490603363
6.571348458528519,0.8462679189322788
6.571348458528519,0.8458498023715415
6.599663063883781,0.8454320987654321
6.599663317203522,0.8450148075024679
6.599663317203522,0.844597927972373
6.599663317203522,0.8446745562130178
6.599663317203522,0.8447511089206505
6.599663332104683,0.8443349753694581
6.599663332104683,0.843919251600197
6.599663332104683,0.843996062992126
6.610632121562958,0.8440727988194786
6.619305074214935,0.8436578171091446
6.6285393834114075,0.8437346437346437
6.6285393834114075,0.843811394891945
6.629126094281673,0.8438880706921944
6.629126094281673,0.8439646712463199
6.629126094281673,0.8440411966650319
6.629126094281673,0.8441176470588235
6.629126094281673,0.8441940225379716
6.629126094281673,0.8437806072477962
6.638946980237961,0.8438570729319628
6.648767836391926,0.8439334637964775
6.648767836391926,0.8440097799511003
6.658588707447052,0.8440860215053764
6.658588737249374,0.844162188568637
6.678230658173561,0.84423828125
6.69787235558033,0.8443142996583699
6.71751406788826,0.844390243902439
6.71751406788826,0.8444661140906875
6.71751406788826,0.844541910331384
6.71751406788826,0.8446176327325865
6.717514351010323,0.8446932814021422
6.7273353934288025,0.8447688564476885
6.737156063318253,0.8448443579766537
6.746976882219315,0.8449197860962567
6.756798110902309,0.8449951409135082
6.75679811835289,0.8445847498785818
6.756798133254051,0.8446601941747572
6.756798133254051,0.8447355652595827
6.81572362780571,0.8448108632395732
6.835365369915962,0.8448860882210373
6.835365369915962,0.8444767441860465
6.835365399718285,0.8445520581113801
6.835365399718285,0.8441432720232332
6.835365489125252,0.8442186744073537
6.835365563631058,0.844294003868472
6.8550074249506,0.8443692605123247
6.894291192293167,0.8444444444444444
6.913932826370001,0.8445195557701594
6.913932830095291,0.8445945945945946
6.913932830095291,0.8446695610226724
6.913932830095291,0.8447444551591128
6.913932830095291,0.8448192771084337
6.913932830095291,0.8448940269749519
6.913932830095291,0.8449687048627829
6.913932830095291,0.8450433108758422
6.913932830095291,0.8451178451178452
6.913932830095291,0.8447115384615385
6.913932830095291,0.8447861604997597
6.913932830095291,0.8448607108549472
6.913932830095291,0.8449351896303409
6.913932830095291,0.8450095969289827
6.913932830095291,0.8450839328537171
6.913932830095291,0.8451581975071908
6.913932830095291,0.8452323909918543
6.913932830095291,0.8453065134099617
6.913932830095291,0.845380564863571
6.913932830095291,0.8454545454545455
6.913932830095291,0.8455284552845529
6.913932830095291,0.845602294455067
6.913932830095291,0.8456760630673674
6.913932830095291,0.8457497612225406
6.913932830095291,0.8458233890214797
6.913932830095291,0.8458969465648855
6.913932830095291,0.8459704339532665
6.913932830095291,0.8460438512869399
6.913932830095291,0.8461171986660314
6.913932830095291,0.8461904761904762
6.913932830095291,0.846263683960019
6.913932830095291,0.846336822074215
6.913932830095291,0.8464098906324299
6.913932830095291,0.8464828897338403
6.913932830095291,0.8465558194774346
6.913932830095291,0.8466286799620133
6.913932844996452,0.8462268628381585
6.913932844996452,0.8462998102466793
6.913932885974646,0.8463726884779517
6.913932979106903,0.8459715639810427
6.913932994008064,0.8455708195168167
6.91393306851387,0.8451704545454546
6.91393306851387,0.8452437292948415
6.91393306851387,0.8453169347209082
6.91393306851387,0.8449172576832151
6.91393306851387,0.8449905482041588
6.91393306851387,0.8450637694851204
6.91393306851387,0.8451369216241738
6.91393306851387,0.8452100047192072
6.923753909766674,0.8452830188679246
6.953216530382633,0.8453559641678453
6.953216530382633,0.8449575871819038
6.99250040948391,0.8450306170513424
7.011555511504412,0.8451035781544256
7.03178396821022,0.8451764705882353
7.041605047881603,0.8452492944496708
7.041605047881603,0.845322049835449
7.061246745288372,0.8453947368421053
7.061246745288372,0.8454673555659934
7.064129397273064,0.8455399061032863
7.064129397273064,0.8456123885499766
7.071067571640015,0.8452157598499062
7.071067661046982,0.8452883263009845
7.071067661046982,0.845360824742268
7.071067750453949,0.8454332552693209
7.071067772805691,0.8455056179775281
7.071067772805691,0.8451099672437997
7.071067899465561,0.8451824134705332
7.080888621509075,0.8452547919588593
7.090709388256073,0.8453271028037384
7.110351532697678,0.8453993460999533
7.120172381401062,0.8454715219421102
7.149635151028633,0.8455436304246383
7.150783054530621,0.8456156716417911
7.150783054530621,0.8456876456876457
7.159456007182598,0.8457595526561044
7.179097928106785,0.8458313926408942
7.179097928106785,0.845903165735568
7.1981531754136086,0.845974872033504
7.228202521800995,0.8455813953488373
7.228202521800995,0.8451882845188284
7.228202626109123,0.8452602230483272
7.228202641010284,0.8448676265675801
7.228202700614929,0.8449396471680595
7.237436838448048,0.8450116009280743
7.237436838448048,0.8450834879406308
7.238023415207863,0.8451553082985628
7.238023579120636,0.845227062094532
7.2674863040447235,0.8452987494210282
7.2674863040447235,0.8453703703703703
7.277307040989399,0.8454419250347062
7.277307040989399,0.845513413506013
7.277307100594044,0.845584835876098
7.287128187716007,0.8456561922365989
7.296949081122875,0.8457274826789838
7.306770026683807,0.8457987072945522
7.306770086288452,0.8458698661744347
7.306770086288452,0.8459409594095941
7.326411932706833,0.8460119870908253
7.326411947607994,0.8460829493087557
7.35702258348465,0.8461538461538461
7.357022687792778,0.8462246777163904
7.3639609180390835,0.8462954440865164
7.3639609180390835,0.8463661453541859
7.385337360203266,0.8464367816091954
7.38533741235733,0.8465073529411765
7.42462095618248,0.8465778594395957
7.42462095618248,0.8461891643709826
7.424621134996414,0.846259752179899
7.424621358513832,0.8463302752293578
7.424621358513832,0.8464007336084365
7.444262973964214,0.8464711274060495
7.444262973964214,0.8465414567109483
7.454083763062954,0.8466117216117216
7.46390488743782,0.8466819221967964
7.483546689152718,0.8467520585544374
7.483546726405621,0.8463648834019204
7.493367429822683,0.8464351005484461
7.493367597460747,0.8465052535404294
7.493367604911327,0.8465753424657534
7.493367604911327,0.8466453674121406
7.49336763843894,0.8467153284671532
7.503188569098711,0.8463292293661651
7.503188569098711,0.845943482224248
7.532651290297508,0.8460136674259681
7.542471989989281,0.8460837887067395
7.542472198605537,0.8456986800182067
7.542472198605537,0.845768880800728
7.542472198605537,0.8458390177353342
7.542472347617149,0.8459090909090909
7.542472347617149,0.845979100408905
7.542472392320633,0.8460490463215259
7.562113955616951,0.8456650022696324
7.5621140748262405,0.8457350272232305
7.562114134430885,0.8458049886621315
7.571935050189495,0.8454215775158658
7.571935050189495,0.8454916175804259
7.581755995750427,0.845108695652174
7.581756040453911,0.8447261204164781
7.581756047904491,0.8447963800904977
7.581756047904491,0.8448665762098598
7.591577053070068,0.8449367088607594
7.601397767663002,0.8450067781292363
7.62103970348835,0.8446251129177959
7.6210397481918335,0.8446952595936794
7.6210398226976395,0.8447653429602888
7.622187614440918,0.8443843031123139
7.6308605670928955,0.8444544634806131
7.6308605670928955,0.8445245606128887
7.653385058045387,0.8445945945945946
7.660323366522789,0.8446645655110311
7.660323530435562,0.8447344734473448
7.661471277475357,0.844804318488529
7.661471337080002,0.8444244604316546
7.670144483447075,0.844494382022472
7.67823076993227,0.8445642407906558
7.67823076993227,0.8446340368208352
7.679965190589428,0.8447037701974865
7.6799652725458145,0.8447734410049349
7.689786180853844,0.8448430493273542
7.689786188304424,0.8449125952487674
7.689786188304424,0.8449820788530465
7.692668706178665,0.8450515002239141
7.692668706178665,0.8451208594449419
7.6996070593595505,0.8447427293064877
7.699607148766518,0.8448121645796064
7.69960717856884,0.8448815377738041
7.699607193470001,0.8449508489722967
7.699607193470001,0.8450200982581509
7.719248831272125,0.8450892857142858
7.71924889087677,0.8451584114234717
7.71924889087677,0.8452274754683319
7.738890826702118,0.845296477931342
7.738890826702118,0.8453654188948306
7.738891005516052,0.8449888641425389
7.749859727919102,0.844612644701692
7.778174534440041,0.8442367601246106
7.778174534440041,0.8438612099644128
7.778174549341202,0.8439306358381503
7.778174549341202,0.844
7.797816351056099,0.8440693025322079
7.797816351056099,0.8441385435168739
7.807637237012386,0.844207723035952
7.817458003759384,0.8442768411712511
7.8174581825733185,0.8443458980044346
7.8174581825733185,0.8439716312056738
7.817458242177963,0.8435976960567124
7.817458242177963,0.8436669619131976
7.827279157936573,0.8432934926958832
7.83710004389286,0.8433628318584071
7.846921026706696,0.8434321096859797
7.856741845607758,0.8430592396109637
7.856741890311241,0.8431285903667698
7.856741905212402,0.8431978798586572
7.856741949915886,0.8432671081677704
7.8567420691251755,0.8433362753751104
7.896025761961937,0.8434053815615351
7.9353092312812805,0.8434744268077602
7.9353092312812805,0.8435434111943587
7.935309290885925,0.8436123348017621
7.935309290885925,0.8436811977102598
7.935309290885925,0.84375
7.9353093802928925,0.8438187417509899
7.935309395194054,0.8434476693051891
7.935309395194054,0.8435164835164836
7.946278229355812,0.843585237258348
7.946278229355812,0.8436539306104524
7.95495118200779,0.8437225636523266
7.95495118200779,0.8437911364633611
7.954951196908951,0.843859649122807
7.9549513310194016,0.843489697501096
7.974592998623848,0.843558282208589
7.974593132734299,0.8436268068331143
7.984414130449295,0.8436952714535902
7.984414130449295,0.8437636761487965
7.9855619966983795,0.8438320209973753
7.9855619966983795,0.8439003060778312
7.9855619966983795,0.8435314685314685
7.9855619966983795,0.8435998252512014
7.9855619966983795,0.8436681222707424
7.9953828528523445,0.8437363596682671
8.005203738808632,0.8433682373472949
8.005203798413277,0.8434365460095944
8.005203798413277,0.8435047951176984
8.006938368082047,0.8435729847494553
8.006938368082047,0.8432055749128919
8.013876467943192,0.8432738354375272
8.013876587152481,0.8433420365535248
8.013876602053642,0.843410178338408
8.013876914978027,0.8434782608695652
8.0138770788908,0.8435462842242504
8.023697674274445,0.843614248479583
8.033518552780151,0.8436821537125488
8.03351877629757,0.84375
8.043339475989342,0.8438177874186551
8.092444077134132,0.8438855160450998
8.102265141904354,0.8439531859557867
8.102265141904354,0.8440207972270364
8.102265231311321,0.8440883499350368
8.131727874279022,0.8441558441558441
8.131727874279022,0.8442232799653829
8.141548603773117,0.8442906574394463
8.142696872353554,0.8443579766536965
8.151369515806437,0.8444252376836646
8.151369515806437,0.8444924406047516
8.164073139429092,0.844559585492228
8.164073139429092,0.8446266724212343
8.171011567115784,0.8446937014667817
8.171011574566364,0.8443294523501509
8.171011619269848,0.844396551724138
8.171011678874493,0.8444635932787592
8.171011745929718,0.8445305770887166
8.190653324127197,0.8445975032285837
8.190653324127197,0.8442340791738382
8.190653391182423,0.8443010752688173
8.203356936573982,0.8443680137575237
8.220116101205349,0.8444348947142243
8.249578837305307,0.8440721649484536
8.249578896909952,0.8437097466723916
8.24957899749279,0.8437768240343347
8.260548021644354,0.8438438438438438
8.279041893780231,0.8439108061749572
8.279041931033134,0.8439777111015859
8.288862571120262,0.844044558697515
8.288862571120262,0.8441113490364026
8.288862690329552,0.8441780821917808
8.308504492044449,0.844244758237056
8.308504492044449,0.844311377245509
8.328146398067474,0.844377939290295
8.328146398067474,0.8444444444444444
8.328146517276764,0.8440837249038873
8.328146561980247,0.8437233134073442
8.337967157363892,0.8437900128040973
8.337967224419117,0.8438566552901023
8.367430046200752,0.8434968017057569
8.367430105805397,0.8431372549019608
8.367430165410042,0.8427780144865786
8.367430239915848,0.8428449744463373
8.367430239915848,0.842911877394636
8.387072004377842,0.8425531914893617
8.387072011828423,0.8426201616333475
8.387072011828423,0.842687074829932
8.38707210123539,0.8427539311517213
8.396892681717873,0.842820730671198
8.396892681717873,0.8428874734607219
8.406713917851448,0.8429541595925297
8.40671393275261,0.8430207891387357
8.416534692049026,0.8430873621713316
8.427503578364849,0.8431538787621874
8.445997513830662,0.8432203389830508
8.445997521281242,0.8432867429055485
8.455818451941013,0.8433530906011855
8.478342920541763,0.8429961912822683
8.485281199216843,0.8430626057529611
8.485281199216843,0.8431289640591966
8.485281229019165,0.8427726120033813
8.48528128862381,0.8428390367553865
8.48528128862381,0.8424831081081081
8.485281303524971,0.8421274799493457
8.485281303524971,0.8421940928270042
8.485281318426132,0.8422606495149726
8.50492325425148,0.8419055649241147
8.514744192361832,0.8419721871049305
8.514744192361832,0.8416175231676495
8.53438600897789,0.8412631578947368
8.544206738471985,0.8413299663299664
8.544206760823727,0.8413967185527976
8.544206842780113,0.8414634146341463
8.544206880033016,0.8415300546448088
8.545354753732681,0.8411764705882353
8.563848555088043,0.8412431751364973
8.563848674297333,0.8408900083963057
8.573669597506523,0.8409567771716324
8.573669716715813,0.8410234899328859
8.574817664921284,0.8410901467505241
8.583490543067455,0.8411567476948868
8.58463853597641,0.841223292836196
8.596193879842758,0.8412897822445561
8.603132374584675,0.8413562159899539
8.603132419288158,0.8414225941422594
8.614101253449917,0.8410706817231284
8.614101380109787,0.8407190635451505
8.622774228453636,0.8407856247388216
8.632595334202051,0.8404344193817878
8.632595334202051,0.8405010438413362
8.6424161195755,0.840567612687813
8.6424161195755,0.8406341259908219
8.653384879231453,0.8407005838198499
8.653384879231453,0.8407669862442685
8.653385005891323,0.8408333333333333
8.662057988345623,0.8408996251561849
8.66205807030201,0.8409658617818485
8.673026889562607,0.8410320432792343
8.673026889562607,0.8406821963394343
8.691520608961582,0.8407484407484408
8.714044965803623,0.8408146300914381
8.720983378589153,0.8408807644370586
8.720983505249023,0.8409468438538206
8.720983542501926,0.8410128684101287
8.720983549952507,0.8410788381742739
8.720983564853668,0.8407299875570303
8.720983639359474,0.8403814262023217
8.720983639359474,0.8404475756319933
8.750446282327175,0.8405136702568351
8.7504463493824,0.8405797101449275
8.760267354547977,0.8406456953642384
8.760267481207848,0.8407116259826231
8.770088262856007,0.8407775020678246
8.7799092233181,0.840429929723026
8.792612344026566,0.8404958677685951
8.792612344026566,0.8405617513424205
8.792612344026566,0.8406275805119736
8.799550898373127,0.8406933553446141
8.799550898373127,0.8407590759075908
8.799550965428352,0.8408247422680413
8.799550965428352,0.8408903544929925
8.799550965428352,0.8409559126493613
8.79955106973648,0.8410214168039539
8.79955106973648,0.8410868670234665
8.79955106973648,0.8411522633744856
8.79955106973648,0.8412176059234883
8.799551144242287,0.8412828947368421
8.819192856550217,0.8413481298808055
8.819192916154861,0.8414133114215283
8.829013727605343,0.8414784394250513
8.829013727605343,0.8415435139573071
8.829013913869858,0.8416085350841198
8.830161735415459,0.8416735028712059
8.831896133720875,0.8417384173841739
8.831896297633648,0.8418032786885246
8.838834665715694,0.8418680868496518
8.868297085165977,0.8419328419328419
8.868297293782234,0.8419975440032746
8.878118351101875,0.8420621931260229
8.878118395805359,0.8421267893660531
8.878118470311165,0.8421913327882257
8.878118470311165,0.8422558234572947
8.890821613371372,0.8423202614379085
8.890821613371372,0.84238464679461
8.897760301828384,0.8424489795918367
8.907581239938736,0.8425132598939209
8.908729076385498,0.8425774877650897
8.917401939630508,0.842641663269466
8.917401999235153,0.8427057864710676
8.917402096092701,0.8423625254582485
8.920284397900105,0.8424267100977199
8.920284397900105,0.8420838420838421
8.927223034203053,0.8421480878763222
8.927223101258278,0.8422122814152094
8.92837081849575,0.8422764227642277
8.928371004760265,0.8423405119869971
8.928371027112007,0.8424045491470349
8.928371027112007,0.8424685343077548
8.92837107181549,0.8425324675324676
8.92837107181549,0.8421906693711968
8.928371086716652,0.8422546634225466
8.935309380292892,0.8423186055938386
8.937043845653534,0.8423824959481362
8.94686470925808,0.8424463345484001
8.946864798665047,0.8425101214574898
8.949747264385223,0.8425738567381627
8.956685543060303,0.8426375404530745
8.956685543060303,0.8427011726647796
8.956685557961464,0.8423605497170574
8.956685557961464,0.8424242424242424
8.956685774028301,0.8424878836833603
8.956685796380043,0.8425514735567219
8.956685975193977,0.8426150121065376
8.956685990095139,0.8426784993949173
8.995969384908676,0.842741935483871
8.995969474315643,0.8428053204353083
8.995969578623772,0.8424657534246576
9.005790412425995,0.842529198550141
9.006938219070435,0.8421900161030595
9.00693840533495,0.8422535211267606
9.015611208975315,0.8423169750603379
9.015611208975315,0.8423803779654202
9.028314858675003,0.842443729903537
9.028314858675003,0.8425070309361189
9.035253159701824,0.8425702811244979
9.035253159701824,0.8426334805299077
9.03525324165821,0.8426966292134831
9.035253345966339,0.8427597272362616
9.0352533608675,0.842822774659182
9.045074239373207,0.8428857715430862
9.046222135424614,0.842948717948718
9.065863952040672,0.8430116139367241
9.065863952040672,0.8430744595676541
9.067598350346088,0.8427370948379351
9.067598350346088,0.8428
9.074536740779877,0.8428628548580568
9.103999570012093,0.842925659472422
9.103999696671963,0.8425888933280063
9.10688216984272,0.8426517571884984
9.10688216984272,0.8427145708582834
9.10688216984272,0.8427773343974462
9.10688216984272,0.8428400478659752
9.113820508122444,0.8429027113237639
9.113820508122444,0.8429653248306098
9.11382070183754,0.8430278884462151
9.113820731639862,0.8430904022301872
9.113820761442184,0.8431528662420382
9.113820791244507,0.8432152805411859
9.126523867249489,0.843277645186953
9.126523867249489,0.8433399602385686
9.126523867249489,0.8434022257551669
9.126523867249489,0.8434644417957886
9.126523867249489,0.8431294678316124
9.126523867249489,0.8431917427550615
9.126523867249489,0.8432539682539683
9.126523867249489,0.843316144387148
9.126523867249489,0.8433782712133228
9.126523867249489,0.8430439952437574
9.126523867249489,0.8431061806656102
9.126523867249489,0.8431683168316831
9.126523867249489,0.8432304038004751
9.126523867249489,0.8432924416303917
9.126523867249489,0.8433544303797469
9.126523867249489,0.8434163701067615
9.126523867249489,0.8434782608695652
9.13346242904663,0.8435401027261952
9.133462607860565,0.8432069510268563
9.155986651778221,0.8432688511646269
9.155986651778221,0.8433307024467246
9.155986651778221,0.8433925049309665
9.155986651778221,0.8434542586750788
9.16292518377304,0.8435159637366969
9.172745987772942,0.8435776201733649
9.172745987772942,0.843245372193777
9.17274633795023,0.8429133858267717
9.185449436306953,0.8429752066115702
9.185449466109276,0.8430369787568843
9.185449466109276,0.8430987023200944
9.185449466109276,0.8431603773584906
9.185449466109276,0.8428290766208252
9.185449466109276,0.8424980361351139
9.185449466109276,0.8425598743619945
9.185449466109276,0.8426216640502355
9.222998723387718,0.8426834052569635
9.222998723387718,0.8423529411764706
9.222998782992363,0.8424147393179146
9.224733181297779,0.8424764890282131
9.224733181297779,0.8425381903642774
9.224733181297779,0.8422083007047768
9.224733181297779,0.8422700587084149
9.231671504676342,0.8423317683881064
9.231671676039696,0.8423934298005475
9.231671765446663,0.8424550430023455
9.242640510201454,0.8425166080500195
9.242640569806099,0.8421875
9.242640569806099,0.8422491214369386
9.242640674114227,0.84192037470726
9.242640681564808,0.8415918845103394
9.251313626766205,0.8412636505460218
9.251313626766205,0.8413255360623781
9.261134415864944,0.8413873733437256
9.262282498180866,0.8414491624464355
9.264016896486282,0.8415109034267912
9.264016896486282,0.8415725963409887
9.264016896486282,0.8416342412451362
9.264016896486282,0.8416958381952547
9.264016896486282,0.8413685847589425
9.264016896486282,0.8410415856976292
9.264016896486282,0.8411033411033411
9.264016896486282,0.8411650485436893
9.264016896486282,0.8412267080745341
9.264016896486282,0.8412883197516492
9.264016896486282,0.8413498836307215
9.264016896486282,0.8414113997673517
9.264016896486282,0.8410852713178295
9.264016896486282,0.8411468423091825
9.264016896486282,0.8412083656080558
9.264016896486282,0.8412698412698413
9.264016896486282,0.8409442724458205
9.264016896486282,0.8410058027079303
9.264016896486282,0.8410672853828306
9.264016896486282,0.8407421724004639
9.264016896486282,0.8408037094281299
9.264016896486282,0.8408651989185013
9.264016896486282,0.8409266409266409
9.264016896486282,0.8409880355075261
9.264016896486282,0.8410493827160493
9.264016896486282,0.8411106826070189
9.264016896486282,0.8411719352351581
9.264016896486282,0.8408477842003853
9.264016896486282,0.8409090909090909
9.264016896486282,0.8409703504043127
9.264016896486282,0.8410315627405697
9.264016896486282,0.8407079646017699
9.264016896486282,0.8407692307692308
9.264016941189766,0.8408304498269896
9.264016941189766,0.8405073020753266
9.264016941189766,0.8405685747214752
9.264016941189766,0.8406298003072197
9.264016941189766,0.8406909788867563
9.264016941189766,0.840752110514198
9.264016941189766,0.840813195243575
9.264016941189766,0.8408742331288344
9.270955167710781,0.8409352242238406
9.270955383777618,0.8406130268199233
9.270955607295036,0.8402910762160092
9.28077620267868,0.8399693721286371
9.280776232481003,0.8400306161500192
9.290597319602966,0.8400918133129304
9.29059735685587,0.8401529636711281
9.290597476065159,0.8402140672782875
9.303300730884075,0.8402751241880015
9.303300730884075,0.8403361344537815
9.310239188373089,0.8400152730049637
9.310239359736443,0.8400763358778626
9.311387076973915,0.8401373521556658
9.311387076973915,0.8401983218916858
9.319473460316658,0.8402592451391536
9.320060141384602,0.8403201219512195
9.329881101846695,0.8403809523809523
9.329881101846695,0.8404417364813405
9.339702174067497,0.8405024743052912
9.342584311962128,0.8401826484018264
9.342584311962128,0.8402434385697984
9.342584446072578,0.8403041825095057
9.342584446072578,0.8403648802736602
9.349522545933723,0.8404255319148937
9.349522784352303,0.8404861374857577
9.360491678118706,0.8405466970387244
9.360491678118706,0.8402277039848197
9.360491797327995,0.840288315629742
9.378985568881035,0.8403488813045127
9.388806410133839,0.8400303260045489
9.388806410133839,0.8397120121258053
9.388806611299515,0.8393939393939394
9.391688890755177,0.8394547519878833
9.391688905656338,0.8391370174110523
9.391688905656338,0.839197881195611
9.391688905656338,0.8392586989409985
9.391688905656338,0.8393194706994329
9.391688905656338,0.8393801965230536
9.391688905656338,0.8390630902908953
9.391688905656338,0.8387462235649547
9.391688905656338,0.8388070970177426
9.391688905656338,0.8388679245283018
9.391688905656338,0.8389287061486231
9.391688905656338,0.8389894419306184
9.391688905656338,0.8390501319261213
9.391688905656338,0.8391107761868877
9.391688905656338,0.8391713747645951
9.391688905656338,0.8392319277108434
9.391688905656338,0.8392924350771547
9.391688905656338,0.8393528969149736
9.391688905656338,0.8394133132756676
9.391688905656338,0.8394736842105263
9.391688905656338,0.8395340097707629
9.399775564670563,0.8395942900075132
9.42115169018507,0.8392790086368757
9.42115169018507,0.838963963963964
9.42115169018507,0.8386491557223265
9.42115169018507,0.8383345836459115
9.42115169018507,0.838395200599925
9.42115169018507,0.8384557721139431
9.42115169018507,0.8385162982390408
9.42115169018507,0.8385767790262172
9.42115169018507,0.8386372145263946
9.42115169018507,0.8386976047904192
9.421151742339134,0.8387579498690609
9.421151742339134,0.8388182498130142
9.428090363740921,0.8388785046728972
9.428090371191502,0.8385650224215246
9.428090408444405,0.8386253268584236
9.428090453147888,0.8386855862584018
9.428090453147888,0.8387458006718925
9.42809046804905,0.8384328358208956
9.42809048295021,0.8381201044386423
9.42809048295021,0.8381804623415362
9.42809048295021,0.838240775251584
9.439059287309647,0.8383010432190761
9.439059287309647,0.8383612662942271
9.458701103925705,0.8384214445271779
9.467374078929424,0.838481577967994
9.467374175786972,0.8381696428571429
9.467374190688133,0.8378579397545556
9.477194890379906,0.8379182156133829
9.477194890379906,0.8379784466740988
9.477195225656033,0.8380386329866271
9.478342980146408,0.837727441515039
9.478343039751053,0.8374164810690423
9.478343039751053,0.8374768089053803
9.487015925347805,0.8375370919881305
9.487015940248966,0.8375973303670745
9.488163843750954,0.83765752409192
9.48816393315792,0.8373471656168952
9.499719202518463,0.837037037037037
9.506657749414444,0.8370973713439467
9.506657928228378,0.8371576609918578
9.537268459796906,0.8368479467258602
9.537268459796906,0.8369082840236687
9.545941293239594,0.8369685767097966
9.545941293239594,0.8370288248337029
9.555762127041817,0.8370890284447728
9.555762127041817,0.837149187592319
9.556910276412964,0.8372093023255814
9.556910336017609,0.8372693726937269
9.556910336017609,0.8373293987458502
9.565583296120167,0.8373893805309734
9.56558334082365,0.8374493180980465
9.578286573290825,0.8375092114959469
9.578286573290825,0.8375690607734807
9.578286573290825,0.8372606774668631
9.578286573290825,0.8369525211630475
9.578286573290825,0.8370125091979397
9.578286573290825,0.8370724531077602
9.578286573290825,0.8371323529411765
9.578286573290825,0.8371922087467842
9.58522516489029,0.837252020573108
9.595046050846577,0.8369445464561146
9.604867100715637,0.8370044052863436
9.604867100715637,0.8370642201834863
9.624508805572987,0.8371239911958914
9.624508805572987,0.8368170150348369
9.624508820474148,0.8365102639296188
9.624508820474148,0.836570172224258
9.63433001190424,0.8366300366300367
9.656854122877121,0.8363236909556939
9.663792505860329,0.8363836017569546
9.663792595267296,0.8364434687156971
9.673613466322422,0.8361375274323336
9.71289710700512,0.8358318098720292
9.71289710700512,0.8355263157894737
9.714045196771622,0.8355864084764341
9.714045196771622,0.8356464572680788
9.714045241475105,0.8357064622124863
9.714045241475105,0.8354014598540146
9.722718000411987,0.835461510397665
9.72271804511547,0.8355215171407732
9.722718074917793,0.8355814801312431
9.722718119621277,0.8356413994169096
9.733686909079552,0.8357012750455374
9.735421434044838,0.8357611070648215
9.735421478748322,0.8354568620313069
9.735421478748322,0.8355167394468704
9.742359727621078,0.8355765732993816
9.752180978655815,0.8352727272727273
9.753328837454319,0.8353326063249727
9.762001812458038,0.8353924418604651
9.77297057211399,0.8354522339266255
9.801285400986671,0.835511982570806
9.801285430788994,0.8355716878402903
9.801285430788994,0.8356313497822931
9.801285490393639,0.8356909684439608
9.801285732537508,0.8353879622915156
9.801285732537508,0.8354476259514316
9.802433304488659,0.8355072463768116
9.802433539181948,0.8355668236146324
9.811105906963348,0.835626357711803
9.811105906963348,0.835323923271806
9.81110642105341,0.835383502170767
9.81110642105341,0.8350813743218807
9.811106510460377,0.8347794649313087
9.820927202701569,0.8344777737621973
9.820927426218987,0.8341763005780347
9.820927437394857,0.8342361863488624
9.83189631253481,0.8342960288808664
9.833630844950676,0.8339949476723204
9.833630844950676,0.8336940836940837
9.860211350023746,0.8337540569780022
9.870031736791134,0.8338139870223504
9.87117999792099,0.8338738738738739
9.871180042624474,0.8339337175792507
9.87118011713028,0.8336334173568599
9.892556324601173,0.8336933045356372
9.892556324601173,0.8337531486146096
9.89255641400814,0.8338129496402877
9.89775999635458,0.8338727076591155
9.89775999635458,0.8339324227174695
9.899494260549545,0.83399209486166
9.899494260549545,0.8336925287356322
9.899494640529156,0.8333931777378815
9.89949482679367,0.8330940416367552
9.938778802752495,0.8331539289558665
9.967654675245285,0.8332137733142038
9.969389215111732,0.8332735747579778
9.969389215111732,0.8333333333333334
9.969389215111732,0.8333930490863489
9.97747553884983,0.8334527220630372
9.978062063455582,0.8335123523093448
9.978062093257904,0.8335719398711525
9.978062331676483,0.8336314847942755
9.998852133750916,0.8336909871244635
10.0,0.8333929209867715
10.0,0.8330950679056469
10.006938308477402,0.8331546981064666
10.007525019347668,0.8332142857142857
10.008672997355461,0.8332738307747233
10.008672997355461,0.8329764453961456
10.017345875501633,0.8326792722083483
10.017345935106277,0.8327389443651926
10.01734608411789,0.8327985739750445
10.01734608411789,0.8328581610833927
10.017346180975437,0.8329177057356608
10.020228289067745,0.8326210826210826
10.020228289067745,0.8326806692773229
10.028314724564552,0.8323843416370107
10.028314724564552,0.832088224831021
10.028314903378487,0.8321479374110953
10.028314903378487,0.832207607536438
10.046808674931526,0.8322672352523098
10.056629940867424,0.8319715808170515
10.067598447203636,0.83203125
10.067598670721054,0.8320908768193114
10.076271414756775,0.8317955997161107
10.085505694150925,0.8315005321035829
10.087240271270275,0.8315602836879432
10.126523867249489,0.8316199929103155
10.126523867249489,0.8316796598157336
10.135196883231401,0.8317392844491676
10.15425218641758,0.8317988668555241
10.164073191583157,0.8315044247787611
10.174480833113194,0.8315640481245576
10.174480833113194,0.8316236292889989
10.18371494114399,0.8316831683168316
10.183715000748634,0.8317426652527394
10.183715000748634,0.8318021201413428
10.1854497641325,0.8318615330271989
10.1854497641325,0.8319209039548022
10.194122672080994,0.8319802329685846
10.203943699598312,0.8320395201129146
10.213177815079689,0.8320987654320988
10.213764429092407,0.8321579689703809
10.213764443993568,0.8322171307719421
10.213764742016792,0.8322762508809021
10.213764742016792,0.8323353293413174
10.223585113883018,0.8323943661971831
10.224733479321003,0.8321013727560718
10.25304813683033,0.8321604503870513
10.255930699408054,0.832219486457967
10.26286892592907,0.8322784810126582
10.292331621050835,0.8319859402460457
10.302152931690216,0.8320449754040758
10.302152931690216,0.8321039690902705
10.303300701081753,0.8321629213483146
10.303300820291042,0.8322218322218322
10.351257257163525,0.832280701754386
10.351257376372814,0.8319887758681165
10.351257398724556,0.8320476858345021
10.361078403890133,0.8321065545040308
10.363960817456245,0.8321653819201121
10.363960817456245,0.8322241681260946
10.363960817456245,0.8322829131652661
10.363960832357407,0.831991599579979
10.37089941650629,0.8317004898530441
10.37089941650629,0.8317593564183281
10.448879919946194,0.8314685314685315
10.448879919946194,0.8315274379587557
10.448879979550838,0.8315863032844165
10.44946676492691,0.8316451274886483
10.457553200423717,0.8317039106145251
10.459287732839584,0.8317626527050611
10.478929437696934,0.8318213538032101
10.478929437696934,0.8318800139518661
10.478929974138737,0.8319386331938633
10.488750614225864,0.8319972115719763
10.491632953286171,0.8320557491289199
10.499719262123108,0.8321142459073494
10.499719262123108,0.8321727019498607
10.499719262123108,0.8322311172989906
10.499719262123108,0.8322894919972165
10.499719262123108,0.8323478260869566
10.499719262123108,0.8324061196105702
10.499719262123108,0.832464372610358
10.49971929192543,0.8325225851285615
10.50780575722456,0.8322334143799931
10.508392438292503,0.8322916666666667
10.517626725137234,0.8323498785144047
10.518213301897049,0.8324080499653018
10.528034284710884,0.8324661810613944
10.53785502910614,0.8325242718446602
10.53785502910614,0.832582322357019
10.537855125963688,0.8322938322938322
10.53785515576601,0.832351922410807
10.537855319678783,0.832409972299169
10.557497024536133,0.8324679820006923
10.57828688621521,0.8325259515570934
10.586959443986416,0.8322379799377378
10.586959708482027,0.8322959889349931
10.597928613424301,0.8320082958866228
10.606601290404797,0.8320663441603318
10.606601290404797,0.8321243523316062
10.606601625680923,0.8321823204419889
10.606601685285568,0.8322402485329652
10.606601685285568,0.8322981366459627
10.60660170018673,0.8320110382890652
10.617570497095585,0.8317241379310345
10.617570497095585,0.8314374353671148
10.635477736592293,0.8311509303928325
10.63894709199667,0.8312090940406476
10.645885288715363,0.8309228650137741
10.65685410797596,0.8309810671256455
10.65685410797596,0.8306951135581555
10.65685410797596,0.8307533539731682
10.65685410797596,0.8308115543328748
10.656854152679443,0.8308697146785837
10.658588647842407,0.8309278350515464
10.665527008473873,0.8309859154929577
10.68516893684864,0.8310439560439561
10.685169041156769,0.8307586680398215
10.685169070959091,0.8308167467398765
10.685169160366058,0.8308747855917668
10.748711720108986,0.8309327846364883
10.772970721125603,0.8309907439149812
10.772970721125603,0.8310486634681289
10.774705320596695,0.8311065433367592
10.783377930521965,0.8311643835616438
10.783378303050995,0.8312221841834988
10.786260668188334,0.8312799452429842
10.79319928586483,0.8313376667807048
10.79319940507412,0.8313953488372093
10.803020179271698,0.8314529914529915
10.804168030619621,0.8315105946684894
10.812841020524502,0.8312265117868124
10.813988983631134,0.8309426229508197
10.813988983631134,0.8306589279617617
10.813988983631134,0.830716723549488
10.832482941448689,0.8304332992152849
10.832483157515526,0.8304911323328786
10.833630964159966,0.8305489260143198
10.833630964159966,0.8306066802999318
10.843451811000705,0.8306643952299829
10.86194533109665,0.8307220708446866
10.871766664087772,0.8307797071842016
10.871766664087772,0.8308373042886317
10.881587326526642,0.8308948621980266
10.881587386131287,0.830952380952381
10.920871272683144,0.8310098605916355
10.92895770072937,0.8307273963290279
10.940513156354427,0.8307849133537207
10.949747376143932,0.8308423913043478
10.949747376143932,0.8308998302207131
10.949747424572706,0.8309572301425662
10.960154980421066,0.831014591109603
10.971123926341534,0.8310719131614654
10.971123926341534,0.8311291963377416
10.971123993396759,0.8308474576271186
10.971123993396759,0.8309047780413419
10.989617496728897,0.8309620596205962
10.999438494443893,0.8310193024043345
10.999438494443893,0.8310765064319566
10.999438688158989,0.8311336717428088
10.999438911676407,0.8308525033829499
10.999438911676407,0.830909705782888
11.010407641530037,0.8309668695064233
11.019080445170403,0.8310239945927679
11.028901435434818,0.831081081081081
11.038722351193428,0.8311381290104695
11.038722470402718,0.8308575286968265
11.038722470402718,0.8309146135673304
11.041604854166508,0.8309716599190283
11.041605047881603,0.8310286677908938
11.041605047881603,0.8310856372218476
11.049691319465637,0.8308055274688237
11.049691334366798,0.8305256064690026
11.049691334366798,0.8305826877736612
11.058364354074001,0.8303030303030303
11.059512183070183,0.8303601480982834
11.07800604403019,0.8304172274562585
11.078006267547607,0.8304742684157417
11.108616806566715,0.8305312710154674
11.126524060964584,0.8302521008403362
11.12711075693369,0.8303091397849462
11.128258660435677,0.8300302317769567
11.128258660435677,0.8300873069173942
11.128258660435677,0.8301443437395098
11.128258660435677,0.8302013422818791
11.128258667886257,0.8299228446829923
11.128258667886257,0.829979879275654
11.136344954371452,0.8300368756285619
11.136345073580742,0.8300938337801609
11.13693143427372,0.8301507537688442
11.136931598186493,0.8302076356329537
11.139814108610153,0.8302644794107801
11.14963512122631,0.8299866131191432
11.14963512122631,0.8300434928069589
11.149635225534439,0.8301003344481606
11.156573444604874,0.8301571380809094
11.185449704527855,0.8302139037433155
11.206825867295265,0.830270631473438
11.214912459254265,0.8303273213092852
11.284245617687702,0.8303839732888146
11.285393580794334,0.8301068090787717
11.305035397410393,0.8301634968301635
11.305035650730133,0.8298865910607072
11.31370835006237,0.8299433144381461
11.313708394765854,0.83
11.313708513975143,0.830056647784072
11.32352926582098,0.8301132578281146
11.333350196480751,0.8301698301698301
11.334498181939125,0.8302263648468708
11.334498181939125,0.8299500831946756
11.392276037484407,0.8300066533599467
11.393423654139042,0.8300631858995676
11.403244733810425,0.8301196808510638
11.403244785964489,0.8301761382519109
11.4119171500206,0.8302325581395349
11.4119171500206,0.8302889405513119
11.432707361876965,0.8303452855245684
11.441380567848682,0.8304015930965815
11.441380627453327,0.8301260783012607
11.44252833724022,0.8301824212271973
11.44252833724022,0.830238726790451
11.442528516054153,0.8302949950281737
11.442528516054153,0.8303512259774686
11.452349372208118,0.8304074196753892
11.454083643853664,0.8304635761589404
11.454083763062954,0.8305196954650778
11.454083763062954,0.8305757776307081
11.470843005925417,0.8306318226926894
11.470843069255352,0.8306878306878307
11.470843095332384,0.8304132231404958
11.470843464136124,0.8304692663582287
11.480077385902405,0.8305252725470763
11.480077408254147,0.8305812417437253
11.490484803915024,0.8306371739848135
11.500306088477373,0.8306930693069307
11.519947934895754,0.8307489277466182
11.521095842123032,0.8308047493403694
11.529768578708172,0.8308605341246291
11.530916668474674,0.8309162821357944
11.530916728079319,0.8309719934102142
11.549410432577133,0.8306982872200264
11.549410589039326,0.8307540335857755
11.549410589039326,0.8308097432521395
11.549410663545132,0.8308654162553472
11.559231474995613,0.8309210526315789
11.559231538325548,0.8306478132193358
11.588694497942924,0.8307034845496384
11.596780747175217,0.8307591192901742
11.608336046338081,0.830814717477004
11.608336180448532,0.8308702791461412
11.612953186035156,0.8309258043335522
11.612953186035156,0.8309812930751559
11.627977930009365,0.8310367454068242
11.642416194081306,0.8310921613643818
11.656854078173637,0.8311475409836065
11.656854152679443,0.8312028843002295
11.667261682450771,0.8309305373525557
11.686903640627861,0.8309859154929577
11.68690374493599,0.8307138179436804
11.70654533058405,0.8307692307692308
11.706545501947403,0.830824607329843
11.706545650959015,0.8308799476611056
11.756798028945923,0.8309352517985612
11.756798028945923,0.8309905197777051
11.76547123491764,0.8307189542483661
11.785112671554089,0.8307742567788304
11.785113036632538,0.8308295231874592
11.799550786614418,0.8308847535096311
11.813989222049713,0.8309399477806788
11.813989222049713,0.8306688417618271
11.835365518927574,0.8307240704500979
11.863679766654968,0.830453211607434
11.863679975271225,0.8305084745762712
11.873501010239124,0.8305637015314434
11.889087289571762,0.8306188925081434
11.889087289571762,0.8306740475415174
11.896025761961937,0.8307291666666666
11.897760480642319,0.8307842499186463
11.897760480642319,0.8305139882888745
11.942247703671455,0.8305691056910569
11.942247703671455,0.8306241872561768
11.942247718572617,0.8306792330191746
11.942247733473778,0.8307342430149448
11.981531351804733,0.8304644365053588
11.981531351804733,0.8305194805194805
11.99135248363018,0.8302499188575138
12.0,0.8303049967553536
12.0,0.8303600389231268
12.0,0.8304150453955902
12.0,0.8304700162074554
12.012142024934292,0.8305249513933896
12.012142069637775,0.8305798509880142
12.02081486582756,0.8303108808290155
12.020814925432205,0.8303658141793461
12.040456920862198,0.83042071197411
12.071067690849304,0.8304755742478163
12.099382743239403,0.8302069857697283
12.110351577401161,0.8302618816682832
12.12017247080803,0.8299935358758889
12.128258734941483,0.830048465266559
12.138666369020939,0.8301033591731266
12.158308140933514,0.8301582176299644
12.15945603698492,0.8302130406714009
12.15945603698492,0.8302678283317199
12.168128974735737,0.8303225806451613
12.168129026889801,0.8303772976459207
12.171011671423912,0.8304319793681496
12.177950076758862,0.8301643570737995
12.177950136363506,0.8302190721649485
12.188918814063072,0.8302737520128824
12.188918814063072,0.8303283966516419
12.197591841220856,0.8303830061152236
12.217233426868916,0.8304375804375804
12.21723372489214,0.8304921196526214
12.228202730417252,0.8305466237942122
12.228202730417252,0.8306010928961749
12.236875526607037,0.830655526992288
12.236875593662262,0.8307099261162866
12.239171519875526,0.8307642903018626
12.23917155712843,0.8308186195826646
12.24264046549797,0.8308729139922978
12.249579176306725,0.8309271735643247
12.256517387926579,0.8309813983322643
12.256517469882965,0.8310355883295928
12.258813325315714,0.8310897435897436
12.26633832603693,0.831143864146107
12.266338400542736,0.8311979500320308
12.269220888614655,0.8309317963496637
12.27557260543108,0.8309859154929577
12.278455171734095,0.83104
12.278455171734095,0.8307741522712732
12.278455190360546,0.8308282699072593
12.278455190360546,0.8305626598465473
12.278455194085836,0.8306168104825823
12.27845523133874,0.8303514376996806
12.285980328917503,0.830405621207282
12.306770101189613,0.8304597701149425
12.335084646940231,0.8301947015639962
12.335084706544876,0.8299298021697511
12.335084825754166,0.8299840510366826
12.34720166772604,0.8300382653061225
12.347788348793983,0.8300924450111572
12.354726329445839,0.8298279158699808
12.35702259466052,0.8298821280662632
12.374368697404861,0.8296178343949044
12.38533729314804,0.8293537090098695
12.39401039481163,0.8294080203691916
12.39401039481163,0.8291441298122812
12.40383130311966,0.8288804071246819
12.40383130311966,0.8289348171701113
12.40383130311966,0.8289891926255563
12.403831347823143,0.8290435335239911
12.406713724136353,0.8290978398983482
12.406713724136353,0.8288345506510003
12.41480016708374,0.8288888888888889
12.43329431861639,0.828943192637258
12.434442110359669,0.828997461928934
12.452935874462128,0.8290516967967015
12.4529360383749,0.8291058972733037
12.4529360383749,0.8291600633914421
12.482398882508278,0.8292141951837769
12.511861681938171,0.8292682926829268
12.53553381189704,0.8293223559214693
12.560966193675995,0.8290598290598291
12.562114022672176,0.8291139240506329
12.562114082276821,0.829167984814932
12.570787206292152,0.8292220113851992
12.570787250995636,0.8289598482453368
12.570787250995636,0.8290139064475348
12.57078731060028,0.8290679304897315
12.57078731060028,0.8291219204042957
12.57078731060028,0.8291758762235554
12.570787340402603,0.829229797979798
12.570787340402603,0.8292836857052698
12.570787340402603,0.8293375394321767
12.570787340402603,0.8293913591926837
12.571934878826141,0.8294451450189155
12.571934901177883,0.8291837377875827
12.571934901177883,0.8292375551354757
12.571934901177883,0.8289763779527559
12.571934901177883,0.8290302267002518
12.580608077347279,0.8290840415486308
12.591576874256134,0.829137822529893
12.60024943947792,0.8291915696759987
12.601397685706615,0.8292452830188679
12.601397685706615,0.8292989625903804
12.60139786452055,0.8290383406662476
12.610070634633303,0.8290920515237198
12.612953305244446,0.8291457286432161
12.621039733290672,0.8288854003139717
12.628539383411407,0.8289391086001255
12.641829445958138,0.8286790084719171
12.642416045069695,0.828732747804266
12.681113187223673,0.8287864534336783
12.681113187223673,0.828526645768025
12.681113187223673,0.8282670009401442
12.681113187223673,0.8280075187969925
12.681113246828318,0.8277481991857187
12.682847753167152,0.8278021289918598
12.717514477670193,0.8275430359937402
12.717514477670193,0.8275969962453066
12.720983386039734,0.8276509227400688
12.720983386039734,0.8277048155096935
12.727921664714813,0.8277586745858081
12.727921858429909,0.8278125
12.727921858429909,0.8275538894095595
12.727922052145004,0.8272954403497814
12.74756376259029,0.8273493599750235
12.747563792392612,0.8274032459425718
12.749859616160393,0.8274570982839313
12.750446297228336,0.8275109170305677
12.778174430131912,0.8275647022139071
12.806489378213882,0.8276184538653366
12.806489408016205,0.8276721720162045
12.828427106142044,0.8277258566978193
12.845773056149483,0.8274680784802242
12.856741830706596,0.8272104607721046
12.856741964817047,0.8269530034235917
12.864828135818243,0.8270068450528936
12.865414898842573,0.8270606531881805
12.875235974788666,0.8271144278606966
12.878118306398392,0.8271681691016475
12.88505670428276,0.8272218769422002
12.885056793689728,0.8272755514134824
12.885056853294373,0.8270186335403726
12.885057032108307,0.8270723377832971
12.896025657653809,0.8271260086902545
12.935309261083603,0.8271796462922743
12.963623613119125,0.8272332506203474
12.976327385753393,0.8269767441860465
12.983266085386276,0.8270303781773094
12.98556199669838,0.8267740935853735
12.98556199669838,0.8268277571251549
12.994234930723906,0.8268813874264478
13.0,0.8269349845201238
13.0,0.826679046734757
13.0,0.8264232673267327
13.0,0.8264769563872564
13.0,0.826530612244898
13.0,0.8265842349304482
13.0,0.82663782447466
13.013876736164093,0.8266913809082483
13.022549718618393,0.8267449042618901
13.03237084299326,0.8267983945662242
13.05662952363491,0.8265432098765432
13.05662952363491,0.8265967294045048
13.06412935256958,0.8266502159161012
13.081475347280502,0.826395312981807
13.081475369632244,0.8264488286066585
13.120759263634682,0.8265023112480739
13.142696887254715,0.8265557609365373
13.15022137016058,0.8263012011087157
13.169863365590572,0.8263546798029556
13.169864043593407,0.8264081255771006
13.171011686325073,0.8264615384615385
13.17101176083088,0.8265149184866195
13.172159627079964,0.8265682656826568
13.1895050406456,0.8263141715339687
13.190653651952744,0.8263675476336816
13.199326485395432,0.82642089093702
13.208560906350613,0.8261670761670762
13.237436838448048,0.8262204482652747
13.240905925631523,0.8262737875997545
13.24899235740304,0.8263270942006751
13.248992417007685,0.8263803680981595
13.26054797321558,0.8264336093222938
13.26054797321558,0.826486817903127
13.277893707156181,0.8265399938706711
13.277894005179405,0.8265931372549019
13.280776590108871,0.826646248085758
13.285393491387367,0.8263931414574403
13.299831673502922,0.8264462809917356
13.317177504301071,0.826499388004896
13.328146651387215,0.8265524625267666
13.346640557050705,0.826605504587156
13.347788348793983,0.8263527973096912
13.349522888660431,0.8261002444987775
13.356461390852928,0.8261533761075466
13.356461554765701,0.8259010384850336
13.366282165050507,0.8259541984732824
13.376103177666664,0.826007326007326
13.376103177666664,0.8260604211168752
13.388806752860546,0.8258084197681513
13.395744904875755,0.8258615431534004
13.395744904875755,0.8259146341463415
13.406713977456093,0.8256629076501066
13.406713977456093,0.825716026812919
13.406713977456093,0.8257691136155955
13.406713992357254,0.8258221680876979
13.406713992357254,0.8258751902587519
13.415386855602264,0.8259281801582471
13.415386959910393,0.8259811378156373
13.425207734107971,0.8260340632603407
13.435028851032257,0.8260869565217391
13.436176739633083,0.8261398176291793
13.444849617779255,0.826192646611972
13.465639352798462,0.8262454434993924
13.465639352798462,0.8262982083206802
13.466787409037352,0.8263509411050395
13.513595938682556,0.8264036418816388
13.513596035540104,0.8264563106796117
13.535533919930458,0.8265089475280558
13.535533919930458,0.8265615524560339
13.535533919930458,0.8266141254925735
13.552879862487316,0.8266666666666667
13.552879869937897,0.8267191760072705
13.563848674297333,0.8267716535433071
13.563848987221718,0.8268240993036633
13.572521775960922,0.8268765133171913
13.572521835565567,0.826928895612708
13.585225135087967,0.8269812462189957
13.595045816153288,0.827033565164802
13.595045831054449,0.8270858524788391
13.601397804915905,0.8271381081897854
13.601397849619389,0.827190332326284
13.601984448730946,0.8272425249169435
13.601984545588493,0.8272946859903382
13.622774094343185,0.8273468155750076
13.622774243354797,0.8273989136994568
13.641267836093903,0.8274509803921568
13.641268379986286,0.8272014475271411
13.653971366584301,0.827253542357552
13.656854331493378,0.8273056057866185
13.670731082558632,0.8273576378427238
13.69037263840437,0.8271084337349398
13.69037276506424,0.8271604938271605
13.690372787415981,0.827212522576761
13.690372884273529,0.8272645200120373
13.692668810486794,0.8273164861612515
13.720983669161797,0.8273684210526315
13.729656510055065,0.8274203247143717
13.749298170208931,0.8274721971746318
13.750446513295174,0.8275240384615384
13.760267436504364,0.8275758486031841
13.778761267662048,0.8273273273273273
13.788582026958466,0.827379165415791
13.788582131266594,0.8274309723889556
13.792612567543983,0.8274827482748275
13.792612567543983,0.8275344931013797
13.799550890922546,0.8272863568215892
13.81804483011365,0.8273381294964028
13.826692543923855,0.8273898711417441
13.827865660190582,0.8274415817855003
13.827865660190582,0.8274932614555256
13.827865660190582,0.8275449101796407
13.827865660190582,0.827596527985633
13.82786574959755,0.8276481149012568
13.827865809202194,0.8276996709542327
13.847507536411285,0.8277511961722488
13.84750783443451,0.8278026905829596
13.848655715584755,0.8278541542139869
13.856155339628458,0.8279055870929191
13.885056793689728,0.8279569892473119
13.886791452765465,0.828008360704688
13.897760353982449,0.8280597014925373
13.90122938901186,0.8281110116383169
13.906433135271072,0.8281622911694511
13.906433202326298,0.8279152997315836
13.906433284282684,0.8279666070363745
13.906433440744877,0.8280178837555887
13.937043905258179,0.8280691299165673
13.9457171484828,0.828120345546619
13.965358704328537,0.8281715306730196
13.965359095484018,0.8279249776719262
13.978062137961388,0.8276785714285714
13.978062137961388,0.8277298423088366
13.985000345855951,0.8274836406900654
13.986148580908775,0.8275349390425215
13.987882606685162,0.8275862068965517
14.015611231327057,0.8276374442793462
14.02428437024355,0.827688651218063
14.024284616112709,0.8277398277398278
14.03410528600216,0.827790973871734
14.04219177365303,0.8278420896408429
14.042752929031849,0.8275964391691395
14.054895006120205,0.8276475823197864
14.054895006120205,0.8276986951364176
14.063568286597729,0.8277497776460124
14.085505783557892,0.8278008298755186
14.102851748466492,0.8278518518518518
14.103413060307503,0.82760663507109
14.103413060307503,0.8276576843352088
14.142135351896286,0.8274126702190645
14.14213553071022,0.8274637466706126
14.153104409575462,0.8272189349112427
14.183715030550957,0.8272700384501627
14.183715030550957,0.8273211117681845
14.183715030550957,0.8273721548921076
14.212029993534088,0.8271276595744681
14.220702707767487,0.8268833087149188
14.220702856779099,0.8269344359125812
14.220703095197678,0.8269855329199882
14.25998666882515,0.8270365997638724
14.2692209482193,0.8270876364709354
14.270955607295036,0.8271386430678466
14.292331790551543,0.8271896195812445
14.292331820353866,0.8272405660377359
14.336232647299767,0.8272914824638963
14.338553965091705,0.8273423688862699
14.338553994894028,0.8270986745213549
14.338554091751575,0.8268551236749117
14.338554188609123,0.8269060936120106
14.357022494077682,0.8269570335491465
14.357022494077682,0.8267137393350985
14.369164183735847,0.826764705882353
14.369164183735847,0.8268156424581006
14.369164697825909,0.8268665490887713
14.385337360203266,0.8266235674404937
14.397479563951492,0.8266745005875441
14.407300531864166,0.8267254038179148
14.408448427915573,0.8267762771579565
14.408448606729507,0.8265336072791312
14.408448606729507,0.8262910798122066
14.417121350765228,0.826342035787621
14.42809034883976,0.826099706744868
14.429824724793434,0.8261506889475227
14.436763271689415,0.8262016412661196
14.436763271689415,0.8262525637269265
14.447732076048851,0.8260105448154658
14.456405013799667,0.8260614934114202
14.466225616633892,0.8261124121779859
14.467373624444008,0.8261633011413521
14.467374101281166,0.826214160327677
14.495688669383526,0.8262649897630886
14.495688669383526,0.8263157894736842
14.49568934738636,0.8263665594855305
14.49568934738636,0.8264172998246639
14.516478672623634,0.8264680105170903
14.535533718764782,0.8262266355140186
14.536120600998402,0.8262773722627738
14.564435333013535,0.826328079392878
14.571348428726196,0.8260869565217391
14.575404344126582,0.8261376896149358
14.593897957354784,0.826188393117527
14.595046246424317,0.8262390670553936
14.595046246424317,0.825998251238706
14.604867026209831,0.826048951048951
14.604867056012154,0.8260996213224585
14.613539978861809,0.8261502620850321
14.624508813023567,0.8262008733624454
14.633182056248188,0.8259604190919674
14.663792461156845,0.825720104742508
14.663792699575424,0.8257707969749855
14.675347954034805,0.8258214597266648
14.69210733473301,0.8258720930232558
14.694989763200283,0.8259226968904388
14.694989763200283,0.825973271353864
14.703076332807541,0.8260238164391519
14.711749091744423,0.8257839721254355
14.714045159518719,0.8258345428156749
14.722718253731728,0.8258850841555426
14.741211988031864,0.8259355961705831
14.753915499895811,0.8259860788863109
14.770674958825111,0.8257465932154248
14.780495762825012,0.8255072463768116
14.809958681464195,0.8255578093306288
14.809958770871162,0.8253186558516802
14.8226617872715,0.8250796408919779
14.829600110650063,0.8251302837290099
14.829600378870964,0.8251808972503618
14.868297450244427,0.8252314814814815
14.868297450244427,0.8252820364477871
14.868884094059467,0.8253325621746674
14.868884094059467,0.8250939577912692
14.89834657870233,0.8251445086705202
14.920871198177338,0.8251950303380526
14.92781000584364,0.8252455228191796
14.93763054907322,0.8252959861391856
14.938778676092625,0.8253464203233256
14.938778676092625,0.8251082251082251
14.947451308369637,0.8251586843623774
14.957272835075855,0.8252091145082203
14.958420366048813,0.8249711649365629
14.96709330379963,0.8250216200634188
14.967093408107758,0.8250720461095101
14.967093467712402,0.8248343416882743
14.968241415917873,0.8248847926267281
14.994234930723906,0.8249352145119493
15.006377143785357,0.824985607369027
15.015611127018929,0.8250359712230216
15.016197971999645,0.8250863060989643
15.016198046505451,0.825136612021858
15.026019111275673,0.8251868890166763
15.026019111275673,0.8252371371083644
15.028314873576164,0.825287356321839
15.028314873576164,0.8253375466819879
15.035839222371578,0.8251005169442849
15.048543021082878,0.8251507321274764
15.048543021082878,0.8252009184845006
15.055481389164925,0.8252510760401721
15.055481389164925,0.8253012048192772
15.055481620132923,0.8250645253799828
15.055481739342213,0.8251146788990825
15.056629627943039,0.825164803668673
15.0566296428442,0.8252148997134671
15.065302714705467,0.8252649670581496
15.074536770582199,0.8253150057273768
15.08494471013546,0.8253650157457773
15.103999510407448,0.8254149971379507
15.104586228728294,0.8254649499284692
15.124789483845234,0.8255148741418764
15.133462512865663,0.825564769802688
15.133462512865663,0.8256146369353916
15.143869899213314,0.825664475564447
15.143869899213314,0.8257142857142857
15.16351180523634,0.8257640674093116
15.163511902093887,0.8255282695602513
15.18544964492321,0.825578075934913
15.185449704527855,0.8256278538812786
15.222437612712383,0.8256776034236805
15.222437649965286,0.8257273245864233
15.232258759438992,0.8257770173937838
15.242079347372055,0.8258266818700114
15.242079347372055,0.8258763180393275
15.24610984325409,0.825925925925926
15.25304789468646,0.8259755055539733
15.264016896486282,0.8260250569476082
15.264016896486282,0.8260745801309423
15.264016896486282,0.8261240751280592
15.264016896486282,0.8261735419630156
15.264016896486282,0.8262229806598407
15.264016896486282,0.8262723912425363
15.271542191505432,0.8263217737350768
15.271542228758335,0.8263711281614095
15.27442453801632,0.8264204545454545
15.27442455291748,0.8264697529111048
15.281362980604172,0.826519023282226
15.291183836758137,0.8265682656826568
15.301004782319069,0.8266174801362088
15.301004841923714,0.8266666666666667
15.301004871726036,0.8267158252977879
15.310825809836388,0.8267649560533031
15.310825809836388,0.826530612244898
15.320646837353706,0.826579767639558
15.330467488616705,0.826628895184136
15.352405473589897,0.8263947890116115
15.358757182955742,0.8264439411098528
15.372047176584601,0.8264930653835267
15.372047176584601,0.8265421618562535
15.389393270015717,0.8265912305516266
15.399214014410973,0.8263574660633484
15.41594822704792,0.8264065592309867
15.418856106698513,0.8264556246466931
15.42115181684494,0.8265046623339927
15.42115205526352,0.8265536723163842
15.431559704244137,0.8266026546173397
15.458139970898628,0.8266516092603049
15.467960231006145,0.8267005362686989
15.487602427601814,0.8264672686230248
15.497423566877842,0.8265162200282088
15.499719232320786,0.8265651438240271
15.499719470739365,0.8266140400338314
15.499719470739365,0.826662908680947
15.517065316438675,0.8267117497886729
15.528034165501595,0.8267605633802817
15.54652801901102,0.8265277386651647
15.556349083781242,0.8265765765765766
15.585811778903008,0.8263439347030679
15.58869430795312,0.8263927968486213
15.61527455598116,0.8264416315049227
15.6164226308465,0.8262092238470191
15.625656694173813,0.8262580826539219
15.665527306497097,0.8260258572231591
15.685169138014317,0.8260747400955325
15.713483840227127,0.8258426966292135
15.713484138250351,0.825891603482168
15.713484138250351,0.8259404828747895
15.713484168052673,0.8259893348301993
15.713484168052673,0.8260381593714927
15.713484197854996,0.8260869565217391
15.713484197854996,0.826135726303982
15.715779647231102,0.8261844687412392
15.723304308950901,0.8262331838565022
15.73542158305645,0.8262818716727375
15.7354217171669,0.8260504201680672
15.752767533063889,0.8260991318958275
15.766032330691814,0.8261478163493841
15.772409662604332,0.8259165966974531
15.811692878603935,0.8259653049804141
15.812840908765793,0.826013986013986
15.812840908765793,0.8260626398210291
15.821513697504997,0.8261112664243779
15.821513772010803,0.8261598658468418
15.844038307666779,0.8262084381112043
15.850976757705212,0.8262569832402235
15.87350107729435,0.8263055012566323
15.880439467728138,0.8263539921831379
15.880439519882202,0.8264024560424226
15.881587117910385,0.826171875
15.881587624549866,0.8262203626220362
15.909315563738346,0.8259899609592861
15.949186146259308,0.8260384722609423
15.959007162600756,0.8260869565217391
15.96824124455452,0.8261354137642798
15.968827992677689,0.8259052924791086
15.971123933792114,0.8259537733221943
15.971123963594437,0.8260022271714922
15.971123963594437,0.8260506540495408
15.971123963594437,0.8260990539788536
15.971123963594437,0.8261474269819193
15.971123963594437,0.8261957730812013
15.971123963594437,0.8262440922991382
15.987882927060127,0.8262923846581434
15.999438688158989,0.8260627952208947
16.008111871778965,0.8261111111111111
16.01040744781494,0.8261594001666204
16.010407477617264,0.8262076624097724
16.046808555722237,0.826255897862892
16.046808779239655,0.8260266370699223
16.049691379070282,0.8260748959778086
16.08667902648449,0.8261231281198004
16.127110689878464,0.8258940948156362
16.12711074948311,0.8256651884700665
16.128258638083935,0.8254364089775561
16.128258638083935,0.8252077562326869
16.16754224896431,0.8249792301301578
16.184888415038586,0.8250276854928018
16.19585758447647,0.8250761140326598
16.204530134797096,0.8251245157719977
16.23514087498188,0.8251728907330567
16.235140949487686,0.8252212389380531
16.24381411075592,0.8249930881946365
16.283097743988037,0.8247650635710337
16.285980217158794,0.8245371649626969
16.30273961275816,0.824585635359116
16.30273976176977,0.824357912178956
16.323529448360205,0.8241303147432358
16.35240539163351,0.8241788573005796
16.35240539163351,0.8242273730684326
16.361664950847626,0.824
16.385337382555008,0.8240485383342526
16.420590206980705,0.8240970499035015
16.43041141331196,0.8241455347298787
16.442528426647186,0.8241939928354919
16.459874466061592,0.8239669421487603
16.459874495863914,0.8240154227485541
16.459874495863914,0.8240638766519823
16.481812223792076,0.82411230388109
16.49915810674429,0.8241607044578977
16.50897904485464,0.8242090784044016
16.50897904485464,0.8242574257425742
16.528034061193466,0.8243057464943635
16.53844165056944,0.8243540406816933
16.53844165056944,0.8244023083264633
16.539002910256386,0.8244505494505494
16.540737561881542,0.8244987640758034
16.59966331720352,0.8245469522240527
16.59966331720352,0.8245951139171013
16.599663347005844,0.8246432491767288
16.599663347005844,0.8246913580246914
16.599663347005844,0.8247394404827207
16.599663347005844,0.8247874965725254
16.607188146561384,0.8248355263157895
16.61700949072838,0.8248835297341738
16.656292021274567,0.8246575342465754
16.675934553146362,0.8247055601205149
16.695576548576355,0.8247535596933188
16.725039280951023,0.8248015329865863
16.75679811835289,0.824575807334428
16.81457581371069,0.8246238030095759
16.82324866950512,0.824671772428884
16.83710027486086,0.8247197156138911
16.844038397073746,0.8247676325861126
16.852711029350758,0.8245422246515441
16.855594098567963,0.8245901639344262
16.89429111033678,0.8246380770281344
16.94918581843376,0.8246859639541234
16.94918604195118,0.8247338247338247
16.960741698741913,0.8247816593886463
16.960741698741913,0.8248294679399727
16.970562487840652,0.8248772504091653
16.98153120279312,0.8249250068175621
16.999438665807247,0.8249727371864777
17.020815134048462,0.8247478877078223
17.020815134048462,0.8247956403269755
17.029487758874893,0.8245709615908472
17.034104876220226,0.8243464052287581
17.058950550854206,0.8243942281513749
17.081475138664246,0.824169842133914
17.088413771241903,0.8242176870748299
17.0912963449955,0.824265505984766
17.108055591583252,0.8243132988849605
17.117289945483208,0.8243610657966286
17.127697452902794,0.8244088067409622
17.138666063547134,0.8244565217391304
17.16698122024536,0.8245042108122793
17.18718421459198,0.8245518739815317
17.196443751454353,0.824599511267988
17.20856074243784,0.8246471226927253
17.217233672738075,0.8246947082767978
17.221850845962763,0.8247422680412371
17.304474227130413,0.8247898020070518
17.32411627471447,0.8248373101952278
17.33623258769512,0.8248847926267281
17.354726694524288,0.8246612466124661
17.363399367779493,0.8244378217285289
17.36339946091175,0.8244853737811484
17.373220905661583,0.8245329000812348
17.373220905661583,0.8245804006497022
17.374368585646152,0.8243572395128552
17.39286259561777,0.8244047619047619
17.39286259561777,0.8244522585880444
17.395158119499683,0.8244997295835587
17.461609095335007,0.8245471749121385
17.471429899334908,0.8243243243243243
17.47142994403839,0.8243717914077276
17.48125070333481,0.8244192328471097
17.510126262903214,0.824466648663246
17.510713435709476,0.824244060475162
17.510713435709476,0.8242914979757086
17.513596013188362,0.824338909875877
17.520534858107567,0.8241165362827084
17.533238068223,0.8241639697950378
17.542472392320633,0.8242113777298463
17.54999741911888,0.8242587601078167
17.559818252921104,0.8243061169496093
17.55981831252575,0.8240840517241379
17.559818379580975,0.8241314301104229
17.569639086723328,0.8239095315024233
17.571935020387173,0.823956931359354
17.57252149283886,0.8240043057050592
17.60948410630226,0.8240516545601292
17.60948410630226,0.8238300161377085
17.638385489583015,0.8236084969077709
17.649354353547096,0.8236559139784946
17.658027425408363,0.8234345606019887
17.677669435739517,0.8234819989253089
17.736594319343567,0.8235294117647058
17.736594319343567,0.8235767991407089
17.7562365680933,0.8236241610738255
17.83480367064476,0.8236714975845411
17.866562858223915,0.823718808693319
17.893729738891125,0.8237660944206009
17.896025739610195,0.8238133547868061
17.90181577950716,0.8238605898123325
17.923192523419857,0.8239077995175557
17.92607494443655,0.8239549839228296
17.92607494443655,0.8240021430484865
17.96362406015396,0.8240492769148366
17.982118032872677,0.8238286479250335
17.991938658058643,0.8238758029978587
18.00175965577364,0.8239229328338239
18.01158072054386,0.8237025147137507
18.012728676199913,0.8237496656860123
18.03122293204069,0.8237967914438503
18.109790064394474,0.8235765838011226
18.12075899541378,0.8233564938535542
18.120759189128876,0.82340368688218
18.129431419074535,0.8234508547008547
18.139253087341785,0.8232309746328438
18.149073645472527,0.8232781633742658
18.149073645472527,0.8233253269282093
18.14907383173704,0.8233724653148345
18.24034459888935,0.8234195785542812
18.257104121148586,0.8234666666666667
18.257104121148586,0.8235137296720875
18.315442875027657,0.8235607675906184
18.317177668213844,0.8236077804423129
18.325850144028664,0.823654768247203
18.32585057988763,0.8237017310252996
18.356461063027382,0.8237486687965921
18.356461137533188,0.8237955815810487
18.374368518590927,0.8235763704097925
18.41538681089878,0.8236233040702314
18.41538681089878,0.8236702127659574
18.474312350153923,0.8237170965168839
18.482985265552998,0.8237639553429027
18.492219671607018,0.8238107892638852
18.502627581357956,0.8238575982996812
18.502627603709698,0.8239043824701195
18.532089665532112,0.823951141795008
18.54191092401743,0.8239978762941332
18.610657073557377,0.8240445859872612
18.6106571033597,0.8240912708941364
18.659761980175972,0.8241379310344827
18.699045568704605,0.8241845664280032
18.704810619354248,0.8242311770943797
18.720983624458313,0.8242777630532733
18.729656666517258,0.8243243243243243
18.75797139108181,0.8241059602649007
18.783377811312675,0.8241525423728814
18.783377811312675,0.8241990998146678
18.799551278352737,0.8242456326098465
18.799551278352737,0.8242921407779836
18.81689692288637,0.8243386243386244
18.82786563038826,0.8243850833112933
18.888525627553463,0.8244315177154945
18.89429084956646,0.824213587100185
18.898908145725727,0.8242600422832981
18.9347480610013,0.8243064729194187
18.944569252431393,0.8243528790279979
18.944569312036037,0.8243992606284658
18.983852699398994,0.8244456177402323
19.03295686841011,0.8244919503826867
19.036400951445103,0.8245382585751979
19.08320987224579,0.8243207596940121
19.091882698237896,0.8243670886075949
19.14386986196041,0.8244133930925389
19.170450046658516,0.8244596731681603
19.179097790271044,0.824505928853755
19.180271074175835,0.8245521601685986
19.219554893672466,0.8243350013168291
19.240344926714897,0.8243812532912059
19.249018013477325,0.8244274809160306
19.270955607295036,0.8244736842105264
19.270955607295036,0.8242567745330176
19.288301065564156,0.8243029984218833
19.28830136358738,0.8243491980015777
19.28830187022686,0.8243953732912723
19.30794332921505,0.8244415243101183
19.378985710442066,0.8244876510772464
19.399775490164757,0.8245337536117678
19.406152099370956,0.8245798319327731
19.41885581612587,0.8246258860593332
19.426942490041256,0.8246719160104987
19.438497871160507,0.8247179218053005
19.445436030626297,0.8247639034627492
19.47834289073944,0.8245476003147129
19.47834289073944,0.8243314105925538
19.506657645106316,0.8243774574049804
19.53382460027933,0.8244234800838575
19.53382471948862,0.824469478648153
19.54767593741417,0.824253535882661
19.563287030905485,0.8242995548572924
19.582929022610188,0.8243455497382199
19.59275023639202,0.8243915205443602
19.65167547017336,0.8241758241758241
19.692107163369656,0.8242218153282762
19.6921072229743,0.8242677824267782
19.700780376791954,0.8243137254901961
19.700780406594276,0.8243596445373759
19.703076414763927,0.8241442383067678
19.720422379672527,0.8241901776384535
19.740064218640327,0.824236092974667
19.76952701061964,0.8242819843342036
19.76952724903822,0.8243278517358392
19.798989444971085,0.8241127348643006
19.808810606598854,0.824158622488912
19.831334866583347,0.8242044861763171
19.83827295899391,0.8242503259452412
19.838273271918297,0.82429614181439
19.91684076562524,0.8243419338024498
19.917988888919353,0.8243877019280875
19.927809581160545,0.8244334462099505
19.96709343791008,0.82421875
19.967093467712402,0.8242645144493621
19.985587388277054,0.8243102550754815
19.996555902063847,0.8243559718969555
20.047395080327988,0.8244016649323621
20.053160578012466,0.8244473342002601
20.064154664054513,0.8244929797191888
20.064154664054513,0.8245386015076683
20.07397573441267,0.8245841995841996
20.113259211182594,0.8243699662249935
20.114407405257225,0.8241558441558442
20.123080372810364,0.8239418332900545
20.185449570417404,0.82398753894081
20.20453018695116,0.824033220866857
20.211468040943146,0.8240788790866632
20.23572749271989,0.824124513618677
20.23572788015008,0.8241701244813278
20.26345594227314,0.8242157116930257
20.29118401557207,0.8242612752721618
20.291184045374393,0.824306815237108
20.29118436574936,0.8243523316062176
20.30967752635479,0.8243978243978244
20.312560625374317,0.8244432936302434
20.34258446097374,0.8244887393217707
20.348961502313614,0.8245341614906833
20.348961502313614,0.8245795601552394
20.358781956136227,0.8246249353336782
20.37148606032133,0.8244116886475303
20.371486119925976,0.8241985522233712
20.400948513299227,0.8242439906952701
20.417708054184914,0.8242894056847545
20.43735007941723,0.8243347972100232
20.56502214819193,0.8243801652892562
20.574255719780922,0.8244255099406145
20.594484999775887,0.8244708311822406
20.59619426727295,0.824516129032258
20.59619426727295,0.8245614035087719
20.638385593891144,0.8246066546298685
20.697311408817768,0.8246518824136153
20.712335973978043,0.8246970868780613
20.712336041033268,0.8247422680412371
20.741798788309097,0.8245297603710384
20.742946431040764,0.8245749613601236
20.751619905233383,0.8246201390677311
20.821514010429382,0.8246652935118435
20.85097673535347,0.8247104247104247
20.85964973270893,0.8247555326814204
20.879292026162148,0.8248006174427579
20.93821758776903,0.8248456790123457
20.977501111105084,0.8246335818976601
20.98732180148363,0.8246786632390746
20.999438911676407,0.8247237214083784
21.086679242551327,0.8247687564234327
21.08782698959112,0.8248137683020806
21.095352187752724,0.8248587570621468
21.095352493226528,0.8249037227214377
21.116141721606255,0.8249486652977412
21.117289558053017,0.8249935848088273
21.12596271187067,0.8250384812724474
21.20338213443756,0.825083354706335
21.203382149338722,0.8251282051282052
21.21320354938507,0.8251730325557549
21.25248670578003,0.8252178370066633
21.253634557127953,0.8252626184985908
21.272128634154797,0.8253073770491803
21.27501142770052,0.8253521126760563
21.277307115495205,0.8253968253968254
21.29177025705576,0.8251855643716406
21.301591098308563,0.8249744114636642
21.30676993727684,0.8250191864927091
21.31141260266304,0.8248081841432225
21.419442646205425,0.8248529787778062
21.448905494064093,0.8246421267893661
21.448905989527702,0.8246869409660107
21.500892907381058,0.8247317322432295
21.523416824638844,0.8247765006385696
21.58639857172966,0.8248212461695608
21.60833653062582,0.8246106714322186
21.6158614680171,0.8244002041858091
21.62394791841507,0.824445011482521
21.625681787729263,0.824234693877551
21.645324401557446,0.8242795205304769
21.666114076972008,0.8240693523712391
21.68575581908226,0.8241141983176141
21.69384191930294,0.8241590214067278
21.704249430447817,0.824203821656051
21.715218611061573,0.8242485990830362
21.775878578424454,0.8242933537051184
21.820366010069847,0.8243380855397149
21.831921473145485,0.824382794604225
21.9203100502491,0.8244274809160306
21.96247608959675,0.8244721444924955
21.969414718449116,0.8245167853509664
21.969414718449116,0.8245614035087719
22.0,0.8246059989832232
22.00925947725773,0.8246505717916137
22.02775375545025,0.8246951219512195
22.03816106915474,0.824739649479299
22.07744413614273,0.824530218384967
22.09708623588085,0.8245747651688246
22.113820537924767,0.8243654822335026
22.228789247572422,0.824410048211114
22.26345606148243,0.8244545915778793
22.26519049704075,0.8244991123510018
22.29350569099188,0.8245436105476673
22.391714610159397,0.8245880861850443
22.394010350108147,0.8246325392802838
22.394010439515114,0.8246769698505194
22.41135622188449,0.8247213779128673
22.449466824531555,0.8247657634844264
22.451788187026978,0.8248101265822785
22.52920773625374,0.8246013667425968
22.543058969080448,0.8246457489878543
22.54884921014309,0.8244371363521377
22.551731511950493,0.8244815376833586
22.570786997675896,0.8245259165613148
22.591015622019768,0.8245702730030333
22.599102154374123,0.8246146070255244
22.627417102456093,0.8244062657908034
22.65687907487154,0.8244506188431422
22.65744074434042,0.8244949494949495
22.668996293097734,0.8245392577631911
22.757971227169037,0.8245835436648158
22.784551575779915,0.824627807216755
22.792612463235855,0.8246720484359233
22.82383541762829,0.8247162673392182
22.843476995825768,0.8247604639435199
22.863093689084053,0.824804638265692
22.933013692498207,0.8248487903225806
22.98096999526024,0.8246409674981103
23.022549606859684,0.8246851385390428
23.039896175265312,0.8247292873331654
23.04104372113943,0.824773413897281
23.070506751537323,0.8248175182481752
23.091882184147835,0.824861600402617
23.187209576368332,0.8249056603773585
23.199326366186142,0.8249496981891348
23.246135137975216,0.8249937138546644
23.275011382997036,0.8247863247863247
23.391688905656338,0.8248303593867806
23.391688905656338,0.8248743718592965
23.41421365737915,0.8249183622205476
23.443701580166817,0.8247112004018081
23.462195303291082,0.8247552096409742
23.521120965480804,0.8247991967871486
23.550583904609084,0.8248431618569636
23.551731891930103,0.8248871048670346
23.57022586092353,0.8246802106847254
23.59968863427639,0.8247241725175527
23.59968873858452,0.8247681123088494
23.629151061177254,0.824812030075188
23.64126805961132,0.8248559258331245
23.6424161195755,0.8248997995991983
23.651089049875736,0.8246932131229652
23.68113825842738,0.8247371056584877
23.737181141972542,0.8247809762202754
23.737181298434734,0.8248248248248248
23.963062897324562,0.8248686514886164
23.963062971830368,0.8246623311655827
24.002346336841583,0.824706176544136
24.013315610587597,0.82475
24.041630297899246,0.8247938015496126
24.041630566120148,0.8248375812093953
24.041630566120148,0.8246315263552336
24.061272129416466,0.8246753246753247
24.061272367835045,0.8247191011235955
24.100556075572968,0.8247628557164254
24.112672924995422,0.8248065884701772
24.159480571746826,0.8248502994011976
24.19991309940815,0.8248939885258169
24.20970870554447,0.8246882793017456
24.20970870554447,0.824731987035652
24.218406252563,0.8247756729810568
24.241492865607142,0.8245701470221779
24.25131343305111,0.8246138515196811
24.25131343305111,0.8244084682440846
24.257690213620663,0.8244521912350598
24.270394295454025,0.8242469504605427
24.2773327678442,0.8242906918865107
24.296387411653996,0.8243344115451605
24.316616415977478,0.8243781094527363
24.329319939017296,0.8244217856254663
24.375541791319847,0.8244654400795625
24.41770826280117,0.8242605021128511
24.517064929008484,0.8243041749502982
24.522855773568153,0.8243478260869566
24.533824548125267,0.8243914555389965
24.533824607729912,0.8244350633225727
24.542497247457504,0.8244786494538232
24.561552442610264,0.8242740134028295
24.596219688653946,0.8240694789081886
24.61124388873577,0.8241131232944678
24.630885772407055,0.824156746031746
24.64994104206562,0.824200347136127
24.663231179118156,0.8242439266236986
24.72157010063529,0.8242874845105328
24.770674765110016,0.8243310208126858
24.800724126398563,0.8243745355461977
24.837125405669212,0.8244180287270926
24.849242232739925,0.8244615003713791
24.877556763589382,0.8242574257425742
24.9295444637537,0.8243009156149468
24.972883593291044,0.8240969816922316
24.97403122484684,0.824140489735345
24.98443965613842,0.8241839762611276
25.02831494808197,0.8239802224969097
25.02831494808197,0.82377656945131
25.08264846354723,0.8238201136644427
25.134048849344254,0.8236166007905138
25.134049206972122,0.8236601630032107
25.134049206972122,0.8237037037037037
25.171037301421165,0.823747222907924
25.17391940765083,0.8237907206317868
25.182005539536476,0.8235874660745127
25.183153837919235,0.8236309817464232
25.21146861463785,0.8236744759556104
25.270394518971443,0.8237179487179487
25.342584561556578,0.8237614000492975
25.342584561556578,0.8238048299655002
25.342610217630863,0.8238482384823849
25.468547519296408,0.8238916256157636
25.49512729048729,0.8239349913814331
25.53555939346552,0.8239783357951748
25.661496594548225,0.8240216588727541
25.711187981069088,0.8240649606299213
25.73082935810089,0.8241082410824109
25.73082935810089,0.824151500245942
25.75276717543602,0.8239488566510942
25.815723448991776,0.8237463126843658
25.815723448991776,0.8235438682723027
25.827304393053055,0.8233415233415233
25.827304393053055,0.8233849177106362
25.971123844385147,0.8234282907662083
25.976352654397488,0.8234716425239381
25.976353399455547,0.823514972999509
25.986173674464226,0.823558282208589
25.995994633063674,0.8236015701668302
25.995994828641415,0.8233995584988962
26.015049882233143,0.8231976459048553
26.035278256982565,0.823240990438833
26.134635522961617,0.8232843137254902
26.17391949892044,0.823082577799559
26.305035449564457,0.82312591866732
26.343170998618007,0.8229243203526818
26.362251617014408,0.8229676787463271
26.388245582580566,0.822766217870257
26.389980271458626,0.8228095937347039
26.39865307509899,0.8226082701247859
26.44252847135067,0.8224070450097848
26.49686247855425,0.8222059183174371
26.54423149675131,0.8220048899755501
26.75161972641945,0.8220483989244683
26.75508890300989,0.8220918866080157
26.755089052021503,0.8221353530417786
26.763175070285797,0.8221787982413288
26.763175070285797,0.8222222222222222
26.899520590901375,0.822265625
27.066475726664066,0.8223090065901879
27.084383189678192,0.8223523670082967
27.09593890607357,0.822395706269822
27.164098501205444,0.8224390243902439
27.32182015478611,0.8224823213850281
27.39171450585127,0.8225255972696246
27.544793628156185,0.8225688520594687
27.568490989506245,0.8226120857699805
27.56849104911089,0.8226552984165652
27.64591033011675,0.8226984900146128
27.744119621813297,0.8227416605794984
27.748150032013655,0.8227848101265823
27.934161260724068,0.8225845704550986
27.934161260724068,0.8226277372262774
28.020815670490265,0.8226708829968378
28.020815670490265,0.8227140077821011
28.030074656009674,0.8225139800632142
28.064715944230556,0.8225571220223626
28.068210296332836,0.8226002430133658
28.06821086257696,0.8226433430515063
28.07106750458479,0.8226864221520525
28.07453689724207,0.8227294803302574
28.074536956846714,0.8227725176013595
28.07917918264866,0.8228155339805825
28.180857799947262,0.8228585294831352
28.18085791915655,0.8226589034449296
28.197030790150166,0.8227019160805239
28.207999609410763,0.82274490785645
28.28656665608287,0.8227878787878787
28.286566715687513,0.8228308288899661
28.323554679751396,0.8228737581778531
28.355900138616562,0.8229166666666666
28.43099830299616,0.8229595543715186
28.45063868165016,0.8227602905569007
28.452374681830406,0.822561123214718
28.45237474143505,0.8226040658276863
28.48992393910885,0.8226469876602952
28.634354755282402,0.8226898887276246
28.63782450556755,0.82273276904474
28.63782450556755,0.8227756286266924
28.834242716431618,0.8228184674885183
28.8735269010067,0.8228612856452392
28.877556808292866,0.8229040831118628
28.877557046711445,0.8227053140096618
28.934748001396656,0.8227481284713837
29.0133156478405,0.8227909222597779
29.179123252630234,0.8228336953898141
29.27906708419323,0.8226351351351351
29.347227334976196,0.8224366706875754
29.377276301383972,0.8224794983116257
29.45296147465706,0.8222811671087533
29.472603164613247,0.8220829315332691
29.511886328458786,0.8221258134490239
29.68866330385208,0.8219277108433735
29.756822876632214,0.8219706094916888
29.85561940819025,0.8220134874759152
29.886230029165745,0.82205634481098
29.886230267584324,0.8220991815117958
29.888526141643524,0.8221419975932611
29.934186302125454,0.8221847930702598
30.045099183917046,0.8222275679576617
30.10458615422249,0.8222703222703223
30.15139501169324,0.8223130560230825
30.173332944512367,0.8221153846153846
30.25827719271183,0.821917808219178
30.347813226282597,0.821720326765978
30.35936898738146,0.8217631515733845
30.44023211300373,0.8215658021133525
30.531528644263744,0.8216086434573829
30.622213289141655,0.8216514642342775
30.622213289141655,0.8216942644588433
30.632620088756084,0.8217370441458733
30.678842931985855,0.8215399376349244
30.788607016205788,0.8215827338129497
30.938217274844646,0.8213857588108368
30.94398246705532,0.8214285714285714
30.966531835496426,0.8214713635274383
30.968827977776527,0.821514135122185
30.98961791396141,0.8215568862275449
31.046808496117592,0.8215996168582376
31.04680873453617,0.8216423270289681
31.151981599628925,0.821685016754428
31.15198228508234,0.8217276860492941
31.47722063958645,0.8217703349282297
31.526299491524696,0.8218129634058837
31.760878570377827,0.8218555714968915
31.77531734853983,0.8218981592158737
31.820952989161015,0.8219407265774379
31.868909239768982,0.8219832735961768
31.996581561863422,0.8220258002866698
32.163536339998245,0.8220683066634822
32.19414813071489,0.8221107927411653
32.19414819031954,0.8221532585342564
32.21552438288927,0.8219570405727924
32.343758061528206,0.8219995227869243
32.35301746055484,0.8220419847328244
32.35936922580004,0.8218459336990221
32.58583690971136,0.8218884120171673
32.816310465335846,0.8216924910607867
32.81631061434746,0.8214966634890372
33.31258549541235,0.8215391946628544
33.31258552521467,0.8215817055740829
33.33452354744077,0.8216241962371993
33.46969520300627,0.8214285714285714
33.74121177941561,0.821471078314687
33.91280999779701,0.8215135649690624
34.01563695818186,0.82131810611468
34.0439510345459,0.821360608943863
34.0439510345459,0.8214030915576694
34.1571848616004,0.8214455539705183
34.30564737319946,0.8214879961968148
34.3143203407526,0.8215304182509505
34.45296058058739,0.8215728201473034
34.45296069979668,0.8213776722090261
34.542497389018536,0.821420090239848
34.95268103480339,0.8212250712250713
34.96364924311638,0.8212675053406124
34.96479757130146,0.8213099193165638
35.178561463952065,0.8213523131672598
35.19935155287385,0.821157495256167
35.23863498866558,0.8211999051458383
35.238635301589966,0.8212422949265055
35.62338649481535,0.8212846646124674
35.640145391225815,0.8213270142180095
35.78628610819578,0.8213693437574034
35.83771151676774,0.8214116532449076
35.881587475538254,0.8214539426947668
36.19126531481743,0.8214962121212122
36.27850645035505,0.821301775147929
36.487041395157576,0.8211074301940369
36.73141618818045,0.8211497515968772
36.86776150017977,0.8211920529801324
36.924365781247616,0.8209978718373138
36.92436610907316,0.8208037825059101
36.925513818860054,0.8206097849208225
36.99831649661064,0.8204158790170132
37.00525438785553,0.8204583038034491
37.00525438785553,0.8205007085498347
37.10575972124934,0.820543093270366
37.168740943074226,0.8203493862134089
37.16874095797539,0.8203917866414916
37.35357873886824,0.8204341670599339
37.42349809408188,0.8204765274828969
37.53673240542412,0.8205188679245283
37.78340342640877,0.8205611883989625
37.859088487923145,0.8206034889203206
38.183765929192305,0.8206457695027104
38.264629401266575,0.8206880301602262
38.272153962403536,0.8204946996466431
38.60430585592985,0.8205369759773905
38.60430621355772,0.8203437720744055
38.6840460896492,0.82015065913371
38.858501717448235,0.8201929865850789
38.86429274827242,0.8202352941176471
39.463930286467075,0.8200423429781228
39.71409557759762,0.8198494825964252
39.942859686911106,0.8198918410533741
39.942859925329685,0.8199341795956746
40.13813027739525,0.8197414806110458
40.20687686651945,0.8197838345864662
40.59451002627611,0.819826168663378
40.751645028591156,0.8196336308125881
40.807662114501,0.8196759802770603
41.06935823708773,0.819718309859155
41.720983028411865,0.8197606195728702
41.98387806862593,0.8198029094321915
42.042217172682285,0.8198451794510908
42.082674004137516,0.8198874296435272
42.09075999259949,0.8199296600234467
42.10575930774212,0.819971870604782
42.14909927919507,0.820014061401453
42.22998793795705,0.819821930646673
42.36748042330146,0.8198641368001874
42.474873542785645,0.8199063231850117
42.51362116634846,0.8199484898150317
43.10346385836601,0.8199906367041199
43.1907042581588,0.8200327638661362
43.25598115473986,0.8200748713149275
43.466838136315346,0.8198830409356725
43.67366382479668,0.8199251637043966
44.43446755409241,0.8199672667757774
44.471454575657845,0.8200093501636279
44.68810187280178,0.8200514138817481
44.88163849711418,0.8200934579439252
44.94344649463892,0.8201354823639336
45.04800699651241,0.819943951424568
45.269271451979876,0.8199859911277142
45.78860783204436,0.8200280112044818
46.17800070345402,0.8200700116686115
46.256517708301544,0.820111992533831
46.90474870800972,0.8201539538138558
46.91281034052372,0.820195895522388
46.99775518476963,0.8200046630916298
47.526349656283855,0.8200466200466201
48.05435881763697,0.8200885574458169
48.67307732999325,0.8201304753028891
49.74241019040346,0.8201723736314931
49.74241030961275,0.8202142524452725
50.35360409319401,0.820256111757858
50.35360409319401,0.8202979515828678
50.49226946383715,0.8203397719339074
51.4679604396224,0.8203815728245696
51.857379004359245,0.8204233542684345
52.44604751467705,0.8202325581395349
52.770674988627434,0.820274354801209
52.92612548172474,0.8203161320316132
53.308529548346996,0.8203578898442947
54.37847416102886,0.8203996282527881
54.630885899066925,0.8204413472706156
54.72335511445999,0.8204830469112866
54.841768726706505,0.8205247271882982
55.216696958988905,0.8203342618384402
55.38250584155321,0.8203759572986772
55.936532869935036,0.820185614849188
56.05785305798054,0.8199953607051728
56.28891283273697,0.8200371057513914
58.07229161262512,0.8198469742638534
58.39523430168629,0.8198887343532685
59.301642306149006,0.8196987253765933
59.301642306149006,0.819740500463392
59.39232610166073,0.8197822561964327
59.50841788202524,0.8198239925891616
59.55869546532631,0.8196341745774485
63.719299618154764,0.8194444444444444
63.89321976155043,0.8194862300393427
64.34671667963266,0.8195279962980102
64.54367022961378,0.8193384223918575
64.69792346656322,0.8191489361702128
65.71526952087879,0.8189595375722544
69.02839091420174,0.819001386962552
69.37329625338316,0.8188121100069332
75.11785113066435,0.81862292051756
75.81176793202758,0.8186648186648187
75.81176912412047,0.8187066974595842
80.8233245164156,0.8185176633571923
82.88225019723177,0.8185595567867036
83.5362221300602,0.8186014308792984
86.57315919175744,0.8186432856483618
100.13991540670395,0.8186851211072664
122.69215779006481,0.8187269372693727
122.77246048301458,0.8185381600184459


==> data/Mutagenicity_TMD_2layer_old.csv <==
Distance,CumulativeAccuracy
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,0.8
0.0,0.8333333333333334
0.0,0.7142857142857143
0.0,0.75
0.0,0.7777777777777778
0.0,0.7
0.0,0.7272727272727273
0.0,0.75
0.0,0.7692307692307693
0.0,0.7857142857142857
0.0,0.8
0.0,0.8125
0.0,0.8235294117647058
0.0,0.8333333333333334
0.0,0.8421052631578947
0.0,0.8
0.0,0.8095238095238095
0.0,0.8181818181818182
0.0,0.8260869565217391
0.0,0.8333333333333334
0.0,0.84
0.0,0.8461538461538461
0.0,0.8518518518518519
0.0,0.8214285714285714
0.0,0.8275862068965517
0.0,0.8333333333333334
0.0,0.8387096774193549
0.0,0.84375
0.0,0.8484848484848485
0.0,0.8529411764705882
0.0,0.8571428571428571
0.0,0.8611111111111112
0.0,0.8648648648648649
0.0,0.868421052631579
0.0,0.8717948717948718
0.0,0.875
0.0,0.8780487804878049
0.0,0.8809523809523809
0.0,0.8837209302325582
0.0,0.8863636363636364
0.0,0.8888888888888888
0.0,0.8913043478260869
0.0,0.8936170212765957
0.0,0.8958333333333334
0.0,0.8775510204081632
0.0,0.88
0.0,0.8823529411764706
0.0,0.8846153846153846
0.0,0.8867924528301887
0.0,0.8888888888888888
0.0,0.8909090909090909
0.0,0.875
0.0,0.8771929824561403
0.0,0.8793103448275862
0.0,0.8813559322033898
0.0,0.8833333333333333
0.0,0.8852459016393442
0.0,0.8870967741935484
0.0,0.873015873015873
0.0,0.875
0.0,0.8769230769230769
0.0,0.8787878787878788
0.0,0.8805970149253731
0.0,0.8823529411764706
0.0,0.8695652173913043
0.0,0.8571428571428571
0.0,0.8591549295774648
0.0,0.8611111111111112
0.0,0.863013698630137
0.0,0.8648648648648649
0.0,0.8666666666666667
0.0,0.868421052631579
0.0,0.8701298701298701
0.0,0.8717948717948718
0.0,0.8734177215189873
0.0,0.875
0.0,0.8765432098765432
0.0,0.8780487804878049
0.0,0.8795180722891566
0.0,0.8809523809523809
0.0,0.8823529411764706
0.0,0.8837209302325582
0.0,0.8735632183908046
0.0,0.875
0.0,0.8764044943820225
0.0,0.8777777777777778
0.0,0.8791208791208791
0.0,0.8804347826086957
0.0,0.8817204301075269
0.0,0.8829787234042553
0.0,0.8736842105263158
0.0,0.875
0.0,0.865979381443299
0.0,0.8673469387755102
0.0,0.8686868686868687
0.0,0.87
0.0,0.8712871287128713
0.0,0.8725490196078431
0.0,0.8737864077669902
0.0,0.875
0.0,0.8761904761904762
0.0,0.8679245283018868
0.0,0.8691588785046729
0.0,0.8703703703703703
0.0,0.8623853211009175
0.0,0.8636363636363636
0.0,0.8648648648648649
0.0,0.8660714285714286
0.0,0.8672566371681416
0.0,0.868421052631579
0.0,0.8695652173913043
0.0,0.8706896551724138
0.0,0.8717948717948718
0.0,0.8728813559322034
0.0,0.865546218487395
0.0,0.8666666666666667
0.0,0.8677685950413223
0.0,0.8688524590163934
0.0,0.8699186991869918
0.0,0.8629032258064516
0.0,0.856
0.0,0.8571428571428571
0.0,0.8582677165354331
0.0,0.859375
0.0,0.8604651162790697
0.0,0.8538461538461538
0.0,0.8549618320610687
0.0,0.8560606060606061
0.0,0.8571428571428571
0.0,0.8582089552238806
0.0,0.8592592592592593
0.0,0.8602941176470589
0.0,0.8613138686131386
0.0,0.8623188405797102
0.0,0.8633093525179856
0.0,0.8642857142857143
0.0,0.8652482269503546
0.0,0.8661971830985915
0.0,0.8671328671328671
0.0,0.8680555555555556
0.0,0.8689655172413793
0.0,0.8698630136986302
0.0,0.8707482993197279
0.0,0.8648648648648649
0.0,0.8590604026845637
0.0,0.8533333333333334
0.0,0.8543046357615894
0.0,0.8552631578947368
0.0,0.8562091503267973
0.0,0.8571428571428571
0.0,0.8580645161290322
0.0,0.8589743589743589
0.0,0.8535031847133758
0.0,0.8544303797468354
0.0,0.8553459119496856
0.0,0.85625
0.0,0.8509316770186336
0.0,0.8518518518518519
0.0,0.852760736196319
0.0,0.8536585365853658
0.0,0.8545454545454545
0.0,0.8554216867469879
0.0,0.8562874251497006
0.0,0.8571428571428571
0.0,0.8579881656804734
0.0,0.8588235294117647
0.0,0.8538011695906432
0.0,0.8546511627906976
0.0,0.8554913294797688
0.0,0.8563218390804598
0.0,0.8514285714285714
0.0,0.8522727272727273
0.0,0.8531073446327684
0.0,0.8539325842696629
0.0,0.8547486033519553
0.0,0.8555555555555555
0.0,0.856353591160221
0.0,0.8571428571428571
0.0,0.8524590163934426
0.0,0.8532608695652174
0.0,0.8540540540540541
0.0,0.8548387096774194
0.0,0.8502673796791443
0.0,0.851063829787234
0.0,0.8518518518518519
0.0,0.8526315789473684
0.0,0.8534031413612565
0.0,0.8541666666666666
0.0,0.8549222797927462
0.0,0.8556701030927835
0.0,0.8564102564102564
0.0,0.8520408163265306
0.0,0.8527918781725888
0.0,0.8535353535353535
0.0,0.8542713567839196
0.0,0.855
0.0,0.8507462686567164
0.0,0.8514851485148515
0.0,0.8522167487684729
0.0,0.8480392156862745
0.0,0.8439024390243902
0.0,0.8398058252427184
0.0,0.8405797101449275
0.0,0.8413461538461539
0.0,0.8421052631578947
0.0,0.8428571428571429
0.0,0.8388625592417062
0.0,0.839622641509434
0.0,0.8403755868544601
0.0,0.8411214953271028
0.0,0.8418604651162791
0.0,0.8425925925925926
0.0,0.8433179723502304
0.0,0.8440366972477065
0.0,0.8447488584474886
0.0,0.8454545454545455
0.0,0.8461538461538461
0.0,0.8468468468468469
0.0,0.8475336322869955
0.0,0.8482142857142857
0.0,0.8488888888888889
0.0,0.8495575221238938
0.0,0.8458149779735683
0.0,0.8464912280701754
0.0,0.8471615720524017
0.0,0.8434782608695652
0.0,0.8441558441558441
0.0,0.8448275862068966
0.0,0.8454935622317596
0.0,0.8461538461538461
0.0,0.8468085106382979
0.0,0.847457627118644
0.0,0.8481012658227848
0.0,0.8445378151260504
0.0,0.8451882845188284
0.0,0.8458333333333333
0.0,0.8423236514522822
0.0,0.8429752066115702
0.0,0.8436213991769548
0.0,0.8442622950819673
0.0,0.8448979591836735
0.0,0.8455284552845529
0.0,0.8421052631578947
0.0,0.842741935483871
0.0,0.8433734939759037
0.0,0.844
0.0,0.8446215139442231
0.0,0.8452380952380952
0.0,0.8458498023715415
0.0,0.8464566929133859
0.0,0.8470588235294118
0.0,0.84765625
0.0,0.8482490272373541
0.0,0.8449612403100775
0.0,0.8455598455598455
0.0,0.8461538461538461
0.0,0.8467432950191571
0.0,0.8473282442748091
0.0,0.8479087452471483
0.0,0.8484848484848485
0.0,0.8490566037735849
0.0,0.849624060150376
0.0,0.846441947565543
0.0,0.8432835820895522
0.0,0.8438661710037175
0.0,0.8444444444444444
0.0,0.8450184501845018
0.0,0.8455882352941176
0.0,0.8461538461538461
0.0,0.8467153284671532
0.0,0.8472727272727273
0.0,0.8478260869565217
0.0,0.8483754512635379
0.0,0.8489208633093526
0.0,0.8458781362007168
0.0,0.8464285714285714
0.0,0.8469750889679716
0.0,0.8475177304964538
0.0,0.8480565371024735
0.0,0.8485915492957746
0.0,0.8491228070175438
0.0,0.8496503496503497
0.0,0.8501742160278746
0.0,0.8506944444444444
0.0,0.8512110726643599
0.0,0.8517241379310345
0.0,0.852233676975945
0.0,0.8527397260273972
0.0,0.8532423208191127
0.0,0.8537414965986394
0.0,0.8542372881355932
0.0,0.8547297297297297
0.0,0.8552188552188552
0.0,0.8557046979865772
0.0,0.8561872909698997
0.0,0.8566666666666667
0.0,0.8571428571428571
0.0,0.8576158940397351
0.0,0.858085808580858
0.0,0.8585526315789473
0.0,0.8590163934426229
0.0,0.8594771241830066
0.0,0.8599348534201955
0.0,0.8603896103896104
0.0,0.86084142394822
0.0,0.8612903225806452
0.0,0.8585209003215434
0.0,0.8589743589743589
0.0,0.8594249201277955
0.0,0.8598726114649682
0.0,0.8603174603174604
0.0,0.8607594936708861
0.0,0.861198738170347
0.0,0.8584905660377359
0.0,0.8589341692789969
0.0,0.859375
0.0,0.8598130841121495
0.0,0.860248447204969
0.0,0.8606811145510835
0.0,0.8611111111111112
0.0,0.8584615384615385
0.0,0.8588957055214724
0.0,0.8562691131498471
0.0,0.8567073170731707
0.0,0.8541033434650456
0.0,0.8545454545454545
0.0,0.8549848942598187
0.0,0.8554216867469879
0.0,0.8558558558558559
0.0,0.8562874251497006
0.0,0.8567164179104477
0.0,0.8541666666666666
0.0,0.8545994065281899
0.0,0.8550295857988166
0.0,0.8525073746312685
0.0,0.8529411764705882
0.0,0.8533724340175953
0.0,0.8538011695906432
0.0,0.8542274052478134
0.0,0.8517441860465116
0.0,0.8492753623188406
0.0,0.8497109826589595
0.0,0.8501440922190202
0.0,0.8505747126436781
0.0,0.8510028653295129
0.0,0.8514285714285714
0.0,0.8518518518518519
0.0,0.8522727272727273
0.0,0.8526912181303116
0.0,0.8531073446327684
0.0,0.8535211267605634
0.0,0.8539325842696629
0.0,0.8515406162464986
0.0,0.8519553072625698
0.0,0.8523676880222841
0.0,0.8527777777777777
0.0,0.853185595567867
0.0,0.8535911602209945
0.0,0.8539944903581267
0.0,0.8543956043956044
0.0,0.8547945205479452
0.0,0.855191256830601
0.0,0.8555858310626703
0.0,0.8532608695652174
0.0,0.8536585365853658
0.0,0.8540540540540541
0.0,0.8544474393530997
0.0,0.8548387096774194
0.0,0.8552278820375335
0.0,0.8556149732620321
0.0,0.856
0.0,0.8563829787234043
0.0,0.8567639257294429
0.0,0.8571428571428571
0.0,0.8575197889182058
0.0,0.8578947368421053
0.0,0.8582677165354331
0.0,0.8586387434554974
0.0,0.856396866840731
0.0,0.8567708333333334
0.0,0.8571428571428571
0.0,0.8575129533678757
0.0,0.8578811369509044
0.0,0.8582474226804123
0.0,0.8560411311053985
0.0,0.8564102564102564
0.0,0.8567774936061381
0.0,0.8571428571428571
0.0,0.8575063613231552
0.0,0.8578680203045685
0.0,0.8582278481012658
0.0,0.8560606060606061
0.0,0.8564231738035264
0.0,0.8567839195979899
0.0,0.8571428571428571
0.0,0.8575
0.0,0.85785536159601
0.0,0.8582089552238806
0.0,0.858560794044665
0.0,0.8589108910891089
0.0,0.8592592592592593
0.0,0.8596059113300493
0.0,0.8574938574938575
0.0,0.8578431372549019
0.0,0.8581907090464548
0.0,0.8585365853658536
0.0,0.8588807785888077
0.0,0.8592233009708737
0.0,0.8595641646489104
0.0,0.8599033816425121
0.0,0.8602409638554217
0.0,0.8605769230769231
0.0,0.8609112709832134
0.0,0.861244019138756
0.0,0.8615751789976134
0.0,0.8595238095238096
0.0,0.8598574821852731
0.0,0.8601895734597157
0.0,0.8581560283687943
0.0,0.8561320754716981
0.0,0.8564705882352941
0.0,0.8544600938967136
0.0,0.8548009367681498
0.0,0.8551401869158879
0.0,0.8554778554778555
0.0,0.8558139534883721
0.0,0.8538283062645011
0.0,0.8541666666666666
0.0,0.8545034642032333
0.0,0.8525345622119815
0.0,0.8528735632183908
0.0,0.8509174311926605
0.0,0.851258581235698
0.0,0.8515981735159818
0.0,0.8519362186788155
0.0,0.8522727272727273
0.0,0.8526077097505669
0.0,0.8506787330316742
0.0,0.8510158013544018
0.0,0.8513513513513513
0.0,0.851685393258427
0.0,0.852017937219731
0.0,0.8523489932885906
0.0,0.8504464285714286
0.0,0.8507795100222717
0.0,0.8511111111111112
0.0,0.8514412416851441
0.0,0.8517699115044248
0.0,0.8520971302428256
0.0,0.8524229074889867
0.0,0.8505494505494505
0.0,0.8486842105263158
0.0,0.849015317286652
0.0,0.8493449781659389
0.0,0.8496732026143791
0.0,0.85
0.0,0.8503253796095445
0.0,0.8506493506493507
0.0,0.8509719222462203
0.0,0.8512931034482759
0.0,0.8494623655913979
0.0,0.8476394849785408
0.0,0.8479657387580299
0.0,0.8482905982905983
0.0,0.8486140724946695
0.0,0.8489361702127659
0.0,0.8492569002123143
0.0,0.8495762711864406
0.0,0.8477801268498943
0.0,0.8481012658227848
0.0,0.848421052631579
0.0,0.8466386554621849
0.0,0.8469601677148847
0.0,0.8472803347280334
0.0,0.8475991649269311
0.0,0.8458333333333333
0.0,0.8461538461538461
0.0,0.8464730290456431
0.0,0.8467908902691511
0.0,0.8471074380165289
0.0,0.8474226804123711
0.0,0.8477366255144033
0.0,0.8480492813141683
0.0,0.8483606557377049
0.0,0.8466257668711656
0.0,0.8448979591836735
0.0,0.8431771894093686
0.0,0.8434959349593496
0.0,0.8438133874239351
0.0,0.8441295546558705
0.0,0.8444444444444444
0.0,0.842741935483871
0.0,0.8430583501006036
0.0,0.8413654618473896
0.0,0.8416833667334669
0.0,0.84
0.0,0.8403193612774451
0.0,0.8406374501992032
0.0,0.8409542743538767
0.0,0.8392857142857143
0.0,0.8396039603960396
0.0,0.8399209486166008
0.0,0.8402366863905325
0.0,0.8405511811023622
0.0,0.8408644400785854
0.0,0.8411764705882353
0.0,0.8414872798434442
0.0,0.841796875
0.0,0.8421052631578947
0.0,0.8424124513618677
0.0,0.8427184466019417
0.0,0.8430232558139535
0.0,0.8433268858800773
0.0,0.8436293436293436
0.0,0.8439306358381503
0.0,0.8423076923076923
0.0,0.8426103646833013
0.0,0.842911877394636
0.0,0.8432122370936902
0.0,0.8416030534351145
0.0,0.8419047619047619
0.0,0.8422053231939164
0.0,0.8425047438330171
0.0,0.8428030303030303
0.0,0.8431001890359168
0.0,0.8433962264150944
0.0,0.8436911487758946
0.0,0.8439849624060151
0.0,0.8442776735459663
0.0,0.8445692883895131
0.0,0.8448598130841122
0.0,0.8432835820895522
0.0,0.8435754189944135
0.0,0.8438661710037175
0.0,0.8441558441558441
0.0,0.8444444444444444
0.0,0.8428835489833642
0.0,0.8431734317343174
0.0,0.8416206261510129
0.0,0.8419117647058824
0.0,0.8422018348623853
0.0,0.8424908424908425
0.0,0.8409506398537477
0.0,0.8412408759124088
0.0,0.8397085610200364
0.0,0.8381818181818181
0.0,0.838475499092559
0.0,0.8387681159420289
0.0,0.8390596745027125
0.0,0.8393501805054152
0.0,0.8396396396396396
0.0,0.8399280575539568
0.0,0.8384201077199281
0.0,0.8387096774193549
0.0,0.8389982110912343
0.0,0.8392857142857143
0.0,0.839572192513369
0.0,0.8398576512455516
0.0,0.8401420959147424
0.0,0.8404255319148937
0.0,0.8407079646017699
0.0,0.8409893992932862
0.0,0.8412698412698413
0.0,0.8415492957746479
0.0,0.8400702987697716
0.0,0.8403508771929824
0.0,0.840630472854641
0.0,0.8409090909090909
0.0,0.8411867364746946
0.0,0.8414634146341463
0.0,0.8417391304347827
0.0,0.8420138888888888
0.0,0.8422876949740035
0.0,0.842560553633218
0.0,0.8411053540587219
0.0,0.8413793103448276
0.0,0.8416523235800344
0.0,0.8419243986254296
0.0,0.8421955403087479
0.0,0.8407534246575342
0.0,0.841025641025641
0.0,0.841296928327645
0.0,0.8415672913117547
0.0,0.8401360544217688
0.0,0.8404074702886248
0.0,0.8406779661016949
0.0,0.8409475465313029
0.0,0.8412162162162162
0.0,0.8414839797639123
0.0,0.8400673400673401
0.0,0.8403361344537815
0.0,0.8406040268456376
0.0,0.8408710217755444
0.0,0.8411371237458194
0.0,0.8414023372287145
0.0,0.8416666666666667
0.0,0.8419301164725458
0.0,0.8421926910299004
0.0,0.8424543946932007
0.0,0.8427152317880795
0.0,0.8429752066115702
0.0,0.8432343234323433
0.0,0.8434925864909391
0.0,0.84375
0.0,0.8440065681444991
0.0,0.8426229508196721
0.0,0.8412438625204582
0.0,0.8415032679738562
0.0,0.8401305057096248
0.0,0.8387622149837134
0.0,0.8373983739837398
0.0,0.8376623376623377
0.0,0.8379254457050244
0.0,0.8381877022653722
0.0,0.8384491114701131
0.0,0.8387096774193549
0.0,0.8389694041867954
0.0,0.8392282958199357
0.0,0.8394863563402889
0.0,0.8397435897435898
0.0,0.8384
0.0,0.8386581469648562
0.0,0.8373205741626795
0.0,0.8375796178343949
0.0,0.8378378378378378
0.0,0.8380952380952381
0.0,0.838351822503962
0.0,0.8386075949367089
0.0,0.8372827804107424
0.0,0.8375394321766562
0.0,0.8377952755905512
0.0,0.8380503144654088
0.0,0.8383045525902669
0.0,0.8369905956112853
0.0,0.837245696400626
0.0,0.8375
0.0,0.8361934477379095
0.0,0.8364485981308412
0.0,0.8367029548989113
0.0,0.8354037267080745
0.0,0.8356589147286821
0.0,0.8359133126934984
0.0,0.8361669242658424
0.0,0.8364197530864198
0.0,0.8366718027734977
0.0,0.8369230769230769
0.0,0.837173579109063
0.0,0.8374233128834356
0.0,0.8376722817764165
0.0,0.8379204892966361
0.0,0.8381679389312977
0.0,0.8384146341463414
0.0,0.8386605783866058
0.0,0.8389057750759878
0.0,0.8391502276176024
0.0,0.8393939393939394
0.0,0.8396369137670197
0.0,0.8398791540785498
0.0,0.8401206636500754
0.0,0.8403614457831325
0.0,0.8390977443609022
0.0,0.8393393393393394
0.0,0.8395802098950524
0.0,0.8398203592814372
0.0,0.8400597907324364
0.0,0.8402985074626865
0.0,0.8405365126676602
0.0,0.8407738095238095
0.0,0.8410104011887073
0.0,0.841246290801187
0.0,0.8414814814814815
0.0,0.841715976331361
0.0,0.8419497784342689
0.0,0.8421828908554573
0.0,0.8424153166421208
0.0,0.8426470588235294
0.0,0.8428781204111601
0.0,0.843108504398827
0.0,0.8433382137628112
0.0,0.8435672514619883
0.0,0.8437956204379562
0.0,0.8425655976676385
0.0,0.8427947598253275
0.0,0.8430232558139535
0.0,0.8432510885341074
0.0,0.8420289855072464
0.0,0.8422575976845152
0.0,0.8410404624277457
0.0,0.8412698412698413
0.0,0.8414985590778098
0.0,0.841726618705036
0.0,0.8419540229885057
0.0,0.8407460545193687
0.0,0.8409742120343839
0.0,0.8412017167381974
0.0,0.8414285714285714
0.0,0.8416547788873039
0.0,0.8418803418803419
0.0,0.8421052631578947
0.0,0.8423295454545454
0.0,0.8425531914893617
0.0,0.8427762039660056
0.0,0.842998585572843
0.0,0.8432203389830508
0.0,0.843441466854725
0.0,0.8436619718309859
0.0,0.8438818565400844
0.0,0.8441011235955056
0.0,0.844319775596073
0.0,0.8445378151260504
0.0,0.8433566433566434
0.0,0.8435754189944135
0.0,0.8437935843793585
0.0,0.8440111420612814
0.0,0.8442280945757997
0.0,0.8444444444444444
0.0,0.8432732316227461
0.0,0.8434903047091413
0.0,0.8437067773167358
0.0,0.8439226519337016
0.0,0.8441379310344828
0.0,0.8443526170798898
0.0,0.844566712517194
0.0,0.8447802197802198
0.0,0.8449931412894376
0.0,0.8452054794520548
0.0,0.8454172366621067
0.0,0.8442622950819673
0.0,0.844474761255116
0.0,0.8446866485013624
0.0,0.8435374149659864
0.0,0.84375
0.0,0.8439620081411127
0.0,0.8441734417344173
0.0,0.8430311231393776
0.0,0.8432432432432433
0.0,0.8421052631578947
0.0,0.8423180592991913
0.0,0.8425302826379543
0.0,0.8413978494623656
0.0,0.8416107382550335
0.0,0.8418230563002681
0.0,0.8420348058902276
0.0,0.8422459893048129
0.0,0.842456608811749
0.0,0.8426666666666667
0.0,0.8428761651131824
0.0,0.8430851063829787
0.0,0.8432934926958832
0.0,0.843501326259947
0.0,0.8437086092715231
0.0,0.843915343915344
0.0,0.8441215323645971
0.0,0.8443271767810027
0.0,0.8445322793148881
0.0,0.8447368421052631
0.0,0.8449408672798949
0.0,0.8451443569553806
0.0,0.8453473132372215
0.0,0.8455497382198953
0.0,0.8457516339869281
0.0,0.8459530026109661
0.0,0.8461538461538461
0.0,0.8450520833333334
0.0,0.8452535760728218
0.0,0.8454545454545455
0.0,0.8456549935149157
0.0,0.844559585492228
0.0,0.8447606727037517
0.0,0.8449612403100775
0.0,0.8451612903225807
0.0,0.8440721649484536
0.0,0.8442728442728443
0.0,0.8444730077120822
0.0,0.8433889602053916
0.0,0.8435897435897436
0.0,0.8437900128040973
0.0,0.8439897698209718
0.0,0.8441890166028098
0.0,0.8443877551020408
0.0,0.8433121019108281
0.0,0.8435114503816794
0.0,0.843710292249047
0.0,0.8439086294416244
0.0,0.844106463878327
0.0,0.8443037974683544
0.0,0.8445006321112516
0.0,0.8446969696969697
0.0,0.8448928121059268
0.0,0.8438287153652393
0.0,0.8440251572327044
0.0,0.8442211055276382
0.0,0.8444165621079046
0.0,0.843358395989975
0.0,0.8435544430538173
0.0,0.84375
0.0,0.8439450686641697
0.0,0.844139650872818
0.0,0.8443337484433375
0.0,0.8445273631840796
0.0,0.84472049689441
0.0,0.8449131513647643
0.0,0.8451053283767038
0.0,0.8452970297029703
0.0,0.8442521631644005
0.0,0.8444444444444444
0.0,0.8446362515413071
0.0,0.8448275862068966
0.0,0.8450184501845018
0.0,0.8452088452088452
0.0,0.845398773006135
0.0,0.8455882352941176
0.0,0.8457772337821298
0.0,0.8459657701711492
0.0,0.8461538461538461
0.0,0.8463414634146341
0.0,0.8465286236297198
0.0,0.8454987834549879
0.0,0.8456865127582017
0.0,0.8446601941747572
0.0,0.8448484848484848
0.0,0.8450363196125908
0.0,0.845223700120919
0.0,0.8454106280193237
0.0,0.8455971049457177
0.0,0.8457831325301205
0.0,0.8459687123947052
0.0,0.8449519230769231
0.0,0.8451380552220888
0.0,0.8441247002398081
0.0,0.844311377245509
0.0,0.8444976076555024
0.0,0.8446833930704899
0.0,0.8448687350835322
0.0,0.8450536352800954
0.0,0.8452380952380952
0.0,0.845422116527943
0.0,0.8444180522565321
0.0,0.8446026097271648
0.0,0.8436018957345972
0.0,0.8437869822485207
0.0,0.8439716312056738
0.0,0.8429752066115702
0.0,0.8431603773584906
0.0,0.8433451118963486
0.0,0.8435294117647059
0.0,0.8425381903642774
0.0,0.8427230046948356
0.0,0.8429073856975381
0.0,0.8430913348946136
0.0,0.8432748538011696
0.0,0.8434579439252337
0.0,0.8436406067677946
0.0,0.8438228438228438
0.0,0.8440046565774156
0.0,0.8441860465116279
0.0,0.8443670150987224
0.0,0.8445475638051044
0.0,0.8447276940903824
0.0,0.8449074074074074
0.0,0.8450867052023121
0.0,0.8452655889145496
0.0,0.8442906574394463
0.0,0.8444700460829493
0.0,0.8446490218642118
0.0,0.8448275862068966
0.0,0.8450057405281286
0.0,0.8451834862385321
0.0,0.845360824742268
0.0,0.8455377574370709
0.0,0.8445714285714285
0.0,0.8447488584474886
0.0,0.8437856328392246
0.0,0.8439635535307517
0.0,0.8441410693970421
0.0,0.8431818181818181
0.0,0.8422247446083996
0.0,0.8424036281179138
0.0,0.8425821064552661
0.0,0.8427601809954751
0.0,0.8429378531073446
0.0,0.8419864559819413
0.0,0.8421645997745209
0.0,0.8423423423423423
0.0,0.84251968503937
0.0,0.8415730337078652
0.0,0.8417508417508418
0.0,0.8419282511210763
0.0,0.8421052631578947
0.0,0.8422818791946308
0.0,0.8424581005586592
0.0,0.8426339285714286
0.0,0.842809364548495
0.0,0.8429844097995546
0.0,0.8431590656284761
0.0,0.8433333333333334
0.0,0.8435072142064373
0.0,0.8425720620842572
0.0,0.8427464008859358
0.0,0.8429203539823009
0.0,0.8430939226519337
0.0,0.8432671081677704
0.0,0.8434399117971334
0.0,0.8436123348017621
0.0,0.8437843784378438
0.0,0.843956043956044
0.0,0.8441273326015367
0.0,0.8432017543859649
0.0,0.8433734939759037
0.0,0.8435448577680525
0.0,0.8437158469945355
0.0,0.8438864628820961
0.0,0.8440567066521265
0.0,0.8442265795206971
0.0,0.8443960826985855
0.0,0.8434782608695652
0.0,0.8436482084690554
0.0,0.8438177874186551
0.0,0.8439869989165764
0.0,0.8441558441558441
0.0,0.8443243243243244
0.0,0.8434125269978402
0.0,0.8435814455231931
0.0,0.84375
0.0,0.8439181916038752
0.0,0.843010752688172
0.0,0.8431793770139635
0.0,0.8433476394849786
0.0,0.8435155412647374
0.0,0.8436830835117773
0.0,0.8438502673796792
0.0,0.844017094017094
0.0,0.8441835645677694
0.0,0.8443496801705757
0.0,0.8445154419595314
0.0,0.8446808510638298
0.0,0.844845908607864
0.0,0.8450106157112527
0.0,0.8451749734888653
0.0,0.8453389830508474
0.0,0.8455026455026455
0.0,0.8456659619450317
0.0,0.8458289334741288
0.0,0.8459915611814346
0.0,0.8461538461538461
0.0,0.8463157894736842
0.0,0.8454258675078864
0.0,0.8455882352941176
0.0,0.8457502623294858
0.0,0.8459119496855346
0.0,0.8460732984293193
0.0,0.8462343096234309
0.0,0.8463949843260188
0.0,0.8465553235908142
0.0,0.8467153284671532
0.0,0.846875
0.0,0.8470343392299687
0.0,0.8471933471933472
0.0,0.8473520249221184
0.0,0.8475103734439834
0.0,0.8476683937823835
0.0,0.8478260869565217
0.0,0.8479834539813857
0.0,0.8481404958677686
0.0,0.848297213622291
0.0,0.8484536082474227
0.0,0.8486096807415036
0.0,0.8477366255144033
0.0,0.8478931140801644
0.0,0.8480492813141683
0.0,0.8482051282051282
0.0,0.8473360655737705
0.0,0.8474923234390993
0.0,0.8476482617586912
0.0,0.8478038815117467
0.0,0.8479591836734693
0.0,0.8481141692150866
0.0,0.8472505091649695
0.0,0.8474059003051883
0.0,0.8475609756097561
0.0,0.8477157360406091
0.0,0.847870182555781
0.0,0.8480243161094225
0.0,0.847165991902834
0.0,0.8473205257836198
0.0,0.8474747474747475
0.0,0.8466195761856711
0.0,0.8467741935483871
0.0,0.8469284994964753
0.0,0.8460764587525151
0.0,0.8462311557788945
0.0,0.8463855421686747
0.0,0.8465396188565697
0.0,0.8466933867735471
0.0,0.8468468468468469
0.0,0.847
0.0,0.8471528471528471
0.0,0.846307385229541
0.0,0.8464606181455633
0.0,0.8466135458167331
0.0,0.8467661691542289
0.0,0.8469184890656064
0.0,0.8470705064548163
0.0,0.8472222222222222
0.0,0.8473736372646185
0.0,0.8465346534653465
0.0,0.8466864490603363
0.0,0.8468379446640316
0.0,0.8469891411648569
0.0,0.8471400394477318
0.0,0.8472906403940886
0.0,0.8474409448818898
0.0,0.8466076696165191
0.0,0.8457760314341847
0.0,0.845927379784102
0.0,0.846078431372549
0.0,0.8462291870714985
0.0,0.8463796477495108
0.0,0.8465298142717498
0.0,0.845703125
0.0,0.8458536585365853
0.0,0.8450292397660819
0.0,0.8451801363193768
0.0,0.8453307392996109
0.0,0.8454810495626822
0.0,0.8446601941747572
0.0,0.8448108632395732
0.0,0.8439922480620154
0.0,0.8441432720232332
0.0,0.844294003868472
0.0,0.8444444444444444
0.0,0.8445945945945946
0.0,0.8447444551591128
0.0,0.8439306358381503
0.0,0.8431183830606352
0.0,0.8432692307692308
0.0,0.8434197886647454
0.0,0.8435700575815739
0.0,0.8437200383509108
0.1178511306643486,0.8438697318007663
0.1178511306643486,0.8430622009569378
0.1178511306643486,0.8432122370936902
0.1178511306643486,0.8433619866284623
0.1178511306643486,0.8435114503816794
0.2357022613286972,0.8436606291706387
0.2357022613286972,0.8438095238095238
0.2357022613286972,0.8430066603235015
0.2357022613286972,0.8431558935361216
0.3535533919930458,0.8433048433048433
0.3535533919930458,0.8434535104364327
0.3535533919930458,0.8436018957345972
0.4714045152068138,0.84375
0.4714045152068138,0.8438978240302744
0.4714045152068138,0.8431001890359168
0.4714045152068138,0.8432483474976393
0.4714045152068138,0.8433962264150944
0.4714045152068138,0.8435438265786993
0.4714045152068138,0.8436911487758946
0.4714045152068138,0.8438381937911571
0.4714045152068138,0.8439849624060151
0.4714045152068138,0.844131455399061
0.5892556458711624,0.8442776735459663
0.5892556458711624,0.8444236176194939
0.5892556458711624,0.8436329588014981
0.5892556458711624,0.8437792329279701
0.5892556458711624,0.8439252336448598
0.5892556458711624,0.8431372549019608
0.5892556458711624,0.8432835820895522
0.5892556458711624,0.842497670083877
0.5892556458711624,0.8426443202979516
0.5892556458711624,0.8418604651162791
0.5892556458711624,0.8410780669144982
0.5892556458711624,0.840297121634169
0.5892556458711624,0.8404452690166976
0.5892556458711624,0.8405931417979611
0.5892556458711624,0.8407407407407408
0.5892556458711624,0.8408880666049954
0.5892556458711624,0.8410351201478743
0.5892556458711624,0.840258541089566
0.5892556458711624,0.8404059040590406
0.5892556458711624,0.840552995391705
0.5892556458711624,0.8406998158379374
0.5892556458711624,0.8408463661453542
0.5892556458711624,0.8409926470588235
0.5892556458711624,0.8411386593204775
0.5892556458711624,0.8412844036697248
0.5892556458711624,0.84051329055912
0.5892556458711624,0.8397435897435898
0.5892556458711624,0.8398902104300091
0.5892556458711624,0.840036563071298
0.5892556458711624,0.8401826484018264
0.5892556458711624,0.8394160583941606
0.5892556458711624,0.8386508659981768
0.5892556458711624,0.8378870673952641
0.5892556458711624,0.83803457688808
0.7071067690849304,0.8381818181818181
0.7071067690849304,0.8374205267938238
0.7071067690849304,0.837568058076225
0.7071067690849304,0.8377153218495014
0.7071067690849304,0.8378623188405797
0.7071067690849304,0.8380090497737557
0.7071067690849304,0.8381555153707052
0.7071067690849304,0.8373983739837398
0.7071067690849304,0.8375451263537906
0.7071067690849304,0.8376916140667268
0.7071067690849304,0.8378378378378378
0.7071067690849304,0.8379837983798379
0.7071067690849304,0.8381294964028777
0.7071067690849304,0.8382749326145552
0.7071067690849304,0.8384201077199281
0.7071067690849304,0.8376681614349776
0.7071067690849304,0.8378136200716846
0.7071067690849304,0.8379588182632051
0.7071067690849304,0.8381037567084079
0.7071067690849304,0.837354781054513
0.7071067690849304,0.8375
0.7071067690849304,0.8376449598572703
0.7071067690849304,0.8377896613190731
0.7071067690849304,0.8379341050756901
0.7071067690849304,0.8380782918149466
0.7071067690849304,0.8382222222222222
0.7071067690849304,0.8383658969804618
0.7071067690849304,0.8385093167701864
0.7071067690849304,0.8386524822695035
0.7071067690849304,0.8387953941541186
0.7071067690849304,0.8389380530973451
0.7071067690849304,0.8390804597701149
0.7071067690849304,0.8392226148409894
0.7071067690849304,0.8393645189761695
0.7071067690849304,0.8395061728395061
0.7071067690849304,0.839647577092511
0.7071067690849304,0.8397887323943662
0.7071067690849304,0.8399296394019349
0.7071067690849304,0.8391915641476274
0.7071067690849304,0.8384547848990342
0.7071067690849304,0.8377192982456141
0.7071067690849304,0.8378615249780894
0.7071067690849304,0.8380035026269702
0.7071067690849304,0.8372703412073491
0.7071067690849304,0.8374125874125874
0.7071067690849304,0.8366812227074236
0.7071067690849304,0.8368237347294939
0.7071067690849304,0.8369659982563208
0.7071067690849304,0.8371080139372822
0.7071067690849304,0.8372497824194952
0.7071067690849304,0.837391304347826
0.7071067690849304,0.8375325803649001
0.7071067690849304,0.8376736111111112
0.7071067690849304,0.836947094535993
0.7071067690849304,0.8370883882149047
0.7071067690849304,0.8372294372294372
0.7071067690849304,0.8365051903114187
0.7071067690849304,0.8366464995678479
0.7071067690849304,0.8367875647668394
0.7071067690849304,0.8369283865401208
0.7071067690849304,0.8362068965517241
0.7071067690849304,0.8363479758828596
0.7071067690849304,0.8364888123924269
0.7071067690849304,0.8357695614789338
0.7071067690849304,0.8359106529209622
0.7071067690849304,0.8360515021459227
0.7071067690849304,0.8361921097770154
0.7071067690849304,0.8363324764353042
0.7071067690849304,0.836472602739726
0.7071067690849304,0.8366124893071001
0.7071067690849304,0.8367521367521368
0.7071067690849304,0.8368915456874466
0.7071067690849304,0.8370307167235495
0.7071067690849304,0.8363171355498721
0.7071067690849304,0.8364565587734242
0.7071067690849304,0.8365957446808511
0.7071067690849304,0.8367346938775511
0.7071067690849304,0.8360237892948174
0.7071067690849304,0.8353140916808149
0.7071067690849304,0.8354537743850721
0.7071067690849304,0.8355932203389831
0.7071067690849304,0.8357324301439458
0.7071067690849304,0.8358714043993232
0.7071067690849304,0.8360101437024514
0.7071067690849304,0.8361486486486487
0.7071067690849304,0.8354430379746836
0.7071067690849304,0.8355817875210793
0.7071067690849304,0.8357203032855939
0.7071067690849304,0.8358585858585859
0.7071067690849304,0.8351555929352397
0.7071067690849304,0.8352941176470589
0.7071067690849304,0.834592779177162
0.7071067690849304,0.834731543624161
0.7071067690849304,0.8348700754400671
0.7071067690849304,0.8350083752093802
0.7071067690849304,0.8351464435146444
0.7071067690849304,0.8344481605351171
0.7071067690849304,0.8345864661654135
0.7071067690849304,0.833889816360601
0.7071067690849304,0.8331943286071727
0.7071067690849304,0.8333333333333334
0.7071067690849304,0.8334721065778518
0.7071067690849304,0.8336106489184693
0.7071067690849304,0.8337489609310058
0.7071067690849304,0.8338870431893688
0.7071067690849304,0.8340248962655602
0.7071067690849304,0.8333333333333334
0.7071067690849304,0.8334714167357083
0.7071067690849304,0.8336092715231788
0.7071067690849304,0.8337468982630273
0.7071067690849304,0.8338842975206612
0.7071067690849304,0.8340214698596201
0.7071067690849304,0.8341584158415841
0.7071067690849304,0.8334707337180544
0.7071067690849304,0.8336079077429983
0.7071067690849304,0.8337448559670781
0.7071067690849304,0.8330592105263158
0.7071067690849304,0.8331963845521775
0.7071067690849304,0.8333333333333334
0.7071067690849304,0.8326497128794094
0.7071067690849304,0.8319672131147541
0.7071067690849304,0.8321048321048321
0.7071067690849304,0.8322422258592471
0.7071067690849304,0.8323793949304987
0.707106776535511,0.8325163398692811
0.707106776535511,0.8318367346938775
0.707106776535511,0.8311582381729201
0.707106776535511,0.830480847595762
0.7071067839860916,0.8298045602605864
0.7071067839860916,0.8291293734743694
0.7071067839860916,0.8284552845528456
0.7071067839860916,0.8285946385052803
0.7071067839860916,0.8287337662337663
0.7071067839860916,0.8288726682887266
0.7071067839860916,0.8282009724473258
0.824957899749279,0.8283400809716599
0.824957899749279,0.8276699029126213
0.824957899749279,0.8278092158447857
0.824957899749279,0.8279483037156704
0.824957899749279,0.8280871670702179
0.824957899749279,0.8282258064516129
0.824957899749279,0.8275584206285254
0.824957899749279,0.8276972624798712
0.8249579071998596,0.827835880933226
0.8249579071998596,0.8279742765273312
0.8249579071998596,0.8281124497991967
0.8249579071998596,0.8282504012841091
0.8249579071998596,0.8283881315156375
0.8249579071998596,0.8285256410256411
0.8249579071998596,0.8286629303442754
0.8249579071998596,0.8288
0.8249579071998596,0.8289368505195843
0.8249579071998596,0.8282747603833865
0.8249579071998596,0.8284118116520351
0.8249579071998596,0.8277511961722488
0.8249579071998596,0.8278884462151395
0.8249579071998596,0.8280254777070064
0.8249579071998596,0.8281622911694511
0.8249579071998596,0.8275039745627981
0.8249579071998596,0.8268467037331215
0.8249579071998596,0.8269841269841269
0.8249579071998596,0.8271213322759714
0.8249579071998596,0.8272583201267829
0.8249579071998596,0.8273950910530483
0.8249579071998596,0.8275316455696202
0.8249579071998596,0.8276679841897233
0.8249579071998596,0.8278041074249605
0.8249579071998596,0.8271507498026835
0.8249579071998596,0.8264984227129337
0.8249579071998596,0.8266351457840819
0.8249579071998596,0.8259842519685039
0.8249579071998596,0.8261211644374509
0.8249579071998596,0.8254716981132075
0.8249579071998596,0.8248232521602514
0.8249579071998596,0.8241758241758241
0.8249579071998596,0.8243137254901961
0.8249579071998596,0.8244514106583072
0.8249579071998596,0.8245888801879405
0.8249579071998596,0.8247261345852895
0.8249579071998596,0.8248631743549648
0.8249579071998596,0.82421875
0.8249579071998596,0.8243559718969555
0.8249579071998596,0.8244929797191888
0.8249579071998596,0.8246297739672642
0.8249579071998596,0.8247663551401869
0.8249579071998596,0.8249027237354085
0.8249579071998596,0.8250388802488335
0.8249579071998596,0.8251748251748252
0.8249579071998596,0.8253105590062112
0.8249579071998596,0.8246702870442203
0.8249579071998596,0.8240310077519379
0.8249579071998596,0.8233927188226181
0.8249579071998596,0.8235294117647058
0.8249579071998596,0.8236658932714617
0.8249579071998596,0.8230293663060279
0.8249579071998596,0.8231660231660232
0.8249579071998596,0.8233024691358025
0.8249579071998596,0.8234387047031612
0.8249579071998596,0.8235747303543913
0.8249579071998596,0.8229407236335643
0.8249579071998596,0.823076923076923
0.8249579071998596,0.8232129131437356
0.8249579071998596,0.8233486943164362
0.8249579071998596,0.8234842670759785
0.8249579071998596,0.8236196319018405
0.8249579071998596,0.8237547892720306
0.8249579071998596,0.8231240428790199
0.8249579071998596,0.8232593726090283
0.8249579071998596,0.823394495412844
0.8249579071998596,0.8235294117647058
0.8249579071998596,0.8236641221374046
0.8249579071998596,0.8237986270022883
0.8249579071998596,0.823170731707317
0.8249579071998596,0.8233054074638233
0.8249579071998596,0.8234398782343988
0.8249579071998596,0.823574144486692
0.8249579071998596,0.8237082066869301
0.8249579071998596,0.8238420652999241
0.8249579071998596,0.8239757207890743
0.8249579071998596,0.824109173616376
0.8249579071998596,0.8242424242424242
0.8249579146504402,0.8243754731264193
0.8249579146504402,0.8245083207261724
0.9428090304136276,0.8246409674981103
0.9428090304136276,0.824773413897281
0.9428090304136276,0.8241509433962264
0.9428090304136276,0.8235294117647058
0.9428090304136276,0.8236623963828184
0.9428090304136276,0.8237951807228916
0.9428090304136276,0.8239277652370203
0.9428090378642082,0.8240601503759398
0.9428090453147888,0.8241923365890308
0.9428090453147888,0.8243243243243243
0.9428090453147888,0.8244561140285072
0.9428090453147888,0.8238380809595203
0.9428090453147888,0.8239700374531835
0.9428090453147888,0.8241017964071856
0.9428090453147888,0.8242333582647718
0.9428090453147888,0.8243647234678625
0.9428090453147888,0.8244958924570575
0.9428090453147888,0.8246268656716418
0.9428090453147888,0.8240119313944817
0.9428090453147888,0.8241430700447094
0.9428090453147888,0.8242740134028295
0.9428090453147888,0.8244047619047619
0.9428090453147888,0.8245353159851301
0.9428090453147888,0.8246656760772659
0.9428090453147888,0.8247958426132146
0.9428090453147888,0.8249258160237388
0.9428090453147888,0.8243143068939955
0.9428090453147888,0.8237037037037037
0.9428090453147888,0.8238341968911918
0.9428090453147888,0.8239644970414202
0.9428090453147888,0.8240946045824095
0.9428090453147888,0.8242245199409158
0.9428090453147888,0.8236162361623616
0.9428090453147888,0.8237463126843658
0.9428090453147888,0.8231392778187178
0.9428090453147888,0.8232695139911634
0.9428090453147888,0.8226637233259749
0.9428090453147888,0.8227941176470588
0.9428090453147888,0.8229243203526818
0.9428090453147888,0.8230543318649045
0.9428090453147888,0.822450476889215
0.9428090453147888,0.8218475073313783
0.9428090453147888,0.8212454212454212
0.9428090453147888,0.821376281112738
0.9428090453147888,0.8215069495245062
0.9428090453147888,0.820906432748538
0.9428090453147888,0.8210372534696859
0.9428090453147888,0.8211678832116789
0.9428090453147888,0.8205689277899344
0.9428090453147888,0.8199708454810496
0.9428090453147888,0.8201019664967225
0.9428090453147888,0.8195050946142649
0.9428090453147888,0.8196363636363636
0.9428090453147888,0.8197674418604651
0.9428090453147888,0.8191721132897604
0.9428090453147888,0.8193033381712627
0.9428090453147888,0.8194343727338651
0.9428090453147888,0.8195652173913044
0.9428090453147888,0.8196958725561188
0.9428090453147888,0.8198263386396527
0.9428090453147888,0.8199566160520607
0.9428090453147888,0.8200867052023122
0.9428090453147888,0.8202166064981949
0.9428090453147888,0.8203463203463204
0.9428090453147888,0.8197548666186013
0.9428090453147888,0.8198847262247838
0.9428090453147888,0.8200143988480921
0.9428090453147888,0.8201438848920863
0.9428090453147888,0.8195542774982028
0.9428090453147888,0.819683908045977
0.9428090453147888,0.8198133524766691
0.9428090453147888,0.8199426111908178
0.9428090453147888,0.8200716845878137
0.9428090453147888,0.8202005730659025
0.9428090453147888,0.8203292770221904
0.9428090453147888,0.8204577968526466
0.9428090453147888,0.8205861329521087
0.9428090453147888,0.8207142857142857
0.9428090453147888,0.820842255531763
0.9428090453147888,0.8202567760342369
0.9428090453147888,0.8203848895224519
0.9428090453147888,0.8198005698005698
0.9428090453147888,0.8199288256227758
0.9428090453147888,0.8200568990042674
1.0,0.820184790334044
1.0,0.8203125
1.0,0.8204400283889283
1.0,0.8205673758865248
1.0,0.820694542877392
1.0,0.8208215297450425
1.0,0.8209483368719037
1.0,0.8210749646393211
1.0,0.8212014134275618
1.0,0.8213276836158192
1.0,0.821453775582216
1.0,0.8215796897038082
1.0,0.8217054263565892
1.0,0.821830985915493
1.0,0.8219563687543983
1.0,0.8220815752461322
1.0,0.8215038650737878
1.0,0.8216292134831461
1.0,0.8217543859649122
1.0,0.8218793828892006
1.0,0.8220042046250876
1.0,0.8221288515406162
1.0,0.8222533240027992
1.0,0.8223776223776224
1.0,0.822501747030049
1.0,0.8226256983240223
1.0,0.8227494766224703
1.0,0.8228730822873083
1.0,0.8229965156794425
1.0,0.8231197771587744
1.0606601536273956,0.8232428670842032
1.0606601536273956,0.8226703755215578
1.0606601536273956,0.8227936066712995
1.0606601536273956,0.8222222222222222
1.0606601536273956,0.8223455933379598
1.0606601536273956,0.8217753120665742
1.0606601685285568,0.8218988218988219
1.0606601685285568,0.8220221606648199
1.0606601759791374,0.8221453287197232
1.1785112842917442,0.822268326417704
1.1785112917423248,0.8217000691085004
1.1785112917423248,0.8218232044198895
1.1785112917423248,0.8219461697722568
1.1785112917423248,0.8220689655172414
1.1785112917423248,0.8221915920055134
1.1785112917423248,0.821625344352617
1.1785112917423248,0.8217481073640743
1.1785112917423248,0.8211829436038515
1.1785112917423248,0.8213058419243986
1.1785112917423248,0.8214285714285714
1.2963624000549316,0.8208647906657516
1.2963624000549316,0.8209876543209876
1.2963624000549316,0.8211103495544894
1.2963624000549316,0.8212328767123288
1.2963624000549316,0.8213552361396304
1.2963624000549316,0.8214774281805746
1.2963624000549316,0.820915926179084
1.2963624000549316,0.8210382513661202
1.2963624000549316,0.821160409556314
1.2963624149560928,0.820600272851296
1.2963624149560928,0.820040899795501
1.2963624149560928,0.8201634877384196
1.2963624149560928,0.820285908781484
1.2963624224066734,0.8197278911564626
1.296362429857254,0.8198504418762746
1.296362429857254,0.8199728260869565
1.296362429857254,0.8200950441276307
1.296362429857254,0.8202170963364993
1.296362429857254,0.8203389830508474
1.296362429857254,0.8204607046070461
1.296362429857254,0.8199052132701422
1.2963624373078346,0.8200270635994588
1.2963624373078346,0.8201487491548344
1.4142135381698608,0.8202702702702702
1.4142135381698608,0.8203916272788656
1.4142135381698608,0.8205128205128205
1.4142135381698608,0.8206338503034389
1.4142135381698608,0.8207547169811321
1.4142135381698608,0.8208754208754209
1.4142135381698608,0.8209959623149394
1.4142135381698608,0.8211163416274377
1.4142135381698608,0.821236559139785
1.4142135381698608,0.8213566151779718
1.4142135381698608,0.8208053691275168
1.4142135381698608,0.8209255533199196
1.4142135381698608,0.8210455764075067
1.4142135381698608,0.8211654387139986
1.4142135381698608,0.820615796519411
1.4142135381698608,0.8207357859531773
1.4142135381698608,0.820855614973262
1.4142135381698608,0.8209752839011356
1.4142135381698608,0.8210947930574098
1.4142135381698608,0.8212141427618412
1.4142135381698608,0.8206666666666667
1.4142135381698608,0.820786142571619
1.4142135381698608,0.8209054593874834
1.4142135381698608,0.8210246174318031
1.4142135381698608,0.8211436170212766
1.4142135381698608,0.8212624584717608
1.4142135381698608,0.8213811420982736
1.4142135381698608,0.8214996682149966
1.4142135381698608,0.8216180371352785
1.4142135679721832,0.8217362491716369
1.4142135679721832,0.8211920529801324
1.4142135679721832,0.8206485771012575
1.4142135679721832,0.8207671957671958
1.4142135679721832,0.8202247191011236
1.4142135679721832,0.8203434610303831
1.4142135679721832,0.8204620462046205
1.5320646613836288,0.8199208443271768
1.5320646688342094,0.8200395517468688
1.53206467628479,0.8201581027667985
1.53206467628479,0.8196181698485846
1.53206467628479,0.8197368421052632
1.53206467628479,0.8198553583168968
1.53206467628479,0.8193166885676741
1.53206467628479,0.8187787261982928
1.53206467628479,0.818241469816273
1.53206467628479,0.8183606557377049
1.53206467628479,0.8184796854521625
1.53206467628479,0.8185985592665357
1.5320646911859512,0.818717277486911
1.5320646911859512,0.8188358404185743
1.5320646911859512,0.8183006535947712
1.5320646911859512,0.8184193337687786
1.649915799498558,0.8185378590078329
1.649915799498558,0.8186562296151337
1.6499158069491386,0.81877444589309
1.6499158069491386,0.8188925081433225
1.6499158143997192,0.8190104166666666
1.6499158143997192,0.8184775536759922
1.6499158143997192,0.8185955786736021
1.6499158143997192,0.8187134502923976
1.6499158143997192,0.8188311688311688
1.6499158143997192,0.81829980532122
1.6499158143997192,0.8184176394293126
1.6499158143997192,0.8185353208036293
1.6499158143997192,0.8186528497409327
1.6499158143997192,0.8187702265372169
1.6499158143997192,0.8188874514877102
1.6499158143997192,0.8190045248868778
1.6499158143997192,0.8184754521963824
1.6499158143997192,0.8185926404131698
1.6499158143997192,0.8187096774193549
1.6499158143997192,0.8188265635074146
1.6499158143997192,0.8189432989690721
1.767766922712326,0.8190598840952994
1.767766922712326,0.8191763191763192
1.767766922712326,0.8192926045016077
1.767766922712326,0.8194087403598972
1.767766922712326,0.8195247270391779
1.767766922712326,0.8196405648267009
1.767766922712326,0.8197562540089801
1.767766922712326,0.8198717948717948
1.767766922712326,0.8199871877001922
1.767766922712326,0.8201024327784892
1.767766922712326,0.8202175303902751
1.767766922712326,0.8203324808184144
1.767766922712326,0.8198083067092652
1.767766922712326,0.8199233716475096
1.767766922712326,0.8200382897255903
1.767766922712326,0.8201530612244898
1.767766922712326,0.8202676864244742
1.767766922712326,0.8197452229299363
1.767766922712326,0.8198599618077658
1.767766922712326,0.8199745547073791
1.767766922712326,0.8200890019071837
1.767766922712326,0.8202033036848793
1.767766922712326,0.8203174603174603
1.767766922712326,0.8204314720812182
1.767766922712326,0.8199112238427394
1.767766922712326,0.8200253485424588
1.767766922712326,0.8201393286890437
1.767766922712326,0.8202531645569621
1.767766922712326,0.8203668564199873
1.767766922712326,0.820480404551201
1.767766922712326,0.8205938092229943
1.767766922712326,0.8207070707070707
1.767766922712326,0.820820189274448
1.767766922712326,0.8203026481715007
1.767766922712326,0.8204158790170132
1.767766922712326,0.820528967254408
1.767766922712326,0.8200125865324103
1.767766922712326,0.819496855345912
1.767766922712326,0.819610307982401
1.767766922712326,0.8197236180904522
1.767766922712326,0.8198367859384809
1.767766922712326,0.8199498117942283
1.767766922712326,0.819435736677116
1.767766922712326,0.8195488721804511
1.767766922712326,0.8196618659987477
1.767766922712326,0.8197747183979975
1.767766922712326,0.8192620387742339
1.767766922712326,0.819375
1.767766922712326,0.8194878201124297
1.767766922712326,0.8196004993757803
1.767766922712326,0.819089207735496
1.767766922712326,0.8192019950124688
1.767766922712326,0.8193146417445483
1.767766922712326,0.8188044831880449
1.767766922712326,0.8189172370877411
1.767766922712326,0.818407960199005
1.767766922712326,0.8185208203853325
1.767766922712326,0.8186335403726708
1.767766922712326,0.818746120422098
1.767766922712326,0.8188585607940446
1.767766922712326,0.8183508989460633
1.767766922712326,0.8184634448574969
1.767766922712326,0.8185758513931889
1.767766922712326,0.8186881188118812
1.767766922712326,0.8181818181818182
1.767766922712326,0.8182941903584673
1.767766922712326,0.8177887584928969
1.767766922712326,0.8179012345679012
1.767766922712326,0.8180135718692165
1.767766922712326,0.8181257706535142
1.767766922712326,0.818237831176833
1.767766922712326,0.8183497536945813
1.767766922712326,0.8184615384615385
1.767766922712326,0.8185731857318573
1.767766922712326,0.8186846957590658
1.767766922712326,0.8187960687960688
1.767766922712326,0.8189073050951504
1.767766922712326,0.8190184049079755
1.767766922712326,0.8191293684855917
1.767766922712326,0.8186274509803921
1.767766922712326,0.8181261481935089
1.767766922712326,0.8182374541003672
1.767766922712326,0.818348623853211
1.767766922712326,0.8184596577017115
1.767766922712326,0.8185705558949298
1.767766922712326,0.8186813186813187
1.767766922712326,0.8181818181818182
1.767766922712326,0.8176829268292682
1.767766922712326,0.817794028031688
1.767766922712326,0.817904993909866
1.767766922712326,0.8180158247108947
1.767766922712326,0.8175182481751825
1.767766922712326,0.817629179331307
1.767766922712326,0.8177399756986634
1.767766922712326,0.8178506375227687
1.767766922712326,0.8173543689320388
1.767766922712326,0.8168587022437841
1.767766922712326,0.816969696969697
1.767766922712326,0.8170805572380375
1.767766922712326,0.8171912832929782
1.767766922712326,0.8173018753781004
1.7677669301629066,0.8174123337363967
1.7677669525146484,0.817522658610272
1.7677669525146484,0.8176328502415459
1.7677669525146484,0.8171394085697042
1.7677669525146484,0.8166465621230398
1.7677669525146484,0.8167570825798673
1.7677669525146484,0.8168674698795181
1.7677669525146484,0.8163756773028297
1.7677669525146484,0.8164861612515042
1.7677669525146484,0.8165965123271197
1.8856180608272552,0.8167067307692307
1.8856180608272552,0.8168168168168168
1.8856180608272552,0.8169267707082833
1.8856180608272552,0.8170365926814637
1.8856180608272552,0.8171462829736211
1.8856180608272552,0.81725584182145
1.8856180608272552,0.8167664670658683
1.8856180608272552,0.8168761220825853
1.8856180608272552,0.8169856459330144
1.8856180608272552,0.817095038852361
1.8856180608272552,0.8166069295101553
1.8856180608272552,0.8167164179104478
1.8856180608272552,0.8168257756563246
1.8856180608272552,0.8169350029815146
1.8856180608272552,0.8170441001191895
1.8856180608272552,0.8171530673019655
1.8856180608272552,0.8172619047619047
1.8856180608272552,0.8173706127305176
1.8856180608272552,0.8174791914387634
1.8856180608272552,0.8175876411170528
1.8856180608272552,0.8176959619952494
1.8856180608272552,0.8178041543026706
1.8856180608272552,0.8179122182680901
1.8856180608272552,0.8174273858921162
1.8856180608272552,0.8175355450236966
1.8856180608272552,0.8170515097690941
1.8856180608272552,0.8171597633136095
1.8856180608272552,0.8172678888231816
1.8856180608272552,0.8173758865248227
1.8856180608272552,0.8174837566450088
1.8856180608272552,0.8175914994096812
1.8856180608272552,0.8176991150442477
1.8856180608272552,0.8178066037735849
1.8856180608272552,0.8173246906305245
1.8856180608272552,0.817432273262662
1.8856180608272552,0.8169511477339612
1.8856180608272552,0.8170588235294117
1.8856180608272552,0.8165784832451499
1.8856180608272552,0.8166862514688602
1.8856180608272552,0.816793893129771
1.8856180608272552,0.8169014084507042
1.8856180608272552,0.817008797653959
1.8856180608272552,0.8171160609613131
1.8856180608272552,0.8172231985940246
1.8856180608272552,0.8173302107728337
1.8856180608272552,0.8174370977179637
1.8856180608272552,0.8175438596491228
1.8856180608272552,0.8170660432495617
1.8856180608272552,0.8171728971962616
1.8856180608272552,0.8172796263864565
1.8856180608272552,0.8173862310385064
1.8856180608272552,0.8174927113702624
1.8856180608272552,0.8175990675990676
1.8856180608272552,0.8177052999417589
1.8856180608272552,0.8178114086146682
1.8856180608272552,0.8173356602675974
1.8856180608272552,0.8174418604651162
1.8856180608272552,0.8175479372457873
1.8856180608272552,0.8176538908246226
1.8856180608272552,0.8177597214161346
1.8856180608272552,0.8178654292343387
1.8856180608272552,0.8179710144927537
1.8856180608272552,0.8180764774044033
1.8856180608272552,0.8181818181818182
1.8856180608272552,0.8182870370370371
1.8856180608272552,0.8183921341816078
1.8856180608272552,0.8184971098265896
1.8856180608272552,0.8180242634315424
1.8856180608272552,0.8181293302540416
1.8856180608272552,0.8176572417772648
1.8856180608272552,0.8171856978085352
1.8856180608272552,0.8172910662824208
1.8856180608272552,0.8173963133640553
1.8856180608272552,0.8175014392630973
1.8856180608272552,0.8176064441887226
1.8856180608272552,0.8177113283496262
1.8856180608272552,0.8178160919540229
1.8856180608272552,0.8179207352096496
1.8856180608272552,0.817451205510907
1.8856180608272552,0.816982214572576
1.8856180608272552,0.8165137614678899
1.8856180608272552,0.8166189111747851
1.8856180608272552,0.8167239404352806
1.8856180608272552,0.8168288494562106
1.8856180608272552,0.816933638443936
1.8856180608272552,0.8170383076043454
1.8856180608272552,0.8165714285714286
1.8856180608272552,0.816105082809823
1.8856180608272552,0.8162100456621004
1.8856180608272552,0.8157444381061039
1.8856180608272552,0.8152793614595211
1.8856180608272552,0.8153846153846154
1.8856180608272552,0.8154897494305239
1.8856180608272552,0.8155947638019351
1.8856180608272552,0.8156996587030717
1.8856180608272552,0.8158044343376919
1.8856180608272552,0.8153409090909091
1.8856180608272552,0.8154457694491766
1.8856180608272552,0.8149829738933031
1.8856180608272552,0.8145207033465683
1.8856180608272552,0.814625850340136
1.8856180608272552,0.8147308781869689
1.8856180608272552,0.8148357870894677
1.8856180608272552,0.8149405772495756
1.8856180608272552,0.8150452488687783
1.8856180608272552,0.8151498021481063
1.8856180608272552,0.8152542372881356
1.8856180608272552,0.8147939017504235
1.8856180608272552,0.8148984198645598
1.8856180608272552,0.8150028200789622
1.8856180608272552,0.8151071025930101
1.8856180608272552,0.8146478873239437
1.8856180608272552,0.8147522522522522
1.8856180608272552,0.814856499718627
1.8856180608272552,0.8143982002249719
1.8856180608272552,0.8145025295109612
1.8856180608272552,0.8140449438202247
1.8856180608272552,0.8141493542953397
1.8856180608272552,0.8142536475869809
1.8856180608272552,0.8137969713965227
1.8856180608272552,0.8139013452914798
1.8856180608272552,0.8134453781512605
1.8856180608272552,0.8135498320268757
1.8856180608272552,0.8136541689983212
1.8856180608272552,0.8137583892617449
1.8856180608272552,0.8138624930128563
1.8856180608272552,0.8139664804469273
1.8856180608272552,0.8140703517587939
1.8856180608272552,0.8141741071428571
1.8856180608272552,0.8137200223089793
1.8856180608272552,0.8138238573021181
1.8856180608272552,0.8133704735376045
1.8856180608272552,0.8134743875278396
1.8856180608272552,0.8135781858653311
1.8856180608272552,0.8136818687430478
1.8856180608272552,0.8137854363535297
1.8856180608272552,0.8138888888888889
1.8856180608272552,0.8139922265408107
1.8856180608272552,0.8140954495005549
1.8856180608272552,0.8141985579589573
1.8856180608272552,0.8143015521064302
1.8856180608272552,0.814404432132964
1.8856180608272552,0.813953488372093
1.8856180608272552,0.8140564471499724
1.8856180608272552,0.8141592920353983
1.8856180608272552,0.814262023217247
1.8856180608272552,0.8138121546961326
1.8856180608272552,0.8139149641082275
1.8856180608272552,0.8140176600441501
1.8856180608272552,0.8141202426916713
1.8856180608272552,0.8136714443219405
1.8856180608272552,0.8132231404958677
1.8856180608272552,0.8127753303964758
1.8856180608272552,0.8123280132085856
1.8856180608272552,0.8124312431243125
1.8856180608272552,0.8125343595382079
1.8856180608272552,0.8126373626373626
1.8856180608272552,0.8127402526084568
1.8856180608272552,0.8122941822173436
1.8856180608272552,0.8123971475589687
1.8856180608272552,0.8125
1.8856180608272552,0.8126027397260274
1.8856180608272552,0.8127053669222344
1.8856180608272552,0.812807881773399
1.8856180608272552,0.812363238512035
1.8856180608272552,0.8124658283214872
1.8856180608272552,0.812568306010929
1.8856180608272552,0.8126706717640634
1.8856180608272552,0.8127729257641921
1.8856180608272552,0.8128750681942172
1.8856180608272552,0.8129770992366412
1.8856180608272552,0.8130790190735695
1.8856180608272552,0.8131808278867102
1.8856180608272552,0.8127381600435493
1.8856180608272552,0.8128400435255713
1.8856180608272552,0.8129418162044589
1.8856180608272552,0.8130434782608695
1.8856180608272552,0.8131450298750679
1.8856180608272552,0.8132464712269273
1.8856180608272552,0.8133478024959305
1.8856180608272552,0.8134490238611713
1.8856180608272552,0.8130081300813008
1.8856180608272552,0.8125677139761647
1.8856180906295776,0.8126691932864104
1.8856180906295776,0.8127705627705628
1.8856180906295776,0.8128718226068145
2.0,0.812972972972973
2.0,0.8130740140464614
2.0,0.8131749460043196
2.0,0.8132757690232056
2.0,0.8133764832793959
2.0,0.813477088948787
2.0,0.8135775862068966
2.0,0.8136779752288638
2.0,0.813778256189451
2.0,0.8138784292630447
2.0,0.8139784946236559
2.0,0.814078452444922
2.0034691989421844,0.8141783029001074
2.0034691989421844,0.8142780461621041
2.0034691989421844,0.8143776824034334
2.0034691989421844,0.8144772117962467
2.0034691989421844,0.8145766345123259
2.0034691989421844,0.8146759507230852
2.0034691989421844,0.8147751605995718
2.0034691989421844,0.8148742643124666
2.0034691989421844,0.8144385026737968
2.0034692138433456,0.8140032068412614
2.0034692138433456,0.8141025641025641
2.0034692138433456,0.8142018152696209
2.1213203072547913,0.8143009605122732
2.1213203072547913,0.8144
2.1213203072547913,0.814498933901919
2.1213203072547913,0.8145977623867874
2.1213203072547913,0.8146964856230032
2.1213203072547913,0.8147951037786056
2.1213203072547913,0.8148936170212766
2.1213203072547913,0.8149920255183413
2.1213203072547913,0.8150903294367694
2.1213203072547913,0.8151885289431758
2.1213203072547913,0.8152866242038217
2.1213203072547913,0.8153846153846154
2.1213203072547913,0.8154825026511134
2.1213203072547913,0.8155802861685215
2.1213203072547913,0.815677966101695
2.1213203221559525,0.8157755426151403
2.1213203221559525,0.8158730158730159
2.1213203370571136,0.8159703860391327
2.1213203370571136,0.8160676532769556
2.1213203370571136,0.8161648177496038
2.1213203370571136,0.8162618796198522
2.1213203370571136,0.816358839050132
2.1213203370571136,0.8164556962025317
2.1213203370571136,0.816552451238798
2.1213203370571136,0.8166491043203372
2.1213203370571136,0.8167456556082149
2.1213203370571136,0.8163157894736842
2.1213203370571136,0.8164124145186744
2.235702261328697,0.8165089379600421
2.235702261328697,0.8166053599579611
2.235702261328697,0.8167016806722689
2.235702261328697,0.8167979002624672
2.235702261328697,0.816894018887723
2.235702261328697,0.8169900367068694
2.235702261328697,0.8170859538784067
2.235702261328697,0.8171817705605029
2.235702261328697,0.8172774869109948
2.235702261328697,0.8173731030873888
2.235702261328697,0.8174686192468619
2.235702261328697,0.8175640355462624
2.235702261328697,0.8176593521421107
2.235702261328697,0.8177545691906005
2.235702261328697,0.8178496868475992
2.235702261328697,0.8179447052686489
2.235702261328697,0.8180396246089676
2.235702261328697,0.8181344450234497
2.235702261328697,0.8182291666666667
2.235702261328697,0.8183237896928683
2.235702261328697,0.8184183142559833
2.235702261328697,0.8185127405096204
2.235702261328697,0.818087318087318
2.235702261328697,0.8181818181818182
2.235702261328697,0.818276220145379
2.235702261328697,0.8183705241307733
2.235702261328697,0.8184647302904564
2.23917143791914,0.8180404354587869
2.2391714453697205,0.8181347150259067
2.2391714453697205,0.8182288969445883
2.2391714453697205,0.8178053830227743
2.2391714453697205,0.817899637868598
2.2391714453697205,0.8179937952430196
2.2391714453697205,0.8175710594315245
2.2391714453697205,0.8176652892561983
2.2391714453697205,0.8177594217862674
2.2391714453697205,0.8173374613003096
2.2391714453697205,0.8169159360495101
2.2391714453697205,0.8170103092783505
2.2391714453697205,0.8171045852653271
2.2391714453697205,0.8171987641606591
2.2391714453697205,0.8172928461142563
2.2391714453697205,0.8173868312757202
2.2391714453697205,0.8174807197943444
2.2391714453697205,0.8175745118191161
2.2391714453697205,0.8176682074987159
2.239171452820301,0.8177618069815195
2.239171452820301,0.8178553104155978
2.2391714602708817,0.8179487179487179
2.2391714602708817,0.8180420297283444
2.353553384542465,0.8181352459016393
2.353553384542465,0.8182283666154634
2.353553384542465,0.8183213920163767
2.353553384542465,0.8179028132992328
2.353553384542465,0.8179959100204499
2.3570225536823273,0.8180889115993868
2.3570225536823273,0.8181818181818182
2.3570225685834885,0.8182746299132211
2.3570225685834885,0.8183673469387756
2.3570225685834885,0.8184599694033656
2.3570225685834885,0.81855249745158
2.3570225685834885,0.8186449312277126
2.3570225685834885,0.8187372708757638
2.3570225685834885,0.8188295165394402
2.357022576034069,0.818413021363174
2.3570225834846497,0.8179969496695475
2.3570225834846497,0.818089430894309
2.3570225834846497,0.8181818181818182
2.3570225834846497,0.817766497461929
2.3570225834846497,0.8178589548452562
2.3570225834846497,0.8179513184584178
2.3570225834846497,0.8180435884439939
2.3570225834846497,0.8181357649442755
2.3570225834846497,0.8177215189873418
2.3570225834846497,0.8178137651821862
2.3570225834846497,0.8179059180576631
2.3570225834846497,0.8179979777553084
2.3570225834846497,0.818089944416372
2.3570225834846497,0.8181818181818182
2.3570225834846497,0.8182735991923271
2.3570225834846497,0.8183652875882946
2.3570225834846497,0.8184568835098336
2.3570225834846497,0.8185483870967742
2.3570225834846497,0.818639798488665
2.3570225834846497,0.8187311178247734
2.3570225834846497,0.8188223452440866
2.3570225834846497,0.81841046277666
2.3570225834846497,0.8185017596782302
2.3570226058363914,0.8185929648241206
2.414213538169861,0.8186840783525866
2.414213538169861,0.8187751004016064
2.4714045226573944,0.8183642749623683
2.4714045226573944,0.8184553660982948
2.4714045226573944,0.8180451127819549
2.4714045226573944,0.8181362725450901
2.4714045226573944,0.8177265898848273
2.4714045226573944,0.8173173173173173
2.4714045226573944,0.817408704352176
2.4714045226573944,0.8175
2.4714045226573944,0.8170914542728636
2.4748736917972565,0.8171828171828172
2.4748736917972565,0.8172740888666999
2.4748736917972565,0.8173652694610778
2.4748736917972565,0.8174563591022443
2.4748736917972565,0.8175473579262214
2.4748736917972565,0.8176382660687593
2.4748736917972565,0.8177290836653387
2.4748736917972565,0.8178198108511697
2.4748736917972565,0.817910447761194
2.4748736917972565,0.8180009945300846
2.4748736917972565,0.8175944333996024
2.4748736917972565,0.8176850471932439
2.4748736917972565,0.8177755710029792
2.4748736917972565,0.8173697270471464
2.4748736917972565,0.8174603174603174
2.4748736917972565,0.8175508180466039
2.4748736917972565,0.817641228939544
2.4748736917972565,0.8177315502724121
2.4748736917972565,0.8178217821782178
2.4748736917972565,0.8179119247897081
2.4748736917972565,0.8180019782393669
2.4748737066984177,0.8180919426594168
2.4748737066984177,0.8181818181818182
2.4748737066984177,0.8182716049382716
2.4748737066984177,0.8183613030602171
2.4748737066984177,0.8184509126788357
2.474873721599579,0.8180473372781065
2.589255630970001,0.8181370133070478
2.589255630970001,0.8182266009852217
2.5892556458711624,0.8183161004431314
2.589255653321743,0.8184055118110236
2.592724822461605,0.8184948352188883
2.5927248299121857,0.8185840707964602
2.5927248299121857,0.8186732186732186
2.5927248299121857,0.8182711198428291
2.5927248299121857,0.8178694158075601
2.5927248299121857,0.8174681059862611
2.5927248299121857,0.8175576262873958
2.5927248299121857,0.8176470588235294
2.5927248299121857,0.8172464478196962
2.5927248299121857,0.8168462291870715
2.5927248299121857,0.8164464023494861
2.5927248299121857,0.8160469667318982
2.5927248299121857,0.8161369193154034
2.5927248299121857,0.8157380254154448
2.5927248299121857,0.815828041035662
2.5927248299121857,0.81591796875
2.5927248299121857,0.8160078086871645
2.5927248299121857,0.8156097560975609
2.5927248299121857,0.8156996587030717
2.5927248299121857,0.8153021442495126
2.5927248299121857,0.8153921091086215
2.5927248299121857,0.8154819863680624
2.5927248299121857,0.8155717761557177
2.5927248299121857,0.8156614785992218
2.5927248299121857,0.8157510938259601
2.5927248299121857,0.8158406219630709
2.5927248299121857,0.8159300631374453
2.5927248299121857,0.8160194174757281
2.5927248373627663,0.8161086851043183
2.5927248373627663,0.8157129000969933
2.592724844813347,0.8158022297624818
2.592724844813347,0.815406976744186
2.592724844813347,0.8154963680387409
2.592724844813347,0.8155856727976767
2.592724844813347,0.8156748911465893
2.592724844813347,0.8157640232108317
2.592724859714508,0.8158530691155147
2.5927248746156693,0.8159420289855073
2.7071067690849304,0.8155480444229841
2.7071067690849304,0.8156370656370656
2.7071067690849304,0.8157260009647853
2.7071067690849304,0.8153326904532304
2.7071067690849304,0.815421686746988
2.7071067690849304,0.815028901734104
2.7071067690849304,0.8146364949446316
2.7071067690849304,0.814725697786333
2.7071067839860916,0.8148148148148148
2.7071067839860916,0.8149038461538461
2.7071067839860916,0.8149927919269582
2.7105759382247925,0.8150816522574448
2.7105759382247925,0.815170427268363
2.7105759382247925,0.8152591170825336
2.7105759382247925,0.815347721822542
2.7105759382247925,0.8154362416107382
2.7105759382247925,0.8155246765692381
2.7105759382247925,0.8156130268199234
2.7105759531259537,0.8157012924844423
2.7105759531259537,0.8157894736842105
2.7105759531259537,0.8158775705404113
2.7105759531259537,0.8159655831739961
2.7105759531259537,0.8160535117056856
2.7105759605765343,0.8161413562559694
2.710575968027115,0.8162291169451074
2.710575968027115,0.8163167938931297
2.710575968027115,0.8164043872198379
2.710575968027115,0.8164918970448046
2.710575968027115,0.8165793234873749
2.710575968027115,0.8166666666666667
2.710575968027115,0.8167539267015707
2.710575968027115,0.8168411037107517
2.710575968027115,0.8169281978126486
2.710575968027115,0.8170152091254753
2.710575968027115,0.8171021377672208
2.710575968027115,0.8171889838556505
2.710575968027115,0.8168011390602753
2.710575968027115,0.816888045540797
2.710575968027115,0.8169748696064486
2.710575968027115,0.8170616113744076
2.710575968027115,0.8166745618190431
2.710575968027115,0.8167613636363636
2.710575968027115,0.8168480832938949
2.710575968027115,0.8169347209082308
2.7105759978294373,0.8170212765957446
2.7105759978294373,0.8171077504725898
2.7105759978294373,0.8171941426547
2.7105759978294373,0.8172804532577904
2.767766922712326,0.8173666823973572
2.8249579071998596,0.8174528301886792
2.8249579071998596,0.817067421027817
2.8249579071998596,0.8171536286522149
2.8249579071998596,0.8172397550635893
2.8249579071998596,0.8168549905838042
2.8249579071998596,0.8164705882352942
2.8249579071998596,0.8165569143932268
2.8249579071998596,0.8166431593794076
2.8249579071998596,0.8167293233082706
2.8249579071998596,0.8168154062940347
2.8249579071998596,0.8164319248826291
2.8249579071998596,0.8165180666353824
2.8249579071998596,0.8166041275797373
2.8249579071998596,0.8166901078293484
2.8249579071998596,0.8163074039362699
2.8249579071998596,0.8163934426229508
2.8249579071998596,0.8164794007490637
2.8249579071998596,0.8165652784277024
2.8249579071998596,0.8161833489242283
2.828427016735077,0.8162692847124825
2.828427016735077,0.8163551401869159
2.828427016735077,0.8159738439981317
2.828427031636238,0.8160597572362278
2.828427031636238,0.8156789547363509
2.828427031636238,0.8152985074626866
2.828427031636238,0.8153846153846154
2.8284270763397217,0.8154706430568499
2.8284270763397217,0.8155565905915231
2.8284270763397217,0.8156424581005587
2.8284270763397217,0.8157282456956724
2.8284270763397217,0.8153488372093023
2.8284270763397217,0.8154346815434682
2.8284270763397217,0.8155204460966543
2.8284270763397217,0.8156061309800279
2.8284270763397217,0.8156917363045497
2.8284270763397217,0.8157772621809745
2.8284270763397217,0.8158627087198516
2.8284270763397217,0.8154844691701437
2.8284270763397217,0.8155699721964782
2.8284270763397217,0.8156553960166744
2.8284270763397217,0.8157407407407408
2.8284270763397217,0.8153632577510412
2.8284270763397217,0.8149861239592969
2.8284270763397217,0.8150716597318539
2.8284270763397217,0.8146950092421442
2.8284270763397217,0.8147806004618937
2.8284270763397217,0.8148661126500462
2.8284270763397217,0.8149515459160129
2.8284270763397217,0.8150369003690037
2.8284270763397217,0.8146611341632088
2.8284270763397217,0.8142857142857143
2.8284270763397217,0.8139106402579457
2.8284270763397217,0.8139963167587477
2.8284270763397217,0.8140819144040498
2.8284270763397217,0.8137074517019319
2.8284270763397217,0.8137931034482758
2.8284270837903023,0.8138786764705882
2.828427091240883,0.8135048231511254
2.828427091240883,0.8135904499540864
2.828427091240883,0.8136759981642956
2.8284270986914635,0.8137614678899082
2.828427106142044,0.8138468592388812
2.828427106142044,0.8139321723189734
2.828427106142044,0.8140174072377462
2.828427106142044,0.8141025641025641
2.828427106142044,0.814187643020595
2.828427106142044,0.8138151875571821
2.828427106142044,0.8139003200731596
2.828427106142044,0.8139853747714808
2.828427106142044,0.8140703517587939
2.828427106142044,0.8136986301369863
2.828427106142044,0.8137836604290278
2.828427106142044,0.8138686131386861
2.828427106142044,0.813953488372093
2.828427106142044,0.8140382862351869
2.828427106142044,0.814123006833713
2.828427106142044,0.8142076502732241
2.828427106142044,0.813837050523441
2.828427106142044,0.8139217470427661
2.828427106142044,0.814006366530241
2.828427106142044,0.8140909090909091
2.828427106142044,0.813721035892776
2.8856180608272552,0.8138056312443234
2.8856180608272552,0.813890149795733
2.8856180608272552,0.8139745916515426
2.8856180906295776,0.8140589569160998
2.8856180906295776,0.814143245693563
2.9428090155124664,0.8142274580879021
2.9428090155124664,0.8143115942028986
2.9428090155124664,0.8143956541421458
2.942809045314789,0.8144796380090498
2.942809045314789,0.8145635459068294
2.942809045314789,0.8146473779385172
2.942809045314789,0.8147311342069589
2.942809045314789,0.8148148148148148
2.942809045314789,0.8148984198645598
2.942809045314789,0.8149819494584838
2.942809045314789,0.815065403698692
2.942809045314789,0.8151487826871056
2.942809045314789,0.815232086525462
2.942809045314789,0.8153153153153153
2.942809045314789,0.8153984691580369
2.942809045314789,0.815031503150315
2.942809045314789,0.8146648672964463
2.942809045314789,0.814748201438849
2.942809045314789,0.8143820224719102
2.9462781473994255,0.8144654088050315
2.9462782070040703,0.8145487202514594
2.9462782070040703,0.8146319569120287
2.946278214454651,0.8147151188873935
2.946278214454651,0.8143497757847533
2.946278214454651,0.8144329896907216
2.946278214454651,0.8145161290322581
2.946278214454651,0.8145991939095387
2.946278214454651,0.8146821844225605
2.946278214454651,0.8147651006711409
2.946278214454651,0.8148479427549195
2.946278214454651,0.8144836835046938
2.946278214454651,0.8141197497765862
2.946278214454651,0.8142027690933452
2.946278214454651,0.8142857142857143
2.946278214454651,0.8143685854529228
2.946278214454651,0.8140053523639608
2.946278214454651,0.814088274632189
2.946278214454651,0.8141711229946524
2.946278214454651,0.8138084632516703
2.946278214454651,0.8138913624220837
2.946278214454651,0.8139741878059635
2.946278214454651,0.8140569395017794
2.946278214454651,0.8141396176078257
2.946278214454651,0.8142222222222222
2.946278214454651,0.8143047534429143
2.946278214454651,0.8143872113676732
2.946278214454651,0.8144695960940967
2.946278214454651,0.8145519077196096
2.946278214454651,0.8146341463414634
2.946278214454651,0.8147163120567376
2.946278229355812,0.8147984049623394
2.946278229355812,0.8148804251550045
2.946278229355812,0.814962372731297
2.946278229355812,0.8150442477876106
2.946278229355812,0.8151260504201681
2.946278229355812,0.8147656940760389
2.946278229355812,0.8144056562085726
2.9462782442569733,0.8144876325088339
2.9462782442569733,0.8141280353200883
3.0,0.8142100617828774
3.0,0.8142920158800176
3.0606601536273956,0.814373897707231
3.060660168528557,0.8144557073600706
3.0641293078660965,0.8145374449339207
3.0641293078660965,0.8146191105239983
3.064129337668419,0.8147007042253521
3.064129337668419,0.8143422789265288
3.0641293451189995,0.8144239226033422
3.0641293451189995,0.8145054945054945
3.0641293451189995,0.8145869947275922
3.0641293451189995,0.8146684233640755
3.06412935256958,0.8143107989464442
3.06412935256958,0.8143922773146117
3.06412935256958,0.8140350877192982
3.06412935256958,0.814116615519509
3.06412935256958,0.8137598597721297
3.06412935256958,0.8134034165571616
3.06412935256958,0.8134851138353766
3.06412935256958,0.8135667396061269
3.06412935256958,0.8132108486439195
3.06412935256958,0.8132925229558373
3.06412935256958,0.8133741258741258
3.06412935256958,0.8130187854958497
3.06412935256958,0.8126637554585153
3.06412935256958,0.8127455259711917
3.06412935256958,0.81282722513089
3.06412935256958,0.812472743131269
3.06412935256958,0.8121185701830863
3.0641293674707413,0.8122004357298475
3.0641293674707413,0.8122822299651568
3.0641293674707413,0.8123639529821506
3.0641293674707413,0.8124456048738034
3.0641293674707413,0.8120922140060896
3.0641293674707413,0.8121739130434783
3.0641293674707413,0.8122555410691004
3.178511291742325,0.8123370981754996
3.178511291742325,0.8124185844550587
3.178511291742325,0.8125
3.178511291742325,0.8125813449023861
3.178511291742325,0.8126626192541196
3.178511291742325,0.812743823146944
3.181980401277542,0.8128249566724437
3.181980460882187,0.8129060199220441
3.181980460882187,0.812987012987013
3.181980460882187,0.8130679359584595
3.181980460882187,0.8131487889273357
3.181980460882187,0.8132295719844358
3.181980460882187,0.8128781331028522
3.181980460882187,0.8129589632829374
3.181980460882187,0.8130397236614854
3.181980460882187,0.8131204143288735
3.181980460882187,0.8132010353753235
3.181980460882187,0.8128503665373006
3.181980460882187,0.8129310344827586
3.181980475783348,0.8125807841447652
3.181980475783348,0.8122308354866494
3.181980475783348,0.8118811881188119
3.181980475783348,0.8119621342512908
3.181980475783348,0.8120430107526881
3.181980475783348,0.8116938950988822
3.1819804832339287,0.8117748173614096
3.1819804832339287,0.811426116838488
3.1819804906845093,0.8115070845856591
3.1819804906845093,0.811587982832618
3.1819804906845093,0.8116688116688117
3.1819804906845093,0.8117495711835334
3.1819804906845093,0.8118302614659237
3.1819804906845093,0.81191088260497
3.1819804906845093,0.8119914346895075
3.1819804906845093,0.8116438356164384
3.296362414956093,0.811724433033804
3.296362429857254,0.811377245508982
3.296362429857254,0.8114578879863189
3.2998315393924713,0.8115384615384615
3.2998315393924713,0.811191798376762
3.2998315393924713,0.8112724167378309
3.2998315542936325,0.8113529662825437
3.2998315691947937,0.8114334470989761
3.2998315691947937,0.8110874200426439
3.2998315691947937,0.8107416879795396
3.2998315691947937,0.8108223263740946
3.299831584095955,0.8109028960817717
3.299831584095955,0.8105576841209026
3.299831598997116,0.8106382978723404
3.299831598997116,0.8107188430455126
3.299831598997116,0.810374149659864
3.299831598997116,0.8100297492562686
3.299831598997116,0.8101104502973662
3.299831598997116,0.8101910828025478
3.299831598997116,0.8102716468590832
3.299831598997116,0.8099278744166313
3.299831598997116,0.8100084817642069
3.2998316064476967,0.8100890207715133
3.2998316064476967,0.8101694915254237
3.2998316138982773,0.8098263447691656
3.2998316138982773,0.8094834885690093
3.299831621348858,0.8095641134151502
3.299831621348858,0.8092216582064298
3.2998316287994385,0.8093023255813954
3.2998316287994385,0.8093829247675401
3.2998316287994385,0.8090409801436418
3.2998316287994385,0.8091216216216216
3.2998316287994385,0.8087800759814268
3.2998316287994385,0.8088607594936709
3.2998316287994385,0.8085196119780683
3.299831658601761,0.8086003372681282
3.299831658601761,0.8086809945217025
3.3570225685834885,0.8087615838247684
3.3570225685834885,0.8088421052631579
3.414213538169861,0.8089225589225589
3.414213538169861,0.809002944888515
3.414213538169861,0.8090832632464255
3.414213538169861,0.8087431693989071
3.414213538169861,0.8088235294117647
3.414213538169861,0.8089038219235616
3.414213538169861,0.8089840470193115
3.414213538169861,0.8090642047838859
3.4176826775074005,0.8091442953020134
3.4176826775074005,0.8092243186582809
3.417682707309723,0.8093042749371333
3.417682722210884,0.8093841642228738
3.417682722210884,0.809463986599665
3.417682722210884,0.8091251569694433
3.4176827371120453,0.8087866108786611
3.4176827371120453,0.8088665830196571
3.4176827371120453,0.8089464882943144
3.4176827371120453,0.8090263267864605
3.4176827371120453,0.8091060985797828
3.4176827371120453,0.8091858037578288
3.4176827371120453,0.8092654424040067
3.4176827371120453,0.8093450146015854
3.4176827371120453,0.8090075062552127
3.4176827371120453,0.8090871196331805
3.4176827371120453,0.80875
3.4176827371120453,0.8088296543107039
3.4176827371120453,0.8084929225645295
3.4176827371120453,0.8085726175613817
3.417682744562626,0.8086522462562395
3.4176827520132065,0.8087318087318087
3.4176827520132065,0.8088113050706567
3.4176827520132065,0.8088907353552139
3.4176827520132065,0.8085548172757475
3.4176827669143677,0.8086342880863429
3.4176827669143677,0.808298755186722
3.474873684346676,0.8079635006221485
3.474873684346676,0.8076285240464345
3.5320646464824677,0.8077082469954414
3.5320646688342094,0.8077879038939519
3.5320646688342094,0.8078674948240165
3.53206467628479,0.8079470198675497
3.53206467628479,0.8076127430699214
3.5355337858200073,0.8072787427626137
3.5355337858200073,0.8073584125671766
3.5355337858200073,0.8074380165289257
3.5355337858200073,0.8071045022717885
3.5355338379740715,0.8071841453344344
3.535533845424652,0.8072637226578622
3.535533845424652,0.8073432343234324
3.535533845424652,0.8074226804123711
3.535533845424652,0.8075020610057708
3.535533845424652,0.80758137618459
3.535533845424652,0.8072487644151565
3.535533845424652,0.8069164265129684
3.535533845424652,0.8069958847736626
3.535533845424652,0.807075277663513
3.535533845424652,0.8071546052631579
3.535533845424652,0.8072338676531031
3.535533845424652,0.8073130649137222
3.535533845424652,0.8069815195071869
3.535533845424652,0.8070607553366174
3.535533845424652,0.8067295855560115
3.535533845424652,0.8068088597210828
3.535533845424652,0.8068880688806888
3.535533845424652,0.8069672131147541
3.535533845424652,0.8070462925030725
3.535533845424652,0.8071253071253072
3.535533845424652,0.8072042570609906
3.5355338603258133,0.806873977086743
3.5355338603258133,0.8065439672801636
3.5355338603258133,0.8066230580539656
3.5355338603258133,0.806702084184716
3.535533867776394,0.806781045751634
3.535533867776394,0.8064516129032258
3.5355338752269745,0.806530612244898
3.5355338752269745,0.8062015503875969
3.5355338752269745,0.8062805872756933
3.5355338752269745,0.8063595597227884
3.5355339348316193,0.8064384678076609
3.649915784597397,0.8065173116089613
3.649915784597397,0.8065960912052117
3.6499158143997192,0.8066748066748066
3.6499158143997192,0.8067534580960131
3.6499158143997192,0.8068320455469703
3.6499158143997192,0.806910569105691
3.6499158143997192,0.806989028850061
3.6533849239349365,0.8066612510154346
3.6533849239349365,0.806739748274462
3.6533849239349365,0.8068181818181818
3.6533849388360977,0.8068965517241379
3.6533849835395813,0.8069748580697486
3.6533849835395813,0.8070531009323064
3.6533849835395813,0.807131280388979
3.6533849835395813,0.8072093965168085
3.6533849835395813,0.8072874493927126
3.6533849835395813,0.8073654390934845
3.6533849835395813,0.8074433656957929
3.6533849835395813,0.8075212292761828
3.653384990990162,0.807194826192401
3.6533849984407425,0.8068686868686868
3.6533849984407425,0.8065428109854604
3.6533850133419037,0.806620912394025
3.6533850133419037,0.8066989507667474
3.6533850133419037,0.8067769261799113
3.6533850133419037,0.8064516129032258
3.6533850133419037,0.8065296251511487
3.653385043144226,0.806204673650282
3.7071067690849304,0.8058799838904551
3.7071067690849304,0.8059581320450886
3.7071067690849304,0.8056338028169014
3.7071067690849304,0.8057119871279164
3.7071067690849304,0.8053880176919984
3.7071067690849304,0.8054662379421221
3.7071067690849304,0.8055443953394937
3.7071067690849304,0.8056224899598393
3.7071067690849304,0.8057005218787635
3.767766922712326,0.8053772070626003
3.7677669376134872,0.8054552747693542
3.7677669525146484,0.8055332798716921
3.7677669525146484,0.8056112224448898
3.7677669525146484,0.8052884615384616
3.7677669525146484,0.8049659591509811
3.7677669525146484,0.8046437149719776
3.7712360620498657,0.8043217286914766
3.7712360620498657,0.8044
3.771236091852188,0.8044782087165134
3.771236091852188,0.8045563549160671
3.7712360993027687,0.8046344386735917
3.7712360993027687,0.8043130990415336
3.7712361216545105,0.8043912175648703
3.7712361216545105,0.8044692737430168
3.7712361216545105,0.8045472676505784
3.7712361216545105,0.8046251993620415
3.7712361216545105,0.8047030689517736
3.7712361216545105,0.8043824701195219
3.7712361216545105,0.8044603743528475
3.7712361216545105,0.804140127388535
3.7712361216545105,0.8042180660565061
3.7712361216545105,0.8042959427207638
3.7712361216545105,0.8043737574552684
3.7712361216545105,0.8040540540540541
3.7712361216545105,0.8037346046881207
3.7712361216545105,0.8038125496425734
3.7712361216545105,0.8038904327113934
3.7712361216545105,0.803968253968254
3.7712361216545105,0.8040460134867117
3.7712361216545105,0.8041237113402062
3.7712361216545105,0.8042013476020611
3.7712361216545105,0.8042789223454834
3.7712361216545105,0.803960396039604
3.7712361216545105,0.8036421219319082
3.7712361216545105,0.8037198258804907
3.7712361216545105,0.8037974683544303
3.7712361216545105,0.8034796362198497
3.7712361216545105,0.8035573122529645
3.7712361216545105,0.8036349269063611
3.7712361216545105,0.8037124802527646
3.7712361216545105,0.8037899723647849
3.7712361216545105,0.8038674033149171
3.7712361216545105,0.8035502958579882
3.7712361216545105,0.8036277602523659
3.7712361216545105,0.8033109972408357
3.7712361216545105,0.8029944838455477
3.7712361216545105,0.803072075620323
3.7712361216545105,0.802755905511811
3.7712361216545105,0.8028335301062574
3.7712361216545105,0.8029110936270653
3.7712361216545105,0.8029885961462839
3.7712361216545105,0.8030660377358491
3.7712361216545105,0.8031434184675835
3.7712361216545105,0.8032207384131972
3.7712361216545105,0.8029053788771103
3.7712361216545105,0.8029827315541601
3.7712361216545105,0.8030600235386426
3.7712361216545105,0.8031372549019608
3.7712361216545105,0.8032144257154057
3.7712361216545105,0.8032915360501567
3.7712361216545105,0.8033685859772817
3.7712361216545105,0.8034455755677369
3.7712361216545105,0.8035225048923679
3.7712361216545105,0.8035993740219093
3.7712361216545105,0.8036761830269847
3.7712361216545105,0.8033620015637216
3.7712361216545105,0.8034388432981634
3.7712361216545105,0.803515625
3.7712361216545105,0.8035923467395548
3.7712361216545105,0.8036690085870414
3.7712361216545105,0.8037456106125634
3.7712361216545105,0.8038221528861155
3.7712361216545105,0.8038986354775829
3.7712361216545105,0.803975058456742
3.7712361216545105,0.8040514218932606
3.7712361216545105,0.8037383177570093
3.7712361216545105,0.8038147138964578
3.7712361216545105,0.8038910505836576
3.7712361216545105,0.8039673278879813
3.7712361216545105,0.8040435458786936
3.7712361216545105,0.8041197046249514
3.7712361216545105,0.8038073038073038
3.7712361216545105,0.8034951456310679
3.7712361216545105,0.8035714285714286
3.7712361216545105,0.8036476523088864
3.7712361216545105,0.8033359193173002
3.7712361216545105,0.8034121752617294
3.7712361216545105,0.8031007751937984
3.7712361216545105,0.8031770631538163
3.7712361216545105,0.8032532920216886
3.7712361216545105,0.8033294618660473
3.7712361216545105,0.8034055727554179
3.7712361216545105,0.8034816247582205
3.7712361216545105,0.8031709203402939
3.7712361216545105,0.8032470042520293
3.7712361216545105,0.8029366306027821
3.7712361216545105,0.8030127462340672
3.7712361216545105,0.803088803088803
3.7712361216545105,0.802778849864917
3.7712361216545105,0.8028549382716049
3.7712361216545105,0.8025453143077517
3.7712361216545105,0.8026214340786431
3.7712361216545105,0.8023121387283237
3.7712361216545105,0.8023882896764253
3.771236151456833,0.8024643819792068
3.771236151456833,0.8025404157043879
3.771236151456833,0.8026163909195845
3.771236151456833,0.8023076923076923
3.771236151456833,0.8023836985774702
3.771236151456833,0.8024596464258262
3.7712361812591553,0.8021513638109873
3.8249579071998596,0.8022273425499232
3.8249579071998596,0.8023032629558541
3.8249579071998596,0.8023791250959325
3.8249579071998596,0.8024549290372075
3.8249579071998596,0.8025306748466258
3.8249579071998596,0.802606362591031
3.8249579071998596,0.8026819923371648
3.8249579071998596,0.802757564151666
3.8249579071998596,0.802833078101072
3.8249579071998596,0.8029085342518179
3.8249579071998596,0.8029839326702372
3.8249579071998596,0.8030592734225621
3.8249579071998596,0.8027522935779816
3.8856180533766747,0.8028276652655713
3.8856180608272552,0.8025210084033614
3.8856180608272552,0.8022145857197404
3.8856180608272552,0.8019083969465649
3.8856180608272552,0.801983975581839
3.8856180608272552,0.8020594965675057
3.8856180608272552,0.8021349599695006
3.8856180608272552,0.8022103658536586
3.8856180608272552,0.8019047619047619
3.8856180608272552,0.801980198019802
3.8856180608272552,0.8016749143509707
3.8856180608272552,0.8017503805175038
3.8856180906295776,0.801825789273488
3.8856180906295776,0.8019011406844107
3.8890871703624725,0.8015963511972634
3.8890872299671173,0.8016717325227963
3.8890872299671173,0.8017470565894417
3.8890872299671173,0.8018223234624146
3.8890872299671173,0.8018975332068311
3.8890872299671173,0.8019726858877086
3.8890872299671173,0.801668562760713
3.8890872299671173,0.8017437452615618
3.8890872299671173,0.8018188707843881
3.8890872299671173,0.8018939393939394
3.8890872299671173,0.8019689511548656
3.8890872448682785,0.801665404996215
3.8890872448682785,0.8017404464623534
3.8890872448682785,0.8018154311649016
3.8890872597694397,0.8018903591682419
3.8890872597694397,0.8019652305366591
3.8890872597694397,0.8020400453343408
3.8890872597694397,0.801737160120846
3.8890872597694397,0.8018120045300113
3.889087274670601,0.8018867924528302
3.8890873417258263,0.8019615239532252
3.9428090304136276,0.8020361990950227
3.942809045314789,0.8021108179419525
3.942809045314789,0.8021853805576489
4.0,0.8022598870056498
4.0,0.8023343373493976
4.0,0.8024087316522394
4.0,0.8024830699774267
4.0,0.8025573523881159
4.0,0.8026315789473685
4.0,0.8027057497181511
4.0,0.8027798647633358
4.0,0.8028539241457003
4.0,0.8029279279279279
4.0,0.8030018761726079
4.0,0.8030757689422355
4.0,0.8031496062992126
4.0,0.803223388305847
4.0,0.8032971150243536
4.0,0.8033707865168539
4.0,0.8034444028453762
4.0,0.8035179640718563
4.003469169139862,0.8035914702581369
4.003469169139862,0.8036649214659686
4.003469169139862,0.8037383177570093
4.003469169139862,0.8038116591928252
4.003469169139862,0.8038849458348898
4.003469169139862,0.8035847647498133
4.003469169139862,0.8036580813736469
4.003469169139862,0.8037313432835821
4.003469169139862,0.803804550540843
4.003469169139862,0.8038777032065623
4.003469169139862,0.8039508013417815
4.003469169139862,0.8040238450074516
4.003469191491604,0.804096834264432
4.003469191491604,0.8041697691734921
4.0034691989421844,0.8038704875325642
4.003469221293926,0.8039434523809523
4.003469221293926,0.8040163629602083
4.003469221293926,0.804089219330855
4.003469221293926,0.804162021553326
4.006938338279724,0.8042347696879644
4.006938338279724,0.8043074637950242
4.006938360631466,0.8043801039346696
4.006938360631466,0.8040816326530612
4.0069383680820465,0.8041543026706232
4.0069383680820465,0.8042269187986651
4.0069383680820465,0.8042994810971089
4.0069383680820465,0.8043719896257874
4.0069383680820465,0.8044444444444444
4.0069383680820465,0.8045168456127361
4.0069383680820465,0.8045891931902295
4.0069383680820465,0.8042915279319275
4.0069383680820465,0.8043639053254438
4.0069383680820465,0.8044362292051755
4.0069383680820465,0.8045084996304509
4.006938382983208,0.8045807166605098
4.006938382983208,0.8046528803545052
4.006938382983208,0.8047249907715024
4.006938382983208,0.8047970479704797
4.006938397884369,0.8045001844337882
4.006938397884369,0.8045722713864307
4.006938397884369,0.8046443051971987
4.006938397884369,0.8047162859248342
4.006938397884369,0.8047882136279927
4.006938397884369,0.8044918998527246
4.006938397884369,0.8045638571954361
4.006938397884369,0.8042678440029434
4.060660153627396,0.8043398308201545
4.064129337668419,0.8044117647058824
4.064129337668419,0.8044836457184859
4.064129337668419,0.804555473916238
4.121320277452469,0.8046272493573264
4.121320307254791,0.8046989720998532
4.121320307254791,0.8047706422018348
4.121320307254791,0.8048422597212033
4.121320307254791,0.8049138247158049
4.121320307254791,0.8049853372434017
4.121320307254791,0.8046903627702455
4.121320307254791,0.8047619047619048
4.121320307254791,0.80483339436104
4.121320307254791,0.804904831625183
4.121320307254791,0.8046103183315039
4.121320307254791,0.8046817849305048
4.121320307254791,0.8047531992687386
4.121320307254791,0.8044590643274854
4.121320307254791,0.804530507855316
4.121320307254791,0.8046018991964938
4.121320307254791,0.8046732384081782
4.121320307254791,0.8047445255474452
4.121320307254791,0.8044509303174024
4.121320307254791,0.8041575492341356
4.121320307254791,0.8038643820634342
4.121320307254791,0.8039358600583091
4.121320307254791,0.8040072859744991
4.121320307254791,0.8040786598689003
4.121320307254791,0.8041499817983254
4.121320307254791,0.8038573508005823
4.121320307254791,0.803928701345944
4.121320307254791,0.804
4.121320307254791,0.8037077426390403
4.121320307254791,0.8034156976744186
4.121320307254791,0.8034871049763894
4.121320307254791,0.8031953522149601
4.121320307254791,0.8032667876588022
4.121320307254791,0.8033381712626996
4.121320307254791,0.8034095030830612
4.121320307254791,0.8034807831762146
4.121320307254791,0.8035520115984052
4.121320307254791,0.803623188405797
4.121320307254791,0.803694313654473
4.121320307254791,0.8034033309196235
4.1213203221559525,0.8034744842562432
4.1213203221559525,0.8035455861070911
4.1213203221559525,0.803616636528029
4.1213203221559525,0.8036876355748374
4.1213203221559525,0.8033971810625226
4.1213203221559525,0.8034682080924855
4.1213203221559525,0.803539183820874
4.124789476394653,0.8036101083032491
4.124789483845234,0.8033201010465536
4.1247894912958145,0.8033910533910534
4.1247894912958145,0.8034619545618463
4.1247894912958145,0.8035328046142755
4.124789498746395,0.8036036036036036
4.124789506196976,0.8036743515850144
4.124789506196976,0.8037450486136118
4.124789506196976,0.8038156947444205
4.124789506196976,0.8038862900323858
4.124789506196976,0.8039568345323741
4.124789506196976,0.804027328299173
4.124789521098137,0.8040977713874911
4.124789521098137,0.8041681638519583
4.1247895658016205,0.8038793103448276
4.178511291742325,0.8039497307001795
4.235702261328697,0.8040201005025126
4.23917143791914,0.8040904198062433
4.2391714453697205,0.8041606886657102
4.2391714453697205,0.8042309071351739
4.2391714453697205,0.8043010752688172
4.2391714453697205,0.8043711931207452
4.2391714453697205,0.8044412607449857
4.2391714453697205,0.8045112781954887
4.2391714453697205,0.8045812455261274
4.2391714453697205,0.8042933810375671
4.242640554904938,0.804005722460658
4.242640554904938,0.8040757954951734
4.242640554904938,0.8041458184417442
4.242640554904938,0.804215791354055
4.242640554904938,0.8042857142857143
4.24264058470726,0.8039985719385934
4.2426406145095825,0.80406852248394
4.2426406145095825,0.8041384231180878
4.2426406145095825,0.8042082738944365
4.2426406145095825,0.8042780748663102
4.2426406145095825,0.8043478260869565
4.2426406145095825,0.8044175276095475
4.2426406145095825,0.8044871794871795
4.242640629410744,0.8045567817728729
4.242640629410744,0.804626334519573
4.242640636861324,0.8046958377801494
4.242640644311905,0.8044096728307255
4.242640644311905,0.8044792036971206
4.242640644311905,0.8045486851457001
4.242640644311905,0.8046181172291297
4.242640644311905,0.8046875
4.242640644311905,0.8044018459353922
4.242640644311905,0.8041163946061036
4.242640644311905,0.8041858815182689
4.242640644311905,0.8042553191489362
4.242640659213066,0.804324707550514
4.242640659213066,0.8040396881644224
4.242640659213066,0.804109103790294
4.242640659213066,0.8041784702549575
4.242640659213066,0.8042477876106194
4.296362429857254,0.8043170559094126
4.353553391993046,0.8043862752033958
4.353553391993046,0.8044554455445545
4.357022553682327,0.8041710851891127
4.357022553682327,0.8042402826855124
4.357022553682327,0.8039561992228894
4.357022553682327,0.8040254237288136
4.3570225685834885,0.8040945993646311
4.35702258348465,0.8041637261820748
4.35702258348465,0.8042328042328042
4.35702258348465,0.8039492242595204
4.35702258348465,0.8040183292210081
4.35702258348465,0.8040873854827343
4.35702258348465,0.8041563930961606
4.35702258348465,0.8038732394366197
4.35702258348465,0.8039422738472369
4.35702258348465,0.8040112596762843
4.35702258348465,0.8040801969750264
4.35702258348465,0.8041490857946554
4.35702258348465,0.8042179261862917
4.35702258348465,0.8042867182009839
4.35702258348465,0.8043554618897084
4.35702258348465,0.8044241573033708
4.35702258348465,0.8044928044928045
4.35702258348465,0.8045614035087719
4.35702258348465,0.8042792002806033
4.35702258348465,0.8043478260869565
4.35702258348465,0.804416403785489
4.35702258348465,0.8044849334267694
4.35702258348465,0.804553415061296
4.35702258348465,0.8042717086834734
4.360491693019867,0.8043402170108506
4.360491693019867,0.8040587823652904
4.360491693019867,0.8037775445960126
4.360491722822189,0.8038461538461539
4.3604917377233505,0.8039147151345684
4.360491752624512,0.8039832285115304
4.360491752624512,0.8040516940272442
4.360491752624512,0.8041201117318436
4.360491752624512,0.8041884816753927
4.360491782426834,0.8039078855547802
4.360491782426834,0.8039762818276944
4.360491782426834,0.8040446304044631
4.360491782426834,0.8041129313349599
4.360491782426834,0.8041811846689896
4.360491782426834,0.8039010797631487
4.414213538169861,0.8039693593314763
4.417682737112045,0.8040375913679081
4.471404515206814,0.8037578288100209
4.471404515206814,0.8034782608695652
4.471404515206814,0.8035465924895688
4.471404522657394,0.8036148766075774
4.471404522657394,0.8033356497567755
4.471404522657394,0.8030566168808614
4.471404522657394,0.8027777777777778
4.471404522657394,0.802499132245748
4.471404522657394,0.8025676613462873
4.471404522657394,0.8026361429066944
4.471404522657394,0.8027045769764216
4.471404522657394,0.8024263431542461
4.471404522657394,0.8024948024948025
4.471404522657394,0.8025632144094216
4.471404522657394,0.8022853185595568
4.471404522657394,0.8023537556247836
4.471404522657394,0.802076124567474
4.471404522657394,0.8017986855759253
4.471404522657394,0.8015214384508991
4.471404522657394,0.8012443829934324
4.471404522657394,0.8013130615065653
4.471404522657394,0.8010362694300518
4.471404522657394,0.8011049723756906
4.471404522657394,0.8008284432171212
4.471404522657394,0.8008971704623878
4.474873632192612,0.8009658502932046
4.474873632192612,0.8010344827586207
4.474873632192612,0.8011030679076181
4.474873632192612,0.8008270158511371
4.474873632192612,0.8008956252152946
4.474873632192612,0.8006198347107438
4.474873632192612,0.8003442340791739
4.474873632192612,0.8004129387474191
4.474873632192612,0.8004815961472308
4.474873632192612,0.8005502063273727
4.474873632192612,0.8002750085940186
4.474873632192612,0.8003436426116839
4.474873632192612,0.8004122294744074
4.474873632192612,0.8004807692307693
4.474873632192612,0.8005492619292826
4.474873632192612,0.800617707618394
4.474873632192612,0.8006861063464837
4.474873632192612,0.8007544581618655
4.474873632192612,0.8008227631127871
4.474873632192612,0.8008910212474297
4.474873632192612,0.8009592326139089
4.474873632192612,0.8010273972602739
4.474873632192612,0.8010955152345087
4.474873632192612,0.8008213552361396
4.474873632192612,0.8008894970920287
4.474873632192612,0.8009575923392613
4.474873632192612,0.801025641025641
4.474873632192612,0.8010936431989063
4.474873632192612,0.8011615989067304
4.474873632192612,0.8008879781420765
4.474873632192612,0.800955957664732
4.474873632192612,0.8010238907849829
4.474873632192612,0.8007505970658478
4.474873632192612,0.8004774897680764
4.474873632192612,0.8002045687009888
4.474873632192612,0.8002726653033402
4.474873632192612,0.8
4.474873632192612,0.8000681198910081
4.474873632192612,0.7997957099080695
4.474873632192612,0.7998638529611981
4.474873632192612,0.7999319496427356
4.474873632192612,0.8
4.474873632192612,0.8000680040802448
4.474873632192612,0.7997960571040109
4.474873632192612,0.799864084267754
4.474873632192612,0.7999320652173914
4.474873632192612,0.8
4.4748736917972565,0.8000678886625934
4.4748736917972565,0.8001357312521208
4.4748736917972565,0.8002035278154681
4.4748736917972565,0.8002712783994574
4.4748736917972565,0.8003389830508475
4.4748736917972565,0.8000677736360555
4.474873706698418,0.8001355013550135
4.474873721599579,0.8002031832035218
4.474873721599579,0.8002708192281652
4.478342816233635,0.8003384094754653
4.478342816233635,0.8000676589986468
4.478342831134796,0.8001352722353737
4.478342890739441,0.8002028397565923
4.478342890739441,0.8002703616086516
4.478342890739441,0.8003378378378379
4.478342890739441,0.8004052684903749
4.4783428981900215,0.800135043889264
4.4783428981900215,0.8002024974687817
4.478342913091183,0.8002699055330634
4.478342920541763,0.8
4.478342920541763,0.8000674308833445
4.478342920541763,0.8001348163127738
4.478342920541763,0.8002021563342318
4.478342920541763,0.8002694509936006
4.4783429354429245,0.8
4.478342950344086,0.8000673174015484
4.478342950344086,0.8001345895020189
4.53206467628479,0.8002018163471241
4.589255645871162,0.8002689979825152
4.589255645871162,0.8
4.589255645871162,0.8000672043010753
4.589255645871162,0.8001343634531407
4.589255645871162,0.7998656816655474
4.589255645871162,0.7999328633769721
4.589255645871162,0.8
4.589255645871162,0.8000670915800067
4.592724770307541,0.7997987927565392
4.592724770307541,0.7995306738183037
4.592724770307541,0.7995978552278821
4.592724770307541,0.7996649916247907
4.592724770307541,0.7993971868720696
4.592724770307541,0.7994643454971543
4.592724770307541,0.7995314591700133
4.592724770307541,0.7995985279357645
4.592724770307541,0.7993311036789298
4.592724770307541,0.7993981945837513
4.592724770307541,0.7994652406417112
4.592724770307541,0.7995322418977614
4.592724770307541,0.7995991983967936
4.592724770307541,0.7996661101836394
4.592724770307541,0.7997329773030708
4.592724770307541,0.7994661327994661
4.592724770307541,0.7991994663108739
4.592724770307541,0.7992664221407135
4.592724770307541,0.7993333333333333
4.592724770307541,0.7994001999333555
4.592724770307541,0.7994670219853431
4.592724770307541,0.7992007992007992
4.592724770307541,0.7992676431424767
4.592724770307541,0.7993344425956739
4.592724770307541,0.7994011976047904
4.592724770307541,0.7994679082141669
4.592724770307541,0.7995345744680851
4.592724770307541,0.7996011964107677
4.592724770307541,0.7993355481727574
4.592724770307541,0.799402191962803
4.592724770307541,0.799468791500664
4.592724770307541,0.7995353468304016
4.592724770307541,0.7996018579960186
4.592724770307541,0.7996683250414593
4.592724770307541,0.7997347480106101
4.592724770307541,0.7998011269472987
4.592724770307541,0.7998674618952949
4.592724770307541,0.7996025173898642
4.592724770307541,0.7996688741721855
4.592724770307541,0.7997351870241641
4.592724770307541,0.799470549305096
4.592724770307541,0.7995368838901753
4.592724770307541,0.7996031746031746
4.592724770307541,0.7996694214876033
4.592724770307541,0.7997356245869134
4.592724770307541,0.7998017839444995
4.592724770307541,0.7998678996036989
4.592724770307541,0.7999339716077913
4.592724770307541,0.8
4.592724770307541,0.8000659848234906
4.592724770307541,0.8001319261213721
4.592724770307541,0.8001978239366964
4.592724770307541,0.8002636783124588
4.592724770307541,0.800329489291598
4.592724770307541,0.8003952569169961
4.592724770307541,0.8001317089232796
4.592724770307541,0.8001974983541804
4.592724770307541,0.7999341888779203
4.592724770307541,0.8
4.592724770307541,0.7997369286418942
4.5927248150110245,0.7998027613412229
4.592724822461605,0.7998685507722643
4.592724829912186,0.7999342969776609
4.592724829912186,0.8
4.592724829912186,0.8000656598818122
4.592724829912186,0.8001312766655727
4.592724844813347,0.8001968503937008
4.592724844813347,0.8002623811085602
4.592724859714508,0.800327868852459
4.592724859714508,0.80039331366765
4.592724859714508,0.8004587155963303
4.592724859714508,0.800524074680642
4.592724859714508,0.8002619515389653
4.592724859714508,0.8003273322422259
4.592724859714508,0.800392670157068
4.596193991601467,0.8001308472358521
4.596193991601467,0.8001962066710269
4.596194013953209,0.8002615233736515
4.59619402885437,0.800326797385621
4.59619402885437,0.8003920287487749
4.59619402885437,0.8004572175048987
4.59619402885437,0.8005223636957232
4.59619402885437,0.8005874673629243
4.59619402885437,0.800652528548124
4.59619402885437,0.8007175472928898
4.59619402885437,0.8007825236387349
4.59619402885437,0.8005215123859192
4.5961940586566925,0.8005865102639296
4.5961940586566925,0.8006514657980456
4.5961940586566925,0.800716379029632
4.70710676908493,0.80078125
4.70710676908493,0.8008460787504068
4.70710676908493,0.8009108653220559
4.70710676908493,0.800650406504065
4.70710676908493,0.8007152145643693
4.70710676908493,0.8004549886252844
4.70710676908493,0.8005198180636777
4.707106783986092,0.8005846053913608
4.707106783986092,0.8006493506493506
4.7105759382247925,0.8007140538786108
4.710575953125954,0.8007787151200519
4.710575960576534,0.8008433344145313
4.710575968027115,0.8009079118028535
4.710575968027115,0.8009724473257699
4.710575968027115,0.8010369410239793
4.710575968027115,0.8011013929381277
4.710575968027115,0.8011658031088082
4.710575997829437,0.801230171576562
4.710575997829437,0.8009708737864077
4.710575997829437,0.800711743772242
4.710575997829437,0.8007761966364813
4.710575997829437,0.800840607824119
4.714045003056526,0.8009049773755657
4.714045099914074,0.8009693053311793
4.714045099914074,0.8010335917312662
4.7140451073646545,0.8007749434937036
4.7140451073646545,0.8005164622336992
4.714045129716396,0.8002581477896096
4.714045129716396,0.8003225806451613
4.714045137166977,0.800386971944534
4.714045137166977,0.8004513217279174
4.714045137166977,0.8005156300354496
4.714045137166977,0.8005798969072165
4.714045137166977,0.8006441223832528
4.714045137166977,0.8007083065035415
4.714045152068138,0.8007724493080142
4.714045166969299,0.8008365508365508
4.714045166969299,0.8009006111289804
4.714045166969299,0.8009646302250804
4.714045166969299,0.8010286081645773
4.714045166969299,0.8010925449871465
4.714045166969299,0.8011564407324124
4.714045166969299,0.8012202954399487
4.714045166969299,0.8012841091492777
4.714045166969299,0.8013478818998716
4.714045166969299,0.8010907924286172
4.714045166969299,0.8011545862732521
4.7712362334132195,0.8012183392112857
4.824957899749279,0.8012820512820513
4.82495790719986,0.8010253123998718
4.82495790719986,0.8007687379884689
4.82495790719986,0.8008325328210054
4.828427016735077,0.8008962868117798
4.828427016735077,0.80096
4.828427016735077,0.8010236724248241
4.828427016735077,0.8010873041253598
4.828427016735077,0.801150895140665
4.828427016735077,0.8012144455097475
4.828427016735077,0.8012779552715655
4.828427016735077,0.8010220376876397
4.828427046537399,0.8010855683269477
4.828427076339722,0.8011490584104692
4.828427076339722,0.8012125079770261
4.828427076339722,0.8012759170653907
4.828427076339722,0.8013392857142857
4.828427076339722,0.8014026139623844
4.828427091240883,0.8011472275334608
4.828427091240883,0.8008920038228735
4.828427106142044,0.8006369426751593
4.828427106142044,0.8007004138809296
4.828427106142044,0.8004455760661999
4.828427106142044,0.8001909004136175
4.828427106142044,0.8002544529262087
4.828427106142044,0.8003179650238473
4.828427106142044,0.8003814367450731
4.828427106142044,0.8004448681283762
4.828427106142044,0.8005082592121983
4.828427106142044,0.8002540489044141
4.828427106142044,0.8003174603174603
4.828427106142044,0.8003808314820692
4.828427106142044,0.8004441624365483
4.828427106142044,0.8005074532191564
4.8284271359443665,0.800570703868104
4.8284271359443665,0.8006339144215531
4.8284271359443665,0.8003802281368821
4.8284271359443665,0.8001267025657269
4.831896215677261,0.8001899936668778
4.831896215677261,0.8002532446976891
4.831896260380745,0.8
4.8318962678313255,0.8000632711167353
4.831896275281906,0.8001265022137888
4.831896275281906,0.799873537780588
4.831896275281906,0.799936788874842
4.831896275281906,0.8
4.831896290183067,0.7997473152242578
4.831896290183067,0.7998105462582886
4.831896297633648,0.7998737373737373
4.8318963050842285,0.7996213316503629
4.8318963050842285,0.7996845425867508
4.885618060827255,0.7997477136549984
4.885618060827255,0.7998108448928121
4.94627820700407,0.7998739363378506
4.94627820700407,0.7996219281663516
4.946278214454651,0.7996850393700787
4.946278214454651,0.799433249370277
4.946278214454651,0.7994963802329241
4.946278214454651,0.7995594713656388
4.946278214454651,0.7996225228059138
4.946278214454651,0.799685534591195
4.946278214454651,0.7994341402074819
4.946278214454651,0.7991829038340666
4.946278214454651,0.7992459943449576
4.946278244256973,0.7989949748743719
4.94974734634161,0.7990580847723705
4.9497473537921906,0.7991211550533585
4.9497473537921906,0.7991841857546281
4.9497473537921906,0.7992471769134254
4.949747383594513,0.7993101285669489
4.949747383594513,0.799373040752351
4.949747383594513,0.799122532121592
4.949747383594513,0.7988721804511278
4.949747383594513,0.7989351706858754
4.949747398495674,0.7989981214777708
4.949747413396835,0.7990610328638498
4.949747413396835,0.7991239048811014
4.949747413396835,0.7991867375664685
4.949747413396835,0.799249530956848
4.949747413396835,0.7993122850890904
4.949747413396835,0.799375
4.949747413396835,0.7994376757263355
4.949747413396835,0.7995003123048094
4.949747413396835,0.7992507024664377
4.9497474282979965,0.7990012484394506
4.949747443199158,0.7990639625585023
4.949747443199158,0.7991266375545851
5.006938427686691,0.7991892734642968
5.006938427686691,0.7989401496259352
5.060660153627396,0.7990028046120287
5.060660153627396,0.7990654205607477
5.060660153627396,0.7991279975085643
5.060660161077976,0.7991905354919053
5.064129263162613,0.7992530345471522
5.064129292964935,0.7993154947106409
5.064129292964935,0.7993779160186625
5.064129292964935,0.7994402985074627
5.064129322767258,0.7995026422132422
5.064129337668419,0.7992541951522685
5.06412935256958,0.7993165579372475
5.06412935256958,0.7993788819875777
5.06412935256958,0.7994411673393356
5.06412935256958,0.7995034140285537
5.06412935256958,0.7995656220912194
5.064129367470741,0.799317617866005
5.064129367470741,0.7990697674418604
5.0641293823719025,0.7991320520768754
5.0675985142588615,0.7991942981096994
5.067598521709442,0.7992565055762082
5.067598521709442,0.7993186745122329
5.067598521709442,0.7993808049535603
5.067598521709442,0.7994428969359332
5.067598521709442,0.7995049504950495
5.067598529160023,0.7992576554283947
5.0675985515117645,0.7993197278911565
5.12478943169117,0.7993817619783616
5.12478943169117,0.7994437577255872
5.178511291742325,0.7995057151683658
5.178511291742325,0.7995676343421866
5.181980416178703,0.7996295152824946
5.1819804310798645,0.7993827160493827
5.181980453431606,0.7994446158593027
5.181980460882187,0.7991980259099322
5.181980460882187,0.7989515880357694
5.181980460882187,0.7990135635018496
5.181980460882187,0.799075500770416
5.181980460882187,0.7991373998767715
5.181980475783348,0.7988912842623961
5.181980475783348,0.7986453201970444
5.181980483233929,0.7987072945521699
5.181980490684509,0.7987692307692308
5.181980490684509,0.7985235312211627
5.181980490684509,0.7985854858548586
5.181980490684509,0.7986474023977866
5.181980520486832,0.7987092808850645
5.181980520486832,0.7984639016897082
5.185449540615082,0.7982186732186732
5.185449540615082,0.7979735953331286
5.185449600219727,0.7980356046654389
5.185449630022049,0.7980975759435409
5.185449659824371,0.798159509202454
5.185449659824371,0.7979147500766636
5.185449659824371,0.7979767014101778
5.185449659824371,0.7980386147716825
5.185449659824371,0.7981004901960784
5.185449659824371,0.7981623277182236
5.1854496747255325,0.7982241273729332
5.1854496747255325,0.7982858891949801
5.185449689626694,0.7983476132190942
5.185449689626694,0.7984092994799633
5.185449704527855,0.7984709480122324
5.185449719429016,0.7985325588505044
5.185449719429016,0.7985941320293398
5.185449719429016,0.7986556675832569
5.296362414956093,0.7987171655467318
5.296362414956093,0.7987786259541985
5.299831539392471,0.7988400488400489
5.299831539392471,0.7989014342386329
5.299831539392471,0.7989627821842586
5.299831598997116,0.7987191216834401
5.299831598997116,0.7984756097560975
5.299831598997116,0.7982322462663822
5.299831598997116,0.7982937233394272
5.299831598997116,0.7983551629607066
5.299831598997116,0.7984165651644336
5.299831606447697,0.7984779299847793
5.299831606447697,0.7985392574558734
5.2998316287994385,0.7986005476118041
5.2998316287994385,0.7986618004866181
5.2998316287994385,0.7984189723320159
5.2998316287994385,0.7984802431610942
5.2998316287994385,0.7985414767547858
5.29983165115118,0.798602673147023
5.303300708532333,0.7986638323716976
5.303300708532333,0.7987249544626593
5.303300730884075,0.7987860394537177
5.303300738334656,0.7988470873786407
5.303300738334656,0.7986047922353655
5.303300738334656,0.7986658580958157
5.303300738334656,0.798726886935435
5.303300738334656,0.7984848484848485
5.303300768136978,0.7985458951832778
5.303300768136978,0.7983040581465778
5.303300768136978,0.7983651226158038
5.303300768136978,0.7981234866828087
5.303300775587559,0.7981845688350984
5.3033007979393005,0.7982456140350878
5.3033007979393005,0.7980042334442092
5.3033007979393005,0.7977629987908101
5.303300812840462,0.7978241160471442
5.303300827741623,0.797583081570997
5.414213538169861,0.7976442162488674
5.414213538169861,0.7977053140096618
5.414213538169861,0.7977663748868096
5.414213538169861,0.7978273989136995
5.414213567972183,0.7978883861236803
5.414213567972183,0.7979493365500603
5.41768267005682,0.7980102502261079
5.41768267005682,0.7980711271850512
5.417682729661465,0.7981319674600783
5.417682729661465,0.7981927710843374
5.417682737112045,0.7982535380909365
5.417682737112045,0.7980132450331126
5.417682737112045,0.7977730965994583
5.417682737112045,0.7978339350180506
5.417682737112045,0.7978947368421052
5.417682737112045,0.7979555021046302
5.417682737112045,0.7980162308385933
5.417682737112045,0.7980769230769231
5.417682737112045,0.7981375788525082
5.417682737112045,0.7981981981981981
5.417682737112045,0.7982587811468027
5.42115181684494,0.7980192076830732
5.42115181684494,0.798079807980798
5.421151846647263,0.7981403719256148
5.421151876449585,0.7982008995502249
5.421151876449585,0.7979616306954437
5.421151898801327,0.7980221756068325
5.421151906251907,0.7977831036548831
5.4211519211530685,0.7978436657681941
5.42115193605423,0.7976047904191617
5.42115193605423,0.7976653696498055
5.42115193605423,0.7977259126271694
5.42115193605423,0.797786419383787
5.42115193605423,0.7978468899521531
5.42115193605423,0.7979073243647234
5.42115193605423,0.7979677226539151
5.421151950955391,0.7980280848521064
5.421151965856552,0.7980884109916367
5.421152025461197,0.7981487011048074
5.474873632192612,0.7982089552238806
5.532064668834209,0.7982691733810803
5.532064668834209,0.7980310262529833
5.53206467628479,0.7980912615568148
5.53206467628479,0.7981514609421586
5.53553381562233,0.7982116244411326
5.53553381562233,0.7979737783075089
5.535533845424652,0.7980339588918678
5.5355338752269745,0.798094103633115
5.5355338752269745,0.7981542125632629
5.5355338752269745,0.7982142857142858
5.5355338752269745,0.7982743231181196
5.5355338752269745,0.7980368828078525
5.5355338752269745,0.7980969372584003
5.539002895355225,0.7981569560047562
5.539002954959869,0.7979197622585439
5.539002954959869,0.797979797979798
5.539002984762192,0.7980397980397981
5.539002999663353,0.7980997624703088
5.539003014564514,0.7981596913030573
5.5390030443668365,0.798219584569733
5.5390030443668365,0.7982794423019876
5.5390030443668365,0.7983392645314353
5.539003051817417,0.7981025793062556
5.539003059267998,0.7981624184943688
5.539003059267998,0.7982222222222223
5.539003059267998,0.798281990521327
5.539003066718578,0.7983417234231567
5.539003074169159,0.7984014209591475
5.539003074169159,0.7984610831606984
5.649915814399719,0.7985207100591716
5.649915814399719,0.7985803016858918
5.653384834527969,0.7986398580721467
5.653384834527969,0.7986993792491871
5.6533849239349365,0.7987588652482269
5.6533849239349365,0.7988183161004432
5.653384953737259,0.7988777318369757
5.653384983539581,0.798641865958075
5.653384983539581,0.7987012987012987
5.653384983539581,0.7984656240778991
5.6533849984407425,0.7985250737463127
5.6533849984407425,0.7985844883515187
5.653385043144226,0.7986438679245284
5.653385043144226,0.7987032124963159
5.656854063272476,0.7987625220978197
5.656854137778282,0.7988217967599411
5.656854145228863,0.7988810365135454
5.656854152679443,0.798645863997645
5.656854152679443,0.7987051206592113
5.656854152679443,0.7987643424536628
5.656854152679443,0.7988235294117647
5.656854152679443,0.7988826815642458
5.656854175031185,0.7986478542034098
5.656854182481766,0.7987070232148105
5.656854182481766,0.7984723854289072
5.656854197382927,0.7985315712187959
5.6568542048335075,0.7985907222548444
5.656854212284088,0.7983563252127972
5.656854212284088,0.7984154929577465
5.656854271888733,0.7984746259900264
5.70710676908493,0.798533724340176
5.710575953125954,0.7982996188800938
5.710575968027115,0.798358733880422
5.767766945064068,0.7984178142396718
5.767766952514648,0.7984768599882835
5.771236091852188,0.7985358711566618
5.771236091852188,0.7985948477751756
5.7712361216545105,0.7986537898741586
5.7712361216545105,0.7987126974839087
5.7712361216545105,0.7987715706346885
5.771236129105091,0.7988304093567251
5.771236151456833,0.7988892136802105
5.771236151456833,0.798655756867329
5.771236151456833,0.7987145778556821
5.771236151456833,0.7987733644859814
5.771236151456833,0.7988321167883212
5.771236151456833,0.7988908347927612
5.7712362408638,0.7989495185293259
5.774705231189728,0.7990081680280047
5.77470526099205,0.7990667833187518
5.77470526099205,0.7988338192419825
5.77470526099205,0.7988924511804139
5.774705283343792,0.798951048951049
5.774705290794373,0.799009612583746
5.774705290794373,0.7990681421083284
5.774705320596695,0.7988355167394469
5.774705320596695,0.7988940628637952
5.82495790719986,0.798661623508874
5.885618053376675,0.7987201861547412
5.885618060827255,0.7987787147426577
5.885618060827255,0.7988372093023256
5.885618060827255,0.7986050566695728
5.885618060827255,0.7986635676932017
5.885618060827255,0.7987220447284346
5.885618060827255,0.7984901277584204
5.885618060827255,0.7985486211901306
5.885618090629578,0.7986070806732444
5.885618090629578,0.7986655062373078
5.885618090629578,0.798723897911833
5.8890871703624725,0.7987822557262975
5.889087229967117,0.7988405797101449
5.889087229967117,0.7988988698927847
5.8890872448682785,0.7989571263035922
5.88908726722002,0.7987257457283522
5.892556339502335,0.7987840185292414
5.892556339502335,0.7988422575976846
5.892556399106979,0.7986111111111112
5.892556399106979,0.7983800983511715
5.892556399106979,0.7984384037015616
5.892556399106979,0.7982075744434808
5.892556399106979,0.7979768786127167
5.892556421458721,0.7980352499277665
5.892556428909302,0.7980935875216638
5.892556428909302,0.7981518914236211
5.892556428909302,0.7979214780600462
5.892556428909302,0.797979797979798
5.892556458711624,0.7980380842469705
5.892556458711624,0.7978079030862417
5.8925564885139465,0.7975778546712803
5.946278244256973,0.7973479388872874
6.006938338279724,0.7974063400576369
6.0069383680820465,0.7974647075770671
6.0069383680820465,0.7975230414746544
6.006938382983208,0.7975813417794414
6.006938382983208,0.7973517559009787
6.006938382983208,0.7974100719424461
6.006938397884369,0.797180667433832
6.006938427686691,0.7972389991371872
6.006938427686691,0.7972972972972973
6.010407537221909,0.7973555619430871
6.01040755212307,0.7974137931034483
6.01040755212307,0.7974719908072393
6.010407567024231,0.7975301550832855
6.010407567024231,0.797588285960379
6.0104075744748116,0.797646383467279
6.010407596826553,0.7977044476327116
6.121320307254791,0.7974756167527252
6.121320307254791,0.7975336965873243
6.121320307254791,0.7975917431192661
6.121320307254791,0.7973631413012324
6.121320307254791,0.7971346704871061
6.121320337057114,0.7971927814379833
6.124789357185364,0.7972508591065293
6.124789357185364,0.7973089035213283
6.124789476394653,0.7970807097882083
6.124789476394653,0.7968526466380543
6.124789506196976,0.7966247139588101
6.124789506196976,0.7966828710323134
6.124789513647556,0.7967409948542024
6.124789513647556,0.7967990854529866
6.124789521098137,0.7968571428571428
6.124789535999298,0.7966295344187375
6.128258630633354,0.7964020559680183
6.128258645534515,0.7964601769911505
6.128258675336838,0.7965182648401826
6.12825869768858,0.7965763195435093
6.12825870513916,0.7963491158014832
6.12825870513916,0.7964071856287425
6.12825870513916,0.7961801596351197
6.12825870513916,0.7959532630379025
6.12825870513916,0.796011396011396
6.12825870513916,0.7960694958701224
6.12825870513916,0.7961275626423691
6.12825870513916,0.7961855963563905
6.1282587349414825,0.7962435970404098
6.239171430468559,0.7963015647226174
6.239171430468559,0.7963594994311718
6.242640644311905,0.7964174011941996
6.242640644311905,0.7964752700397953
6.242640644311905,0.7965331059960216
6.242640674114227,0.7965909090909091
6.246109753847122,0.7966486793524566
6.246109783649445,0.7967064168086314
6.246109813451767,0.7967641214873687
6.246109813451767,0.7968217934165721
6.246109865605831,0.7968794326241134
6.246109865605831,0.7966534316505955
6.3033007979393005,0.7967110859087043
6.353553384542465,0.796485260770975
6.353553384542465,0.7962595636157551
6.353553384542465,0.7960339943342776
6.353553384542465,0.7958085528178986
6.353553384542465,0.7958663646659117
6.353553384542465,0.7959241437871497
6.3570225685834885,0.7959818902093945
6.35702258348465,0.7960396039603961
6.360491745173931,0.7960972850678733
6.360491752624512,0.7961549335595137
6.360491752624512,0.7962125494629735
6.360491767525673,0.7962701328058773
6.363960862159729,0.7963276836158192
6.363960921764374,0.7963852019203614
6.363960936665535,0.7964426877470355
6.363960936665535,0.7962178944397403
6.363960959017277,0.7959932279909706
6.363960966467857,0.795768688293371
6.363960966467857,0.7955442752397067
6.3639609813690186,0.7953199887228644
6.3639609813690186,0.7953776775648252
6.474873721599579,0.7954353338968724
6.478342816233635,0.7954929577464789
6.478342831134796,0.795550549141087
6.478342831134796,0.7956081081081081
6.478342831134796,0.7956656346749226
6.478342890739441,0.7957231288688801
6.478342920541763,0.7957805907172996
6.478342920541763,0.795556805399325
6.481812000274658,0.7953331459094742
6.481812000274658,0.7951096121416527
6.481812015175819,0.7951671817926383
6.481812044978142,0.7952247191011236
6.481812044978142,0.7952822240943556
6.481812044978142,0.7953396967995509
6.481812059879303,0.7953971372438956
6.481812089681625,0.7954545454545454
6.481812089681625,0.7955119214586255
6.481812119483948,0.7955692652832305
6.5355338752269745,0.7956265769554247
6.592724822461605,0.7956838565022422
6.592724829912186,0.7957411039506864
6.592724829912186,0.795798319327731
6.592724859714508,0.7958555026603192
6.592724859714508,0.7959126539753639
6.596193939447403,0.7959697732997482
6.596193939447403,0.7960268606603246
6.596193969249725,0.796083916083916
6.596193969249725,0.7961409395973155
6.596193999052048,0.7959183673469388
6.59619402885437,0.7959754052543321
6.596194043755531,0.7957530036322995
6.596194043755531,0.7958100558659218
6.599663138389587,0.7958670762356883
6.59966316819191,0.7956448911222781
6.59966316819191,0.7957019257605359
6.599663183093071,0.7957589285714286
6.599663197994232,0.7958158995815899
6.599663212895393,0.795872838817624
6.599663212895393,0.7959297463061054
6.599663212895393,0.7957079152731327
6.599663227796555,0.7957648370019504
6.599663227796555,0.7955431754874652
6.599663227796555,0.7956001113895851
6.599663257598877,0.7953786191536748
6.70710676908493,0.79543556916226
6.70710676908493,0.7954924874791319
6.71057590842247,0.7955493741307371
6.710575953125954,0.7956062291434928
6.710575990378857,0.7953850430914651
6.710575990378857,0.7954419121734296
6.710575997829437,0.7954987496526813
6.7140451073646545,0.7955555555555556
6.7140451073646545,0.7956123299083588
6.714045137166977,0.7953914491948917
6.714045137166977,0.7954482375797947
6.714045137166977,0.795227524972253
6.714045137166977,0.7950069348127601
6.714045152068138,0.7947864669994453
6.714045166969299,0.7948433601330746
6.714045166969299,0.79490022172949
6.714045166969299,0.7949570518149072
6.714045166969299,0.7950138504155124
6.7140451818704605,0.7950706175574633
6.714045196771622,0.7948504983388704
6.714045196771622,0.7949072792693053
6.717514261603355,0.7949640287769785
6.717514306306839,0.7950207468879668
6.717514306306839,0.7950774336283186
6.717514306306839,0.7951340890240531
6.717514306306839,0.7951907131011609
6.717514328658581,0.7952473058856038
6.717514358460903,0.7953038674033149
6.717514365911484,0.7950842308754488
6.717514365911484,0.7948647156267256
6.717514373362064,0.794645321556721
6.767766922712326,0.7947019867549668
6.767766922712326,0.7947586206896552
6.828427016735077,0.794815223386652
6.828427046537399,0.7945960849186655
6.828427046537399,0.7946527012127894
6.828427046537399,0.7947092863047671
6.828427046537399,0.7947658402203857
6.828427046537399,0.7948223629854034
6.828427046537399,0.7948788546255506
6.828427046537399,0.794935315166529
6.828427046537399,0.7949917446340121
6.828427046537399,0.7947730398899587
6.828427046537399,0.7948294829482948
6.828427046537399,0.7948858949683806
6.828427046537399,0.7949422759758109
6.828427046537399,0.7949986259961528
6.828427046537399,0.795054945054945
6.828427046537399,0.7951112331776984
6.828427046537399,0.7951674903898956
6.828427046537399,0.7949492176777381
6.828427046537399,0.7950054884742042
6.828427046537399,0.7950617283950617
6.828427046537399,0.7951179374657159
6.828427046537399,0.7951741157115437
6.828427046537399,0.7952302631578947
6.828427046537399,0.7952863798300904
6.828427076339722,0.7953424657534247
6.828427076339722,0.7953985209531635
6.828427076339722,0.7954545454545454
6.828427091240883,0.7955105392827813
6.828427106142044,0.7955665024630542
6.828427106142044,0.7953488372093023
6.828427106142044,0.7951312910284464
6.828427106142044,0.7951873120043752
6.831896111369133,0.7952433023510115
6.8318962305784225,0.7952992620934681
6.831896252930164,0.7953551912568306
6.831896252930164,0.7954110898661568
6.831896275281906,0.795193883123976
6.831896275281906,0.7952497952497952
6.8318963050842285,0.7953056768558951
6.835365355014801,0.7953615279672579
6.835365384817123,0.7951445717403164
6.835365414619446,0.7949277338423779
6.835365474224091,0.794711014176663
6.835365504026413,0.794766966475879
6.835365504026413,0.7948228882833788
6.885618060827255,0.794606374284936
6.885618060827255,0.7946623093681917
6.946278177201748,0.7947182139940103
6.946278244256973,0.7947740881872618
6.946278244256973,0.7948299319727891
6.949747323989868,0.794885745375408
6.949747323989868,0.7949415284199075
6.9497473537921906,0.7949972811310495
6.949747405946255,0.7947811905409079
6.949747413396835,0.7945652173913044
6.9497474282979965,0.7946210268948656
6.9497474282979965,0.7944052145573058
6.949747435748577,0.7944610371979365
6.949747435748577,0.7945168295331162
6.949747458100319,0.7943012211668928
6.94974747300148,0.7943570265870863
6.949747487902641,0.7941415785191213
6.949747562408447,0.7941973969631236
6.953216575086117,0.7942531851450257
6.953216582536697,0.7943089430894309
6.953216582536697,0.7943646708209158
6.953216589987278,0.7944203683640303
6.953216642141342,0.7944760357432982
7.0,0.7942609637249594
7.0,0.7940460081190799
7.0,0.7938311688311688
7.0,0.793616445766838
7.0,0.7936722552731206
7.0,0.793728034603947
7.006938338279724,0.7937837837837838
7.0641293823719025,0.793839502837071
7.067598387598991,0.7936250675310643
7.067598432302475,0.7936807993518769
7.067598521709442,0.7937365010799136
7.067598521709442,0.7935222672064778
7.067598536610603,0.7935779816513762
7.067598536610603,0.7936336660372268
7.067598536610603,0.7936893203883495
7.0675985515117645,0.7937449447290374
7.067598566412926,0.793800539083558
7.071067653596401,0.793856103476152
7.071067690849304,0.7939116379310345
7.071067690849304,0.7936978184756261
7.071067705750465,0.7937533656435111
7.071067720651627,0.7938088829071333
7.071067750453949,0.7938643702906351
7.071067750453949,0.7939198278181329
7.181980460882187,0.7939752555137171
7.185449592769146,0.793761763915031
7.18544964492321,0.7938172043010753
7.18544964492321,0.7938726148884708
7.185449659824371,0.7939279957012358
7.185449659824371,0.7937147461724415
7.185449659824371,0.7937701396348013
7.185449667274952,0.7938255033557047
7.1854496747255325,0.7938808373590982
7.185449689626694,0.7939361416689026
7.185449719429016,0.7939914163090128
7.185449734330177,0.7940466613032985
7.188918769359589,0.7941018766756032
7.188918769359589,0.7941570624497454
7.18891879171133,0.7942122186495176
7.188918799161911,0.7942673452986874
7.188918828964233,0.7943224424209963
7.188918858766556,0.7941097724230254
7.188918858766556,0.7941648822269807
7.188918858766556,0.793952368209794
7.188918873667717,0.7940074906367042
7.299831613898277,0.7940625835784969
7.2998316437006,0.7941176470588235
7.303300708532333,0.7941726811013098
7.303300708532333,0.7942276857295564
7.303300708532333,0.7942826609671386
7.3033007979393005,0.7943376068376068
7.303300820291042,0.794392523364486
7.306769877672195,0.7941804591564335
7.306769907474518,0.7939685081398452
7.306769907474518,0.7937566702241196
7.306769907474518,0.7938116831154974
7.306769952178001,0.7938666666666667
7.306769967079163,0.7939216209010931
7.306770026683807,0.7939765458422174
7.353553384542465,0.794031441513456
7.363960891962051,0.7940863079381992
7.363960951566696,0.7941411451398136
7.363960951566696,0.79419595314164
7.417682722210884,0.7942507319669949
7.421151846647263,0.7940393826503459
7.421151846647263,0.7940941739824421
7.421151906251907,0.7941489361702128
7.421151906251907,0.7942036692369051
7.42115193605423,0.7939925571504519
7.42115193605423,0.7940473026840287
7.42115193605423,0.7941020191285866
7.421152055263519,0.7941567065073041
7.424621105194092,0.7942113648433351
7.424621134996414,0.7942659941598089
7.424621134996414,0.7940552016985138
7.474873632192612,0.7941098434598036
7.478342920541763,0.7938992042440318
7.481812089681625,0.7939538583929993
7.481812089681625,0.7940084835630965
7.535533785820007,0.7940630797773655
7.535533845424652,0.7941176470588235
7.535533860325813,0.7941721854304635
7.535533905029297,0.7942266949152542
7.539002984762192,0.7942811755361397
7.5390030443668365,0.7943356273160402
7.539003059267998,0.7943900502778513
7.542472183704376,0.7944444444444444
7.542472213506699,0.7942343295424491
7.542472213506699,0.7942887361184559
7.542472213506699,0.7943431139307428
7.54247222840786,0.7943974630021141
7.542472243309021,0.79445178335535
7.542472243309021,0.7945060750132066
7.542472243309021,0.7945603379984156
7.542472243309021,0.7946145723336854
7.542472243309021,0.7946687780416997
7.542472243309021,0.7947229551451187
7.542472243309021,0.7947771036665787
7.542472332715988,0.794831223628692
7.592724770307541,0.7948853150540469
7.592724770307541,0.7949393779652082
7.592724770307541,0.7949934123847168
7.592724770307541,0.7950474183350895
7.592724829912186,0.7951013958388201
7.59966316819191,0.7951553449183781
7.649915814399719,0.7952092655962095
7.653385013341904,0.795
7.656854093074799,0.7950539331754801
7.656854093074799,0.7951078379800105
7.656854093074799,0.7951617144359716
7.65685411542654,0.7952155625657203
7.656854152679443,0.7952693823915901
7.656854286789894,0.7953231739358907
7.6568543612957,0.7953769372209089
7.6568543612957,0.7954306722689075
7.660323292016983,0.7952218430034129
7.660323351621628,0.7952755905511811
7.660323351621628,0.7950669115717659
7.660323351621628,0.7948583420776495
7.660323359072208,0.7949121426698138
7.66032338142395,0.7947037231253278
7.70710676908493,0.7947575360419397
7.70710676908493,0.7948113207547169
7.714045137166977,0.7948650772858266
7.771236076951027,0.7949188056574122
7.771236091852188,0.7947106572401152
7.7712361216545105,0.7947643979057591
7.7712361216545105,0.7948181104422926
7.77470525354147,0.7948717948717948
7.774705290794373,0.7946638765367512
7.774705410003662,0.7947175732217573
7.778174310922623,0.7947712418300653
7.77817440032959,0.7948248823836905
7.778174422681332,0.794878494904625
7.778174422681332,0.794932079414838
7.778174482285976,0.7949856359362758
7.778174489736557,0.7947780678851175
7.778174504637718,0.7948316366483946
7.778174608945847,0.7948851774530271
7.892556302249432,0.7949386903208975
7.892556428909302,0.7949921752738655
7.892556443810463,0.7950456323337679
7.892556458711624,0.7948383733055265
7.892556495964527,0.7948918425853532
7.896025538444519,0.7949452840020844
7.896025538444519,0.794738213076322
7.896025612950325,0.7947916666666667
7.896025620400906,0.7948450924238479
7.896025627851486,0.7946382092660073
7.896025627851486,0.794431433775696
8.0,0.7944849115504683
8.003469169139862,0.7945383615084526
8.003469169139862,0.7945917836713469
8.006938375532627,0.7946451780608266
8.006938375532627,0.7946985446985447
8.010407537221909,0.7944920758638607
8.010407537221909,0.7942857142857143
8.010407537221909,0.7943391326928071
8.010407537221909,0.794392523364486
8.01040755212307,0.7944458863223463
8.010407604277134,0.7942397509081474
8.013876676559448,0.7942931258106355
8.01387670636177,0.7940871369294605
8.01387670636177,0.7938812548612911
8.013876736164093,0.7939346811819595
8.013876751065254,0.7937289453226224
8.013876795768738,0.7937823834196891
8.121320247650146,0.7938357938357938
8.121320247650146,0.7938891765924392
8.121320247650146,0.7939425317111054
8.121320247650146,0.7939958592132506
8.121320247650146,0.7940491591203105
8.121320247650146,0.794102431453699
8.121320247650146,0.7941556762348073
8.121320307254791,0.7942088934850051
8.121320307254791,0.7942620832256397
8.121320307254791,0.7943152454780362
8.121320337057114,0.7943683802634978
8.124789521098137,0.7944214876033058
8.124789535999298,0.7944745675187194
8.128258667886257,0.7942694889003614
8.128258675336838,0.7943225806451613
8.128258690237999,0.79437564499484
8.128258690237999,0.7944286819705958
8.12825870513916,0.7942238267148014
8.12825870513916,0.794276875483372
8.12825870513916,0.7943298969072164
8.12825870513916,0.7943828910074723
8.12825870513916,0.794435857805255
8.128258734941483,0.7942312644862219
8.131727769970894,0.7940267765190525
8.131727769970894,0.7938223938223938
8.131727769970894,0.7938754503345342
8.1317278444767,0.7936712117314124
8.1317278444767,0.7934670781893004
8.131727866828442,0.7932630496271535
8.131727904081345,0.7933161953727507
8.131727904081345,0.7933693138010794
8.131727904081345,0.7934224049331963
8.131727918982506,0.7932185974826612
8.242640621960163,0.79301489470981
8.242640621960163,0.7930680359435174
8.242640644311905,0.7931211498973306
8.242640689015388,0.7931742365922505
8.246109694242477,0.793227296049256
8.246109694242477,0.793280328289305
8.246109753847122,0.7930769230769231
8.246109768748283,0.7931299666752115
8.246109776198864,0.7931829830855971
8.246109783649445,0.7929797591596208
8.249578952789307,0.7927766393442623
8.249578982591629,0.7928297055057618
8.249578982591629,0.7928827444956478
8.24957899749279,0.7926798054773484
8.363960817456245,0.7927328556806551
8.363960951566696,0.7925300588385776
8.363960966467857,0.7925831202046035
8.363960966467857,0.7926361544362056
8.36396099627018,0.7926891615541922
8.367429986596107,0.7927421415793509
8.367430061101913,0.7927950945324477
8.36743015050888,0.7925925925925926
8.36743015050888,0.7926455566905005
8.367430195212364,0.7924431963237172
8.367430202662945,0.7924961715160797
8.474873632192612,0.792549119673386
8.474873632192612,0.7926020408163266
8.474873691797256,0.79265493496557
8.478342890739441,0.7924528301886793
8.481811992824078,0.7922508284476166
8.481812089681625,0.7920489296636085
8.48528116941452,0.7921019108280255
8.485281266272068,0.7921548650025472
8.539003074169159,0.7922077922077922
8.599663197994232,0.7920061099796334
8.603132396936417,0.7918045304148639
8.603132396936417,0.7918575063613231
8.603132426738739,0.7919104553548715
8.603132426738739,0.7919633774160733
8.603132456541061,0.7917620137299771
8.710575968027115,0.791814946619217
8.7140451669693,0.7918678526048285
8.7140451669693,0.791920731707317
8.717514351010323,0.7917195834391669
8.717514425516129,0.7917724733367192
8.72098346054554,0.7918253363797918
8.720983520150185,0.7916243654822335
8.720983520150185,0.7916772392793707
8.720983520150185,0.7917300862506342
8.720983609557152,0.7917829064164342
8.720983609557152,0.7915821501014199
8.831896275281906,0.7916349809885932
8.831896275281906,0.7914343639128231
8.83536547422409,0.791233848492526
8.835365489125252,0.7912867274569402
8.838834524154663,0.7913395796404153
8.838834583759308,0.7913924050632911
8.838834583759308,0.7914452037458871
8.838834658265114,0.791244939271255
8.838834673166275,0.7912977485454086
8.83883473277092,0.7910976226605969
8.949747264385223,0.7911504424778761
8.949747264385223,0.7912032355915066
8.95668563246727,0.7912560020217336
8.956685692071915,0.7913087417887822
8.95668576657772,0.7913614549128568
8.956685826182365,0.7914141414141415
9.064129382371902,0.7912143398131785
9.06759837269783,0.7912670368500757
9.067598521709442,0.7913197072924553
9.067598536610603,0.791372351160444
9.067598551511765,0.7914249684741488
9.071067750453949,0.7912254160363086
9.071067810058594,0.7912780438618604
9.074536882340908,0.7913306451612904
9.074536889791489,0.7913832199546486
9.074536919593811,0.791183879093199
9.074536971747875,0.7912364643666583
9.074536979198456,0.7912890231621349
9.131727889180183,0.7913415554996225
9.181980311870575,0.7911424257674887
9.181980311870575,0.7911949685534592
9.185449630022049,0.7912474849094567
9.185449682176113,0.7912999748554187
9.188918769359589,0.7913524384112619
9.188918828964233,0.7911535561698919
9.188918888568878,0.7912060301507537
9.303300738334656,0.7912584777694047
9.303300827741623,0.7910597689603215
9.306769847869873,0.7911122269645996
9.306769967079163,0.7911646586345381
9.306769996881485,0.7912170639899624
9.306769996881485,0.7912694430506774
9.306770026683807,0.7910709806872335
9.306770026683807,0.791123370110331
9.36743026971817,0.7911757332664828
9.4176826775074,0.7912280701754386
9.417682729661465,0.7912803808569281
9.42462095618248,0.7910821643286573
9.424621038138866,0.7911344853493614
9.42462109029293,0.7911867801702553
9.424621105194092,0.7912390488110138
9.428090259432793,0.791041041041041
9.428090304136276,0.7910933199899925
9.428090304136276,0.7911455727863932
9.428090304136276,0.7911977994498625
9.428090304136276,0.791
9.428090304136276,0.7910522369407648
9.428090363740921,0.791104447776112
9.535533845424652,0.7909068198850862
9.542472198605537,0.7909590409590409
9.545941472053528,0.7910112359550562
9.649915799498558,0.7908137793310035
9.649915799498558,0.7906164212627901
9.653384998440742,0.7906686626746507
9.653384998440742,0.790720878024445
9.656854182481766,0.7907730673316709
9.656854182481766,0.7908252306158066
9.656854197382927,0.790877367896311
9.660323284566402,0.790929479192624
9.660323314368725,0.7909815645241655
9.660323321819305,0.7910336239103363
9.660323351621628,0.7908366533864541
9.660323351621628,0.7908887229275579
9.663792431354523,0.7909407665505227
9.663792461156845,0.7909927842746952
9.663792461156845,0.7910447761194029
9.663792550563812,0.7910967421039542
9.663792558014393,0.7909000497265042
9.663792558014393,0.7909520258513547
9.663792580366135,0.7910039761431411
9.771236062049866,0.7908074534161491
9.774705231189728,0.7908594138102335
9.77817440032959,0.7909113483983115
9.77817453444004,0.7909632571996028
9.781643718481064,0.7907669396872673
9.781643718481064,0.790818858560794
9.828427135944366,0.7906226742743736
9.828427135944366,0.7906746031746031
9.885618090629578,0.7904785519464419
9.889087229967117,0.7902825979176995
9.889087229967117,0.7900867410161091
9.896025538444519,0.7898909811694748
9.899494767189026,0.7899430270002477
9.89949481189251,0.7899950470529965
9.89949482679367,0.7897994553107205
9.89949482679367,0.7898514851485149
9.899494856595993,0.7899034892353378
10.0,0.7897080653142009
10.0,0.7895127380657927
10.010407328605652,0.789564787339268
10.010407537221909,0.7893695920889988
10.01387669891119,0.7894216510133465
10.017345905303955,0.7892265875957499
10.12825870513916,0.7892786561264822
10.1317278444767,0.7893306989380093
10.131727859377861,0.7891358024691358
10.13172796368599,0.7889410022216736
10.135197058320045,0.788746298124383
10.135197162628174,0.7885516901060943
10.246109873056412,0.7886038480513073
10.24957900494337,0.7884093711467324
10.24957900494337,0.7882149901380671
10.249579042196274,0.7882671925067785
10.253048107028008,0.7883193691473632
10.253048233687878,0.7883715200788372
10.253048300743103,0.788423645320197
10.3639607578516,0.788475744890421
10.363960951566696,0.7882816346627277
10.367430172860622,0.7883337435392567
10.367430172860622,0.7881397637795275
10.370899260044098,0.7881918819188192
10.370899260044098,0.7879980324643384
10.370899349451065,0.7880501598229653
10.41421365737915,0.788102261553589
10.481812112033367,0.7881543376751045
10.485281214118004,0.7882063882063882
10.485281273722649,0.7880127732743798
10.485281273722649,0.7880648330058939
10.485281273722649,0.7881168671740731
10.48528128862381,0.7881688757977418
10.48528128862381,0.7882208588957055
10.488750420510769,0.7882728164867517
10.488750487565994,0.7883247485896493
10.542472392320633,0.7883766552231486
10.599663257598877,0.7884285364059819
10.60313218832016,0.7884803921568627
10.603132382035255,0.7885322224944866
10.603132396936417,0.7885840274375306
10.606601484119892,0.7883908890521675
10.606601566076279,0.7881978452497551
10.656854093074799,0.7882496940024479
10.656854197382927,0.7883015173764072
10.710575938224792,0.7883533153902618
10.71751418709755,0.7884050880626223
10.720983505249023,0.7884568354120812
10.720983549952507,0.7882640586797066
10.720983549952507,0.7880713761916401
10.72445260733366,0.7881231671554252
10.724452823400497,0.7879306132421207
10.77123610675335,0.7877381533952125
10.828427121043205,0.7877899877899878
10.838834531605244,0.787841796875
10.842303842306137,0.787893580668782
10.953216567635536,0.7879453391898487
10.953216582536697,0.7879970724566967
10.956685721874237,0.7880487804878049
10.956685781478882,0.7881004633016337
10.956685781478882,0.788152120916626
11.071067750453949,0.7882037533512064
11.074536830186844,0.7880116959064327
11.074536859989166,0.7878197320341047
11.074536949396133,0.7876278616658549
11.074536979198456,0.787436084733382
11.074536979198456,0.7874878286270691
11.078005999326706,0.787539547335118
11.078006081283092,0.7873479318734793
11.185449592769146,0.7873996594502554
11.188918828964233,0.7874513618677043
11.192387998104095,0.787503039144177
11.192388087511063,0.7875546912980068
11.195857256650925,0.7876063183475092
11.195857256650925,0.7876579203109816
11.24610984325409,0.7877094972067039
11.306769996881485,0.7875182127246236
11.310239225625992,0.7873270211216314
11.313708305358887,0.7871359223300971
11.313708394765854,0.787187575831109
11.360491745173931,0.7869966035904901
11.421151965856552,0.787048265825855
11.424621120095253,0.7870999030067896
11.431559532880783,0.7871515151515152
11.431559532880783,0.7872031022782355
11.485281214118004,0.7872546644051369
11.542472176253796,0.7870639534883721
11.545941174030304,0.787115524340034
11.545941434800625,0.7869249394673123
11.549410596489906,0.7869765190026627
11.65338483452797,0.78702807357212
11.660323411226273,0.787079603193806
11.660323411226273,0.7868892114175133
11.663792490959167,0.7866989117291415
11.667261689901352,0.7867504835589942
11.77123610675335,0.7868020304568528
11.771236181259155,0.7868535524407927
11.771236181259155,0.7869050495288717
11.774705305695534,0.7869565217391304
11.774705305695534,0.7867664815262014
11.78164367377758,0.7865765330758088
11.785112828016281,0.7866280473087135
11.78511293977499,0.7866795366795367
11.82842692732811,0.7867310012062726
11.828427016735077,0.7867824409068982
11.828427016735077,0.786833855799373
11.892556428909302,0.7868852459016393
11.896025501191616,0.7869366112316221
11.902963697910309,0.7867469879518072
12.01387670636177,0.7867983618405203
12.013876795768738,0.786849710982659
12.013876795768738,0.7866602456055863
12.017345890402794,0.7867116032739528
12.020815074443817,0.78676293622142
12.020815223455429,0.7868142444658325
12.128258675336838,0.7868655280250181
12.131727814674377,0.7869167869167869
12.13519698381424,0.7869680211589324
12.135197088122368,0.7870192307692307
12.135197147727013,0.787070415765441
12.138666182756424,0.7871215761653051
12.239171475172043,0.7871727119865481
12.249578893184662,0.7869836695485111
12.249578893184662,0.7870348139255702
12.249579012393951,0.7870859337494
12.249579034745693,0.787137029037677
12.253047965466976,0.7871880998080614
12.253048121929169,0.7872391460781962
12.367430061101913,0.7872901678657074
12.367430061101913,0.7873411651882043
12.37089917063713,0.787392138063279
12.370899297297,0.787443086508507
12.488750338554382,0.7872544321993292
12.488750338554382,0.787065868263473
12.488750368356705,0.7868773946360154
12.492219477891922,0.7866890112520948
12.606601536273956,0.7865007180469124
12.606601566076279,0.7865518066523092
12.610070586204529,0.7866028708133971
12.663792580366135,0.7864147333173882
12.663792580366135,0.786465805834529
12.70710676908493,0.7862777910590485
12.70710676908493,0.7863288718929254
12.720983564853668,0.7861409796893668
12.72792163491249,0.7861920688007644
12.727921843528748,0.7862431335084786
12.785112708806992,0.7860553963705826
12.785112708806992,0.7861064693244211
12.78511281311512,0.7861575178997613
12.960154950618744,0.7862085421140539
13.078006088733673,0.7862595419847328
13.081475272774696,0.7863105175292153
13.081475272774696,0.7863614687649022
13.181980401277542,0.7864123957091776
13.195857107639313,0.786463298379409
13.19585732370615,0.7862759113652609
13.310239136219025,0.786088613625536
13.313708335161209,0.7861395570373898
13.421151921153069,0.7861904761904762
13.421151921153069,0.7862413711021186
13.42115193605423,0.7860542598762494
13.43155950307846,0.7861051629788246
13.43155950307846,0.7859181731684111
13.53900308907032,0.7859690844233056
13.542472198605537,0.7857822158820732
13.54247234761715,0.7855954361777989
13.54594150185585,0.7856463878326996
13.549410603940487,0.7854597291518175
13.549410603940487,0.7852731591448932
13.55287978053093,0.7853241510330088
13.670730732381344,0.7851377018043685
13.670730859041214,0.7851887016377878
13.788581982254982,0.7852396772662553
13.788582026958466,0.7852906287069988
13.899494752287865,0.7853415559772297
13.902963995933533,0.7853924590941428
14.010407507419586,0.7854433380749171
14.017345935106277,0.7852571699454847
14.024284183979034,0.7853080568720379
14.142135471105576,0.7853589196872779
14.19932621717453,0.7851729038370441
14.30676993727684,0.7849869760833531
14.363960921764374,0.7848011363636364
14.367430061101913,0.7848520710059171
14.485281020402908,0.7849029815428301
14.717514365911484,0.7849538679914834
14.720983564853668,0.7850047303689688
14.724452689290047,0.7848191061716718
14.731391042470932,0.7846335697399527
14.731391161680222,0.7844481210115812
14.838834635913372,0.7844990548204159
14.842303790152073,0.784549964564139
14.842303819954395,0.7846008502598016
14.96362417936325,0.7846517119244392
14.967093259096146,0.7847025495750708
15.078006111085415,0.7845173471796082
15.195857211947441,0.7845681925436526
15.202795445919037,0.784619013918377
15.202795527875423,0.7846698113207548
15.317177526652813,0.7844847913228012
15.317177526652813,0.7845355964167845
15.32064662873745,0.7843506952627858
15.792051166296005,0.7841658812441094
15.835365414619446,0.7839811542991755
15.960155040025711,0.7840320301460197
16.020815134048462,0.7840828820343773
16.020815193653107,0.7841337099811676
16.02428424358368,0.7839491645092963
16.024284303188324,0.784
16.02775338292122,0.7838155728063985
16.192388094961643,0.7836312323612418
16.192388094961643,0.7834469786033388
16.242640495300293,0.7834978843441467
16.2634556889534,0.7835487661574618
16.320646673440933,0.7833646616541353
16.320646673440933,0.7834155508574113
16.49221959710121,0.7834664161578205
16.492219679057598,0.7832824606715192
16.499158054590225,0.7833333333333333
16.55634891986847,0.7831494954236095
16.596193969249725,0.7829657437822618
16.599663257598877,0.7827820783485808
16.613539963960648,0.7828330206378987
16.613540023565292,0.782883939038687
16.778174459934235,0.782934833567745
16.838834658265114,0.7829857042418561
16.838834658265114,0.7830365510777882
16.849242113530636,0.7830873740922932
17.31717734783888,0.7831381733021078
17.41421353816986,0.7831889487239523
17.488750346004963,0.7832397003745318
17.556349009275436,0.7830564006552774
17.559818044304848,0.78310715956949
17.667261958122253,0.783157894736842
17.90296383947134,0.7829747427502338
18.020815193653107,0.7830254851531447
18.02428426593542,0.7830762038335671
18.2634556889534,0.7831268988081327
18.266924768686295,0.7831775700934579
18.370899468660355,0.7832282177061434
18.37783755362034,0.7830453059318075
18.38130682706833,0.7830959607751576
18.38130684196949,0.7829131652661064
18.499157935380936,0.7829638273045507
18.502627104520798,0.7830144657022865
18.96362414956093,0.7830650804758572
19.2027954980731,0.7828824626865671
19.55287980288267,0.7829330846351131
19.656854271888733,0.782983682983683
19.734860114753246,0.7830342577487766
19.792051136493683,0.7830848089468779
20.38477599620819,0.7831353365944561
20.485281109809875,0.7831858407079646
20.72792187333107,0.7832363213038417
20.974031761288643,0.7832867783985102
21.317177563905716,0.7831044915057016
21.331054374575615,0.7831549557933922
21.435028672218323,0.7832053966038613
21.613539904356003,0.7832558139534884
21.613539904356003,0.7833062078586375
21.802458494901657,0.7831241283124128
21.906433165073395,0.7831745293980944
22.03122267127037,0.783224907063197
22.26692496985197,0.7832752613240418
22.599663138389587,0.7833255921969345
22.73832929134369,0.7831437195263524
22.85618096590042,0.7831940575673166
23.438497871160507,0.7832443722441401
24.26692482084036,0.7830626450116009
24.610070697963238,0.783112966829042
24.863118767738342,0.7831632653061225
24.974031679332256,0.7832135404590772
24.974031679332256,0.7832637923041261
25.445436023175716,0.7830822711471611
26.020815163850784,0.7829008341056534
26.455843724310398,0.7829511234653694
27.798989355564117,0.7827698008337193
28.337992772459984,0.7825885621671683
28.87352642416954,0.7824074074074074
28.98443901538849,0.7822263364961815
28.98443901538849,0.7822767237390097
29.462782122194767,0.7823270876705991
29.84924218058586,0.782377428307123
31.909902155399323,0.7824277456647399
32.09535198658705,0.782246879334258
36.74179854989052,0.7820660966027271
37.348400235176086,0.7821164510166358
37.819804668426514,0.7821667821667821
39.876995623111725,0.7822170900692841
39.87699577212334,0.7820364811821751
41.10575959086418,0.7818559556786704
43.641293466091156,0.7819063004846527
45.8769955933094,0.7819566220581449
59.038161009550095,0.7820069204152249
75.0,0.7818265682656826
77.62047845125198,0.7816462992852202


==> data/Mutagenicity_TMD_3layer.csv <==
Distance,CumulativeAccuracy
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.15713484585285187,0.9818181818181818
0.15713484585285187,0.9821428571428571
0.15713484585285187,0.9824561403508771
0.15713484585285187,0.9655172413793104
0.15713484585285187,0.9661016949152542
0.15713484585285187,0.95
0.18332398682832718,0.9508196721311475
0.18332398682832718,0.9354838709677419
0.18332398682832718,0.9206349206349206
0.18332398682832718,0.921875
0.18332398682832718,0.9230769230769231
0.18332398682832718,0.9242424242424242
0.2095131278038025,0.9253731343283582
0.2095131278038025,0.9264705882352942
0.2095131278038025,0.927536231884058
0.2095131278038025,0.9285714285714286
0.2095131278038025,0.9295774647887324
0.2095131278038025,0.9305555555555556
0.2095131278038025,0.9315068493150684
0.2095131278038025,0.9324324324324325
0.2095131278038025,0.9333333333333333
0.2095131278038025,0.9210526315789473
0.2095131278038025,0.922077922077922
0.2095131278038025,0.9230769230769231
0.2095131278038025,0.9240506329113924
0.2095131278038025,0.925
0.2095131278038025,0.9259259259259259
0.2095131278038025,0.926829268292683
0.2095131278038025,0.927710843373494
0.2095131278038025,0.9285714285714286
0.2095131278038025,0.9294117647058824
0.2095131278038025,0.9302325581395349
0.2095131278038025,0.9310344827586207
0.2095131278038025,0.9318181818181818
0.2095131278038025,0.9325842696629213
0.2095131278038025,0.9333333333333333
0.2095131278038025,0.9340659340659341
0.2095131278038025,0.9347826086956522
0.2095131278038025,0.9354838709677419
0.2095131278038025,0.9361702127659575
0.2095131278038025,0.9368421052631579
0.2095131278038025,0.9375
0.2095131278038025,0.9381443298969072
0.2095131278038025,0.9387755102040817
0.2095131278038025,0.9393939393939394
0.2095131278038025,0.94
0.2095131278038025,0.9405940594059405
0.2095131278038025,0.9411764705882353
0.2095131278038025,0.941747572815534
0.2095131278038025,0.9423076923076923
0.2095131278038025,0.9428571428571428
0.2618914097547531,0.9433962264150944
0.2618914097547531,0.9439252336448598
0.31426968425512314,0.9444444444444444
0.31426968425512314,0.944954128440367
0.31426969170570374,0.9454545454545454
0.31426969170570374,0.9459459459459459
0.31426969170570374,0.9464285714285714
0.31426969170570374,0.9469026548672567
0.31426969170570374,0.9473684210526315
0.31426969170570374,0.9478260869565217
0.31426969170570374,0.9482758620689655
0.31426969170570374,0.9487179487179487
0.31426969170570374,0.9491525423728814
0.31426969170570374,0.9495798319327731
0.31426969170570374,0.95
0.31426969170570374,0.9504132231404959
0.31426969170570374,0.9508196721311475
0.31426969170570374,0.9512195121951219
0.31426969170570374,0.9516129032258065
0.31426969170570374,0.952
0.31426969170570374,0.9523809523809523
0.31426969170570374,0.952755905511811
0.31426969170570374,0.953125
0.31426969170570374,0.9534883720930233
0.31426969170570374,0.9538461538461539
0.31426969170570374,0.9541984732824428
0.31426969170570374,0.9545454545454546
0.31426969170570374,0.9548872180451128
0.31426969170570374,0.9552238805970149
0.31426969170570374,0.9555555555555556
0.34045883268117905,0.9558823529411765
0.34045883268117905,0.9562043795620438
0.36664797365665436,0.9492753623188406
0.36664797365665436,0.9496402877697842
0.36664797365665436,0.95
0.36664797365665436,0.950354609929078
0.36664797365665436,0.9507042253521126
0.36664797365665436,0.951048951048951
0.3797425404191017,0.9513888888888888
0.3797425404191017,0.9517241379310345
0.419026255607605,0.952054794520548
0.419026255607605,0.9523809523809523
0.419026255607605,0.9527027027027027
0.419026255607605,0.9530201342281879
0.419026255607605,0.9533333333333334
0.419026255607605,0.9536423841059603
0.419026255607605,0.9539473684210527
0.419026255607605,0.954248366013072
0.419026255607605,0.9545454545454546
0.419026255607605,0.9548387096774194
0.419026255607605,0.9551282051282052
0.419026255607605,0.9554140127388535
0.419026255607605,0.9556962025316456
0.419026255607605,0.9559748427672956
0.419026255607605,0.95625
0.419026255607605,0.9565217391304348
0.419026255607605,0.9567901234567902
0.419026255607605,0.9570552147239264
0.419026255607605,0.9573170731707317
0.5237828195095062,0.9575757575757575
0.5237828195095062,0.9578313253012049
0.5237828195095062,0.9520958083832335
0.5237828195095062,0.9523809523809523
0.5761611089110374,0.9526627218934911
0.5761611089110374,0.9529411764705882
0.6285393834114075,0.9532163742690059
0.6809176728129387,0.9534883720930233
0.6809176728129387,0.953757225433526
0.7332959473133087,0.9540229885057471
0.7332959473133087,0.9542857142857143
0.733295951038599,0.9545454545454546
0.733295951038599,0.9548022598870056
0.733295951038599,0.9550561797752809
0.733295951038599,0.9553072625698324
0.83805251121521,0.9555555555555556
0.83805251121521,0.9558011049723757
0.8380525298416615,0.9560439560439561
0.8380525298416615,0.9562841530054644
1.0,0.9565217391304348
1.0,0.9567567567567568
1.0,0.956989247311828
1.0,0.9572192513368984
1.0,0.9574468085106383
1.0,0.9576719576719577
1.0,0.9578947368421052
1.0,0.9581151832460733
1.0,0.9583333333333334
1.0,0.9585492227979274
1.0,0.9587628865979382
1.0,0.9538461538461539
1.0,0.9540816326530612
1.0,0.9543147208121827
1.0,0.9545454545454546
1.0,0.9547738693467337
1.0,0.955
1.0,0.9552238805970149
1.0,0.9554455445544554
1.0,0.9556650246305419
1.0,0.9558823529411765
1.0,0.9560975609756097
1.0,0.9563106796116505
1.0,0.9565217391304348
1.0,0.9567307692307693
1.0,0.9569377990430622
1.0,0.9571428571428572
1.0,0.957345971563981
1.0,0.9575471698113207
1.0,0.9577464788732394
1.0,0.9579439252336449
1.0,0.958139534883721
1.0803021006286144,0.9583333333333334
1.0803021006286144,0.9585253456221198
1.0999439060688019,0.9587155963302753
1.0999439060688019,0.958904109589041
1.0999439172446728,0.9590909090909091
1.0999439172446728,0.9592760180995475
1.1343170925974846,0.9594594594594594
1.1343170925974846,0.9551569506726457
1.134317122399807,0.9553571428571429
1.134317122399807,0.9555555555555556
1.152322206646204,0.9557522123893806
1.152322206646204,0.9559471365638766
1.2570787519216537,0.956140350877193
1.2570787519216537,0.9563318777292577
1.2570787519216537,0.9521739130434783
1.2570787519216537,0.9523809523809523
1.2570787519216537,0.9525862068965517
1.2570787519216537,0.9527896995708155
1.2570787519216537,0.9529914529914529
1.2570787519216537,0.9531914893617022
1.2570787519216537,0.9533898305084746
1.2570787519216537,0.9493670886075949
1.2570787519216537,0.9495798319327731
1.2570787519216537,0.9497907949790795
1.2570787519216537,0.95
1.2570787519216537,0.950207468879668
1.2570787519216537,0.9504132231404959
1.2570787519216537,0.9506172839506173
1.257078766822815,0.9508196721311475
1.257078766822815,0.9510204081632653
1.257078766822815,0.9512195121951219
1.257078766822815,0.951417004048583
1.257078766822815,0.9516129032258065
1.257078766822815,0.9518072289156626
1.257078766822815,0.952
1.257078766822815,0.952191235059761
1.2570787966251373,0.9484126984126984
1.2570787966251373,0.9486166007905138
1.2570787966251373,0.9488188976377953
1.2570787966251373,0.9490196078431372
1.2570787966251373,0.94921875
1.2570787966251373,0.9494163424124513
1.2570787966251373,0.9496124031007752
1.2570787966251373,0.9498069498069498
1.2570787966251373,0.95
1.2963625080883503,0.9501915708812261
1.2963625080883503,0.950381679389313
1.2963625080883503,0.9505703422053232
1.2963625080883503,0.9507575757575758
1.3094570934772491,0.9509433962264151
1.3094570934772491,0.9511278195488722
1.3225516639649868,0.951310861423221
1.3225516639649868,0.9514925373134329
1.3290988877415657,0.9516728624535316
1.3356461822986603,0.9481481481481482
1.3618352711200714,0.948339483394834
1.3618352711200714,0.9485294117647058
1.3618352711200714,0.9487179487179487
1.3618352860212326,0.948905109489051
1.3618353009223938,0.9490909090909091
1.3618353009223938,0.9492753623188406
1.3618353605270386,0.9494584837545126
1.3618353605270386,0.9496402877697842
1.3749298490583897,0.9498207885304659
1.3749298490583897,0.95
1.4142135679721832,0.9501779359430605
1.4142135679721832,0.950354609929078
1.4142135679721832,0.950530035335689
1.4142135679721832,0.9471830985915493
1.4142135679721832,0.9438596491228071
1.4142135679721832,0.9440559440559441
1.4338554665446281,0.9442508710801394
1.4338554665446281,0.9409722222222222
1.4404027462005615,0.9377162629757786
1.4404027462005615,0.9379310344827586
1.453497301787138,0.9381443298969072
1.453497301787138,0.9383561643835616
1.4665918350219727,0.9385665529010239
1.4665918350219727,0.9387755102040817
1.4665918797254562,0.9389830508474576
1.4665918797254562,0.9391891891891891
1.4665918946266174,0.9393939393939394
1.4665918946266174,0.9395973154362416
1.4665918946266174,0.939799331103679
1.4665919244289398,0.94
1.4665919244289398,0.9401993355481728
1.4665919244289398,0.9370860927152318
1.4665919244289398,0.9372937293729373
1.4665919244289398,0.9375
1.4665919244289398,0.9377049180327869
1.4665919244289398,0.9379084967320261
1.4796864427626133,0.9381107491856677
1.4796864427626133,0.9383116883116883
1.5058755315840244,0.9385113268608414
1.5058755315840244,0.9354838709677419
1.505875576287508,0.9356913183279743
1.505875576287508,0.9358974358974359
1.5189701318740845,0.9361022364217252
1.5189701318740845,0.9363057324840764
1.5451593026518822,0.9365079365079365
1.5451593026518822,0.9367088607594937
1.571348398923874,0.9369085173501577
1.571348398923874,0.9371069182389937
1.571348398923874,0.9373040752351097
1.571348398923874,0.9375
1.571348398923874,0.9376947040498442
1.571348398923874,0.937888198757764
1.571348398923874,0.9380804953560371
1.571348398923874,0.9382716049382716
1.571348398923874,0.9384615384615385
1.571348398923874,0.9386503067484663
1.571348398923874,0.9388379204892966
1.571348398923874,0.9390243902439024
1.571348398923874,0.939209726443769
1.571348398923874,0.9393939393939394
1.571348398923874,0.9395770392749244
1.571348398923874,0.9397590361445783
1.571348398923874,0.93993993993994
1.571348398923874,0.937125748502994
1.571348398923874,0.9373134328358209
1.571348398923874,0.9375
1.571348398923874,0.9376854599406528
1.571348398923874,0.9378698224852071
1.571348398923874,0.9380530973451328
1.571348398923874,0.9382352941176471
1.571348398923874,0.9384164222873901
1.571348398923874,0.9385964912280702
1.571348398923874,0.9387755102040817
1.571348398923874,0.938953488372093
1.571348398923874,0.936231884057971
1.571348398923874,0.9335260115606936
1.571348398923874,0.9337175792507204
1.571348398923874,0.9339080459770115
1.571348398923874,0.9340974212034384
1.571348398923874,0.9342857142857143
1.571348398923874,0.9316239316239316
1.571348398923874,0.9318181818181818
1.571348398923874,0.9320113314447592
1.571348398923874,0.9322033898305084
1.571348398923874,0.9323943661971831
1.571348398923874,0.9325842696629213
1.571348398923874,0.9327731092436975
1.571348398923874,0.9329608938547486
1.571348398923874,0.9331476323119777
1.571348398923874,0.9333333333333333
1.571348398923874,0.9335180055401662
1.571348398923874,0.9337016574585635
1.571348398923874,0.9338842975206612
1.571348398923874,0.9340659340659341
1.571348398923874,0.9315068493150684
1.571348398923874,0.9316939890710383
1.571348398923874,0.9318801089918256
1.571348398923874,0.9320652173913043
1.571348398923874,0.9322493224932249
1.571348398923874,0.9324324324324325
1.571348398923874,0.9326145552560647
1.571348398923874,0.9327956989247311
1.571348398923874,0.9329758713136729
1.571348398923874,0.9331550802139037
1.571348398923874,0.9333333333333333
1.571348398923874,0.9335106382978723
1.571348398923874,0.9336870026525199
1.571348398923874,0.9338624338624338
1.571348398923874,0.9340369393139841
1.571348398923874,0.9342105263157895
1.571348398923874,0.9343832020997376
1.571348398923874,0.9319371727748691
1.571348398923874,0.9321148825065274
1.571348398923874,0.9322916666666666
1.571348398923874,0.9324675324675324
1.571348398923874,0.9326424870466321
1.571348398923874,0.9328165374677002
1.571348398923874,0.9329896907216495
1.571348398923874,0.9331619537275064
1.571348398923874,0.9333333333333333
1.571348398923874,0.9309462915601023
1.571348398923874,0.9311224489795918
1.571348398923874,0.9312977099236641
1.571348398923874,0.9314720812182741
1.571348398923874,0.9316455696202531
1.571348398923874,0.9318181818181818
1.571348398923874,0.929471032745592
1.571348398923874,0.9296482412060302
1.571348398923874,0.9298245614035088
1.571348398923874,0.93
1.571348398923874,0.9276807980049875
1.571348398923874,0.927860696517413
1.571348398923874,0.9280397022332506
1.571348398923874,0.9282178217821783
1.5713484287261963,0.928395061728395
1.5713484436273575,0.9285714285714286
1.5713484585285187,0.9287469287469288
1.5713484585285187,0.928921568627451
1.571348488330841,0.9266503667481663
1.571348488330841,0.9243902439024391
1.5713485032320023,0.9245742092457421
1.5975375175476074,0.9247572815533981
1.5975375175476074,0.9249394673123487
1.5975375175476074,0.9251207729468599
1.5975375175476074,0.9253012048192771
1.5975375175476074,0.9254807692307693
1.5975375175476074,0.9256594724220624
1.5975376069545746,0.9258373205741627
1.5975376069545746,0.9260143198090692
1.5975376069545746,0.9261904761904762
1.5975376069545746,0.9263657957244655
1.5975376069545746,0.9241706161137441
1.6237266957759857,0.9219858156028369
1.6237266957759857,0.9198113207547169
1.6237266957759857,0.92
1.6237267702817917,0.92018779342723
1.6237268149852753,0.9203747072599532
1.6237268149852753,0.9205607476635514
1.6237268149852753,0.9207459207459208
1.6761049628257751,0.9209302325581395
1.6761049628257751,0.9211136890951276
1.6761049628257751,0.9212962962962963
1.6761049628257751,0.9214780600461894
1.6761049628257751,0.9216589861751152
1.6761049628257751,0.9195402298850575
1.6761049628257751,0.9197247706422018
1.6761049777269363,0.919908466819222
1.6761049777269363,0.9200913242009132
1.6761049926280975,0.9202733485193622
1.6761049926280975,0.9204545454545454
1.6761049926280975,0.9206349206349206
1.6761049926280975,0.920814479638009
1.6761049926280975,0.9209932279909706
1.6761049926280975,0.9211711711711712
1.6761049926280975,0.9213483146067416
1.6761049926280975,0.92152466367713
1.6761049926280975,0.9217002237136466
1.6761049926280975,0.921875
1.6761049926280975,0.9220489977728286
1.6761049926280975,0.9222222222222223
1.6761049926280975,0.9223946784922394
1.6761049926280975,0.922566371681416
1.6761049926280975,0.9227373068432672
1.6761049926280975,0.9229074889867841
1.6761049926280975,0.9230769230769231
1.6761049926280975,0.9210526315789473
1.6761049926280975,0.9212253829321663
1.6761049926280975,0.9213973799126638
1.6761049926280975,0.9215686274509803
1.6761049926280975,0.9195652173913044
1.6761049926280975,0.9197396963123644
1.6761049926280975,0.9199134199134199
1.6761049926280975,0.9200863930885529
1.6761049926280975,0.9202586206896551
1.6761049926280975,0.9204301075268817
1.6761049926280975,0.9206008583690987
1.6761049926280975,0.9207708779443254
1.6761049926280975,0.9209401709401709
1.6761049926280975,0.9211087420042644
1.6761049926280975,0.9212765957446809
1.6761049926280975,0.921443736730361
1.6761049926280975,0.9216101694915254
1.6761049926280975,0.9217758985200846
1.6761049926280975,0.9219409282700421
1.6761049926280975,0.9221052631578948
1.6761049926280975,0.9222689075630253
1.6761049926280975,0.9224318658280922
1.6761049926280975,0.9225941422594143
1.6761050522327423,0.9227557411273486
1.6761050522327423,0.9229166666666667
1.7022942006587982,0.9230769230769231
1.7022942006587982,0.9232365145228216
1.715388711541891,0.9233954451345756
1.7284832745790482,0.9235537190082644
1.7284832745790482,0.9237113402061856
1.7284832894802094,0.9218106995884774
1.7284832894802094,0.9219712525667351
1.7284832894802094,0.9200819672131147
1.7284832894802094,0.918200408997955
1.7284832894802094,0.9183673469387755
1.7284832894802094,0.9164969450101833
1.7284832894802094,0.9166666666666666
1.7284832894802094,0.9168356997971603
1.7284832894802094,0.917004048582996
1.7284832894802094,0.9171717171717172
1.7284832894802094,0.9173387096774194
1.7284832894802094,0.9175050301810865
1.7284832894802094,0.9176706827309237
1.7309384318068624,0.9178356713426854
1.7309384318068624,0.918
1.7808615565299988,0.9181636726546906
1.7808615565299988,0.9183266932270916
1.7808615863323212,0.9184890656063618
1.7808615863323212,0.9166666666666666
1.7808615863323212,0.9168316831683169
1.7808615863323212,0.9150197628458498
1.7808615863323212,0.9151873767258383
1.7808615863323212,0.9153543307086615
1.7808615863323212,0.9135559921414538
1.7808615863323212,0.9137254901960784
1.7808615863323212,0.913894324853229
1.7808615863323212,0.9140625
1.7808615863323212,0.9122807017543859
1.7808615863323212,0.9124513618677043
1.7808615863323212,0.912621359223301
1.7808615863323212,0.9127906976744186
1.7808615863323212,0.9129593810444874
1.7808615863323212,0.9131274131274131
1.7808615863323212,0.9113680154142582
1.7808615863323212,0.9115384615384615
1.7808615863323212,0.9117082533589251
1.7808615863323212,0.9118773946360154
1.7808615863323212,0.9120458891013384
1.7808615863323212,0.9122137404580153
1.7808615863323212,0.9104761904761904
1.7808615863323212,0.9106463878326996
1.7808615863323212,0.9108159392789373
1.7808615863323212,0.9109848484848485
1.7808615863323212,0.9111531190926276
1.7808615863323212,0.909433962264151
1.7808615863323212,0.9096045197740112
1.7808615863323212,0.9097744360902256
1.7808616012334824,0.9099437148217636
1.7808616012334824,0.9101123595505618
1.8070506751537323,0.9102803738317757
1.8070506751537323,0.9104477611940298
1.8070506751537323,0.9106145251396648
1.8070506751537323,0.9107806691449815
1.8070506751537323,0.9109461966604824
1.8070506751537323,0.9092592592592592
1.8070506751537323,0.9094269870609981
1.8070506751537323,0.9095940959409594
1.8070506751537323,0.9097605893186004
1.8070506751537323,0.9099264705882353
1.8332398980855942,0.9100917431192661
1.8856181204319,0.9102564102564102
1.8856181353330612,0.9104204753199269
1.8987127654254436,0.9105839416058394
1.9224465619772673,0.9107468123861566
1.9224465619772673,0.9109090909090909
1.9961034953594208,0.9092558983666061
1.9961034953594208,0.907608695652174
2.0,0.9077757685352622
2.0,0.9061371841155235
2.0,0.9063063063063063
2.0,0.9064748201438849
2.0,0.9066427289048474
2.0,0.9068100358422939
2.0632131714373827,0.9069767441860465
2.063213177025318,0.9071428571428571
2.121320351958275,0.9073083778966132
2.121320351958275,0.9074733096085409
2.1360517162829638,0.9076376554174067
2.1360517162829638,0.9078014184397163
2.211345497518778,0.9079646017699115
2.211345497518778,0.9081272084805654
2.2391715347766876,0.908289241622575
2.2391715347766876,0.9066901408450704
2.298097036778927,0.9068541300527241
2.298097036778927,0.9070175438596492
2.4094009026885033,0.9054290718038529
2.414213538169861,0.9055944055944056
2.414213538169861,0.9057591623036649
2.461779311299324,0.9059233449477352
2.461779311299324,0.9060869565217391
2.5141575932502747,0.90625
2.5141575932502747,0.9064124783362218
2.5141575932502747,0.9065743944636678
2.5141575932502747,0.9067357512953368
2.5403466001152992,0.906896551724138
2.5403466001152992,0.9070567986230637
2.54034673422575,0.9072164948453608
2.54034673422575,0.9073756432246999
2.5567148327827454,0.9075342465753424
2.566535845398903,0.9076923076923077
2.5665358752012253,0.9078498293515358
2.6189139783382416,0.9080068143100511
2.6189139783382416,0.9081632653061225
2.618914023041725,0.9083191850594228
2.618914023041725,0.9084745762711864
2.6189140677452087,0.9086294416243654
2.6189140677452087,0.9087837837837838
2.6189140677452087,0.9089376053962901
2.6189140677452087,0.9090909090909091
2.6189140677452087,0.9092436974789916
2.6189140677452087,0.9093959731543624
2.6189140677452087,0.9095477386934674
2.6189140677452087,0.9096989966555183
2.618914097547531,0.9098497495826378
2.618914097547531,0.91
2.618914157152176,0.9101497504159733
2.618914157152176,0.9086378737541528
2.618914157152176,0.9087893864013267
2.618914157152176,0.9089403973509934
2.6320086158812046,0.9090909090909091
2.645103119313717,0.9092409240924092
2.645103119313717,0.9093904448105437
2.645103119313717,0.9095394736842105
2.645103134214878,0.909688013136289
2.6451031640172005,0.9098360655737705
2.6451031640172005,0.9099836333878887
2.645103193819523,0.9101307189542484
2.645103193819523,0.9102773246329527
2.645103193819523,0.9104234527687296
2.645103193819523,0.9105691056910569
2.645103193819523,0.9107142857142857
2.645103208720684,0.9108589951377634
2.645103208720684,0.9093851132686084
2.645103208720684,0.9079159935379645
2.645103208720684,0.9080645161290323
2.645103298127651,0.9082125603864735
2.645103298127651,0.9083601286173634
2.645103298127651,0.9085072231139647
2.671292334794998,0.9086538461538461
2.6843868978321552,0.9088
2.684386935085058,0.9089456869009584
2.684386935085058,0.9090909090909091
2.684386935085058,0.9092356687898089
2.684386935085058,0.9093799682034976
2.6974814161658287,0.9095238095238095
2.69748143106699,0.9096671949286846
2.69748143106699,0.9098101265822784
2.697481505572796,0.9083728278041074
2.710576083511114,0.9085173501577287
2.710576083511114,0.9086614173228347
2.723670542240143,0.9088050314465409
2.723670542240143,0.9089481946624803
2.723670542240143,0.9090909090909091
2.723670542240143,0.9092331768388107
2.723670542240143,0.909375
2.723670542240143,0.9095163806552262
2.723670542240143,0.9096573208722741
2.723670542240143,0.9097978227060654
2.723670542240143,0.9083850931677019
2.723670542240143,0.9085271317829458
2.723670542240143,0.9086687306501547
2.723670542240143,0.9088098918083463
2.723670542240143,0.9089506172839507
2.723670542240143,0.9090909090909091
2.723670542240143,0.9092307692307692
2.723670542240143,0.9093701996927803
2.723670542240143,0.9095092024539877
2.723670542240143,0.9096477794793262
2.723670542240143,0.9097859327217125
2.723670542240143,0.9083969465648855
2.723670542240143,0.9085365853658537
2.723670542240143,0.908675799086758
2.723670557141304,0.9088145896656535
2.723670572042465,0.9074355083459787
2.723670572042465,0.9075757575757576
2.723670572042465,0.9077155824508321
2.7236705869436264,0.9078549848942599
2.7236705869436264,0.9079939668174962
2.7236705869436264,0.9066265060240963
2.7236705869436264,0.9067669172932331
2.7236705869436264,0.9069069069069069
2.72367063164711,0.9055472263868066
2.72367063164711,0.905688622754491
2.72367063164711,0.905829596412556
2.72367063164711,0.9059701492537313
2.72367063164711,0.9046199701937406
2.72367063164711,0.9047619047619048
2.723670646548271,0.9034175334323923
2.723670646548271,0.9035608308605341
2.723670646548271,0.9022222222222223
2.723670646548271,0.9023668639053254
2.723670646548271,0.9025110782865583
2.723670646548271,0.9026548672566371
2.723670646548271,0.9027982326951399
2.723670646548271,0.9029411764705882
2.723670646548271,0.9030837004405287
2.723670646548271,0.9032258064516129
2.7236706614494324,0.9033674963396779
2.7236706614494324,0.9035087719298246
2.7236706614494324,0.9036496350364963
2.7236706614494324,0.9037900874635568
2.7236706614494324,0.9039301310043668
2.7236706614494324,0.9040697674418605
2.7236706614494324,0.9042089985486212
2.7236706614494324,0.9043478260869565
2.7236706614494324,0.9044862518089725
2.7236706614494324,0.903179190751445
2.7236706614494324,0.9033189033189033
2.7236706912517548,0.9034582132564841
2.723670721054077,0.9035971223021583
2.723670721054077,0.9037356321839081
2.723670721054077,0.9038737446197992
2.723670721054077,0.9040114613180515
2.7367651648819447,0.9041487839771102
2.736765179783106,0.9042857142857142
2.736765179783106,0.9044222539229672
2.7367652393877506,0.9045584045584045
2.7367652393877506,0.9046941678520626
2.7367652393877506,0.9048295454545454
2.7367652393877506,0.9049645390070922
2.7367652393877506,0.9050991501416431
2.7474044524133205,0.9052333804809052
2.7474044524133205,0.905367231638418
2.7498597130179405,0.9040902679830748
2.7498597130179405,0.9042253521126761
2.749859742820263,0.9043600562587905
2.749859742820263,0.9044943820224719
2.749859742820263,0.9046283309957924
2.749859742820263,0.9047619047619048
2.7498597726225853,0.9048951048951049
2.7498598024249077,0.9050279329608939
2.7498598024249077,0.905160390516039
2.7498598024249077,0.9052924791086351
2.7498598024249077,0.9054242002781642
2.7498598024249077,0.9055555555555556
2.7498598024249077,0.9056865464632455
2.7498598024249077,0.9058171745152355
2.7498598024249077,0.9059474412171508
2.7498598024249077,0.9060773480662984
2.7498598024249077,0.9062068965517242
2.7498598024249077,0.90633608815427
2.7498598024249077,0.90646492434663
2.7498598024249077,0.9065934065934066
2.7498598024249077,0.9053497942386831
2.7498598024249077,0.9054794520547945
2.7498598024249077,0.905608755129959
2.7498598024249077,0.9057377049180327
2.7498598024249077,0.9045020463847203
2.749859869480133,0.9046321525885559
2.762954268604517,0.9047619047619048
2.762954320758581,0.904891304347826
2.762954320758581,0.903663500678426
2.762954320758581,0.9024390243902439
2.762954320758581,0.9025710419485792
2.762954320758581,0.9013513513513514
2.762954320758581,0.9014844804318488
2.762954320758581,0.9016172506738545
2.762954358011484,0.901749663526245
2.762954358011484,0.9018817204301075
2.7760488390922546,0.9020134228187919
2.776048853993416,0.9021447721179625
2.776048853993416,0.9022757697456493
2.776048853993416,0.9024064171122995
2.776048943400383,0.9025367156208278
2.7760490030050278,0.9026666666666666
2.7760490030050278,0.9014647137150466
2.784232910722494,0.901595744680851
2.784232910722494,0.9017264276228419
2.80223798006773,0.9018567639257294
2.80223798006773,0.9019867549668874
2.80223798006773,0.9021164021164021
2.80223798006773,0.9022457067371202
2.80223798006773,0.9023746701846965
2.80223798006773,0.9011857707509882
2.802237994968891,0.9013157894736842
2.802237994968891,0.9014454664914586
2.802238069474697,0.9015748031496063
2.802238069474697,0.9017038007863696
2.802238069474697,0.9018324607329843
2.802238069474697,0.9019607843137255
2.802238069474697,0.902088772845953
2.8022381588816643,0.9009126466753585
2.8022381588816643,0.8997395833333334
2.828427106142044,0.8985695708712613
2.8284271135926247,0.8987012987012987
2.8284271135926247,0.8988326848249028
2.8284271210432053,0.8989637305699482
2.8284271359443665,0.8990944372574385
2.8284271359443665,0.8992248062015504
2.8284271359443665,0.8993548387096775
2.8284271359443665,0.8994845360824743
2.8284271359443665,0.8996138996138996
2.8284271359443665,0.8997429305912596
2.8284271359443665,0.8998716302952503
2.8284271359443665,0.9
2.8284271359443665,0.9001280409731114
2.8284271359443665,0.9002557544757033
2.8284271359443665,0.9003831417624522
2.8284271359443665,0.9005102040816326
2.8284271359443665,0.8993630573248408
2.8284271359443665,0.8994910941475827
2.8284271359443665,0.8983481575603558
2.8284271359443665,0.8972081218274112
2.8284271359443665,0.8973384030418251
2.8284271359443665,0.8974683544303798
2.8284271359443665,0.8975979772439949
2.8284271359443665,0.8977272727272727
2.8284271359443665,0.8978562421185372
2.8284271359443665,0.8979848866498741
2.8284271359443665,0.8981132075471698
2.8284271359443665,0.8982412060301508
2.828427165746689,0.8983688833124216
2.828427165746689,0.8984962406015038
2.828427165746689,0.8986232790988736
2.828427165746689,0.89875
2.82842718064785,0.898876404494382
2.8284272253513336,0.899002493765586
2.8284272253513336,0.8991282689912827
2.8284272253513336,0.8992537313432836
2.8284272253513336,0.8993788819875776
2.8284272253513336,0.8995037220843672
2.8284272253513336,0.8996282527881041
2.8284272253513336,0.8997524752475248
2.8284272253513336,0.899876390605686
2.8284272253513336,0.8987654320987655
2.8284272253513336,0.8976572133168927
2.828427255153656,0.8977832512315271
2.84152165427804,0.897908979089791
2.84152165427804,0.898034398034398
2.84152165427804,0.898159509202454
2.84152165427804,0.8982843137254902
2.84152165427804,0.8971848225214198
2.84152165427804,0.8960880195599022
2.84152165427804,0.8962148962148963
2.84152165427804,0.8951219512195122
2.841521706432104,0.8940316686967114
2.841521706432104,0.8929440389294404
2.841521743685007,0.8930741190765492
2.841521743685007,0.8932038834951457
2.841521743685007,0.8933333333333333
2.841521743685007,0.8934624697336562
2.841521743685007,0.8935912938331319
2.841521743685007,0.893719806763285
2.8415217734873295,0.893848009650181
2.850524168461561,0.8939759036144578
2.8546162471175194,0.8941034897713598
2.8546162471175194,0.8930288461538461
2.8546162471175194,0.8931572629051621
2.8546162620186806,0.8932853717026379
2.8546162620186806,0.8934131736526946
2.854616306722164,0.8935406698564593
2.8546163365244865,0.8936678614097969
2.8546163365244865,0.8937947494033412
2.8546163365244865,0.8939213349225268
2.8546163365244865,0.8940476190476191
2.8546163365244865,0.8929845422116528
2.8546163514256477,0.8931116389548693
2.8546163514256477,0.8932384341637011
2.8546163514256477,0.8933649289099526
2.8546163514256477,0.8923076923076924
2.8546163514256477,0.892434988179669
2.8546163961291313,0.8925619834710744
2.8546163961291313,0.8926886792452831
2.8677108623087406,0.8916372202591284
2.8677108623087406,0.8917647058823529
2.8677108623087406,0.8907168037602821
2.8677108623087406,0.8896713615023474
2.8677108623087406,0.8898007033997656
2.880805417895317,0.8887587822014051
2.880805417895317,0.887719298245614
2.880805492401123,0.8878504672897196
2.880805492401123,0.8879813302217037
2.8808055073022842,0.8881118881118881
2.8808055073022842,0.8882421420256111
2.8808055073022842,0.8883720930232558
2.9069945737719536,0.8885017421602788
2.9069945737719536,0.888631090487239
2.9069945737719536,0.8887601390498262
2.9069945737719536,0.8888888888888888
2.9069945737719536,0.8890173410404625
2.9069945737719536,0.8891454965357968
2.9069945737719536,0.889273356401384
2.9069945737719536,0.8894009216589862
2.9069945737719536,0.8895281933256617
2.9069945737719536,0.8885057471264368
2.9069945737719536,0.8874856486796785
2.9069945737719536,0.8876146788990825
2.9069945737719536,0.8877434135166093
2.906994618475437,0.8878718535469108
2.920089092105627,0.8868571428571429
2.920089092105627,0.8858447488584474
2.920089092105627,0.8859749144811858
2.9331836849451065,0.8849658314350797
2.9331836998462677,0.8850967007963595
2.9331836998462677,0.8852272727272728
2.9331836998462677,0.8853575482406356
2.93318372964859,0.8854875283446711
2.93318372964859,0.8856172140430351
2.93318372964859,0.8857466063348416
2.93318372964859,0.8858757062146893
2.93318372964859,0.8860045146726863
2.93318372964859,0.8861330326944757
2.93318372964859,0.8862612612612613
2.93318372964859,0.8863892013498312
2.93318372964859,0.8865168539325843
2.93318372964859,0.8866442199775533
2.93318372964859,0.8856502242152466
2.93318372964859,0.8857782754759238
2.93318372964859,0.8859060402684564
2.93318372964859,0.8860335195530726
2.93318372964859,0.8861607142857143
2.93318372964859,0.8862876254180602
2.93318372964859,0.8864142538975501
2.93318372964859,0.8854282536151279
2.93318372964859,0.8844444444444445
2.93318372964859,0.8845726970033296
2.93318372964859,0.88470066518847
2.93318372964859,0.884828349944629
2.93318372964859,0.8849557522123894
2.9331837445497513,0.8850828729281768
2.9331837445497513,0.8852097130242825
2.9331837445497513,0.8853362734288864
2.9331837445497513,0.8854625550660793
2.9331837594509125,0.8855885588558856
2.9331837594509125,0.8857142857142857
2.9331837594509125,0.8858397365532382
2.9331837594509125,0.8859649122807017
2.9331837594509125,0.8860898138006572
2.933183789253235,0.8862144420131292
2.933183789253235,0.8863387978142077
2.9462782479822636,0.8853711790393013
2.9462782479822636,0.8854961832061069
2.9462782479822636,0.8856209150326797
2.9462782479822636,0.8857453754080522
2.9462782479822636,0.8858695652173914
2.9462782479822636,0.8859934853420195
2.9462782479822636,0.886117136659436
2.9462782479822636,0.886240520043337
2.9462782479822636,0.8852813852813853
2.9462782479822636,0.8854054054054054
2.9462782479822636,0.8855291576673866
2.9462782479822636,0.8856526429341963
2.9462782479822636,0.8857758620689655
2.9462782479822636,0.8858988159311088
2.9462782479822636,0.886021505376344
2.9462782479822636,0.8861439312567132
2.9462782479822636,0.8862660944206009
2.9462782479822636,0.8863879957127545
2.9462782479822636,0.8865096359743041
2.9462782479822636,0.8866310160427807
2.9462782479822636,0.8867521367521367
2.9462782479822636,0.8868729989327642
2.9462782479822636,0.8869936034115139
2.9462782479822636,0.88604898828541
2.9462782479822636,0.8861702127659574
2.9462782479822636,0.8862911795961743
2.946278255432844,0.8853503184713376
2.959372766315937,0.8854718981972428
2.959372766315937,0.885593220338983
2.959372766315937,0.8857142857142857
2.959372766315937,0.8847780126849895
2.959372766315937,0.8848996832101372
2.959372766315937,0.8850210970464135
2.959372766315937,0.8840885142255005
2.959372766315937,0.8842105263157894
2.959372766315937,0.8843322818086226
2.959372766315937,0.884453781512605
2.959372840821743,0.8845750262329486
2.9724673591554165,0.8846960167714885
2.985561966896057,0.8848167539267016
2.985561966896057,0.8849372384937239
2.985562041401863,0.8840125391849529
2.985562041401863,0.884133611691023
3.0,0.8842544316996872
3.0,0.884375
3.0117511227726936,0.8834547346514048
3.0248456858098507,0.8835758835758836
3.027300899848342,0.8836967808930426
3.027300899848342,0.8838174273858921
3.037940204143524,0.883937823834197
3.037940226495266,0.8830227743271222
3.037940226495266,0.8821096173733195
3.037940315902233,0.8822314049586777
3.037940315902233,0.8823529411764706
3.037940338253975,0.8824742268041237
3.037940353155136,0.88259526261586
3.037940353155136,0.8827160493827161
3.0510348565876484,0.8828365878725591
3.0510348565876484,0.8829568788501027
3.0510348565876484,0.882051282051282
3.0510348565876484,0.882172131147541
3.0510348565876484,0.8822927328556807
3.0510348565876484,0.8824130879345603
3.0510348565876484,0.8825331971399387
3.0510348565876484,0.8826530612244898
3.0510348565876484,0.8817533129459735
3.0510349236428738,0.8808553971486762
3.0510349236428738,0.8799593082400814
3.0641293302178383,0.8800813008130082
3.0641294047236443,0.8802030456852792
3.0641294047236443,0.8803245436105477
3.0641294047236443,0.8804457953394124
3.0641294196248055,0.8795546558704453
3.0641294345259666,0.8796764408493428
3.0641294345259666,0.8797979797979798
3.064129449427128,0.8789101917255298
3.064129449427128,0.8780241935483871
3.064129523932934,0.878147029204431
3.0903185531497,0.8782696177062375
3.0903185531497,0.878391959798995
3.0903186351060867,0.8785140562248996
3.0935921780765057,0.8786359077231695
3.0935921780765057,0.8787575150300602
3.1165077313780785,0.8788788788788788
3.1165077313780785,0.879
3.1296023093163967,0.8791208791208791
3.1296023093163967,0.8792415169660679
3.14269682765007,0.8793619142572283
3.14269682765007,0.8794820717131474
3.1557913459837437,0.8796019900497513
3.1688859835267067,0.8797216699801192
3.181980576366186,0.8788480635551142
3.181980576366186,0.878968253968254
3.181980576366186,0.8790882061446977
3.181980576366186,0.8792079207920792
3.181980613619089,0.8793273986152325
3.181980613619089,0.8794466403162056
3.234358783811331,0.8795656465942744
3.234358783811331,0.8796844181459567
3.4962503127753735,0.8798029556650246
3.4962503127753735,0.8799212598425197
3.5289866738021374,0.8790560471976401
3.5289867036044598,0.8791748526522594
3.535533867776394,0.8792934249263984
3.535533867776394,0.8794117647058823
3.5879122242331505,0.8795298726738492
3.614101365208626,0.8796477495107632
3.614101365208626,0.8797653958944281
3.64029049128294,0.87890625
3.6795742325484753,0.8790243902439024
3.679574239999056,0.8791423001949318
3.7581415586173534,0.8792599805258033
3.758141618221998,0.8793774319066148
3.7712362110614777,0.8794946550048591
3.8563509471714497,0.8786407766990292
3.8563509471714497,0.8777885548011639
3.9537417981773615,0.877906976744186
3.9537417981773615,0.8780251694094869
3.9807493835687637,0.8781431334622823
3.999572681263089,0.8782608695652174
3.999572681263089,0.8783783783783784
4.085505962371826,0.8784956605593057
4.085505962371826,0.8776493256262042
4.150978866964579,0.87776708373436
4.26882990449667,0.8769230769230769
4.26882990449667,0.8760806916426513
4.2950190007686615,0.8761996161228407
4.295019119977951,0.8763183125599233
4.295019119977951,0.8764367816091954
4.30811357870698,0.876555023923445
4.321208156645298,0.8766730401529637
4.321208156645298,0.8758357211079274
4.321208231151104,0.8759541984732825
4.321208231151104,0.8751191611058151
4.412870101630688,0.8752380952380953
4.412870109081268,0.8753568030447193
4.628930512815714,0.8754752851711026
4.628930535167456,0.8755935422602089
4.740234404802322,0.8757115749525617
4.871180299669504,0.875829383886256
4.871180299669504,0.8759469696969697
4.884274762123823,0.8760643330179754
4.884274762123823,0.8761814744801513
4.95302128046751,0.8762983947119924
5.0062177227810025,0.8764150943396226
5.09051432274282,0.8765315739868049
5.268927630037069,0.8757062146892656
5.268927630037069,0.8758231420507996
5.2902065217494965,0.8759398496240601
5.2902065217494965,0.8760563380281691
5.347495049238205,0.875234521575985
5.347495049238205,0.8744142455482662
5.359771158546209,0.8745318352059925
5.359771277755499,0.8746492048643593
5.394962877035141,0.874766355140187
5.394962877035141,0.8748832866479925
5.394963040947914,0.875
5.394963040947914,0.875116495806151
5.480077479034662,0.8752327746741154
5.480077479034662,0.8744186046511628
5.494808871299028,0.8745353159851301
5.494808871299028,0.8737233054781801
5.494808871299028,0.8738404452690167
5.494808871299028,0.8739573679332715
5.494808871299028,0.8731481481481481
5.494808871299028,0.8732654949121184
5.499719373881817,0.8733826247689463
5.552097737789154,0.8734995383194829
5.552097886800766,0.8736162361623616
5.552097886800766,0.8737327188940092
5.552097961306572,0.8738489871086557
5.558645032346249,0.8739650413983441
5.558645032346249,0.8740808823529411
5.656854331493378,0.8741965105601469
5.656854331493378,0.8743119266055046
5.656854331493378,0.8744271310724107
5.656854331493378,0.8745421245421245
5.656854331493378,0.8746569075937786
5.656854331493378,0.8747714808043876
5.748516324907541,0.8748858447488584
5.748516324907541,0.875
5.761610880494118,0.8751139471285324
5.761610895395279,0.8752276867030966
5.761610895395279,0.8753412192902639
5.761610895395279,0.8754545454545455
5.761610895395279,0.8746594005449592
5.761610895395279,0.8747731397459165
5.761610895395279,0.8748866727107888
5.761610895395279,0.875
5.761610895395279,0.8751131221719457
5.761610895395279,0.8752260397830018
5.761610895395279,0.8753387533875339
5.761610895395279,0.8754512635379061
5.761610895395279,0.8755635707844905
5.761610895395279,0.8756756756756757
5.761610895395279,0.8757875787578758
5.761610895395279,0.875
5.761610895395279,0.8742138364779874
5.761610895395279,0.874326750448833
5.761610895395279,0.874439461883408
5.761610895395279,0.8745519713261649
5.761610895395279,0.8746642793196061
5.761610895395279,0.8747763864042933
5.761610895395279,0.8748882931188561
5.761610895395279,0.875
5.761610895395279,0.8751115075825157
5.761610895395279,0.875222816399287
5.761610895395279,0.8753339269813001
5.761610895395279,0.8754448398576512
5.761610895395279,0.8755555555555555
5.761610895395279,0.8756660746003553
5.761610895395279,0.8748890860692103
5.761610895395279,0.875
5.761610895395279,0.87511071744907
5.761610895395279,0.8752212389380531
5.761610895395279,0.8753315649867374
5.761610895395279,0.8754416961130742
5.786981478333473,0.8755516328331863
5.786981478333473,0.8756613756613757
5.787800036370754,0.8757709251101321
5.787800036370754,0.8758802816901409
5.787800036370754,0.8759894459102903
5.787800036370754,0.875219683655536
5.787800036370754,0.8753292361720808
5.787800036370754,0.875438596491228
5.787800036370754,0.8755477651183172
5.787800036370754,0.8756567425569177
5.787800036370754,0.8748906386701663
5.787800036370754,0.875
5.787800036370754,0.874235807860262
5.787800036370754,0.8734729493891797
5.787800036370754,0.8735832606800349
5.8336308635771275,0.872822299651568
5.8336308635771275,0.8720626631853786
5.8336308635771275,0.871304347826087
5.8336308635771275,0.8705473501303215
5.8336308635771275,0.8706597222222222
5.8336308635771275,0.8707718993928881
5.833630887791514,0.8708838821490468
5.833630887791514,0.870995670995671
5.853272758424282,0.8711072664359861
5.853272758424282,0.8712186689714779
5.863093683496118,0.8713298791018999
5.863093683496118,0.8705780845556514
5.8663672506809235,0.8706896551724138
5.8663672506809235,0.8708010335917312
5.866367340087891,0.8700516351118761
5.86636745929718,0.8693035253654342
5.86636745929718,0.8694158075601375
5.86636745929718,0.8695278969957082
5.86636745929718,0.869639794168096
5.86636745929718,0.869751499571551
5.86636745929718,0.8698630136986302
5.86636745929718,0.8699743370402053
5.86636745929718,0.8700854700854701
5.86636745929718,0.8701964133219471
5.86636745929718,0.8703071672354948
5.86636745929718,0.8704177323103154
5.86636745929718,0.8696763202725724
5.86636745929718,0.8697872340425532
5.86636745929718,0.8698979591836735
5.86636745929718,0.8700084961767205
5.86636745929718,0.870118845500849
5.86636745929718,0.8702290076335878
5.86636745929718,0.8703389830508474
5.86636745929718,0.8704487722269263
5.86636745929718,0.8697123519458545
5.86636745929718,0.8698224852071006
5.86636745929718,0.8699324324324325
5.86636745929718,0.870042194092827
5.86636745929718,0.8701517706576728
5.86636745929718,0.8694187026116259
5.86636745929718,0.8695286195286195
5.86636745929718,0.8696383515559294
5.86636745929718,0.8697478991596639
5.86636745929718,0.869857262804366
5.86636745929718,0.8699664429530202
5.86636745929718,0.8700754400670578
5.86636745929718,0.8693467336683417
5.86636745929718,0.8694560669456067
5.86636745929718,0.8695652173913043
5.86636745929718,0.8696741854636592
5.86636745929718,0.8697829716193656
5.86636745929718,0.8698915763135947
5.86636745929718,0.87
5.86636745929718,0.8701082431307244
5.86636745929718,0.870216306156406
5.86636745929718,0.8703241895261845
5.86636745929718,0.8704318936877077
5.86636745929718,0.870539419087137
5.86636745929718,0.8706467661691543
5.86636745929718,0.8707539353769677
5.86636745929718,0.8708609271523179
5.86636745929718,0.8709677419354839
5.86636745929718,0.8710743801652893
5.86636745929718,0.8711808422791082
5.86636745929718,0.8712871287128713
5.86636745929718,0.8713932399010718
5.86636745929718,0.871499176276771
5.86636745929718,0.8716049382716049
5.86636745929718,0.8717105263157895
5.86636745929718,0.8718159408381265
5.86636745929718,0.8719211822660099
5.86636745929718,0.8720262510254306
5.86636745929718,0.8721311475409836
5.86636745929718,0.8722358722358723
5.86636745929718,0.8723404255319149
5.86636745929718,0.8724448078495503
5.86636745929718,0.8725490196078431
5.86636745929718,0.8718367346938776
5.86636745929718,0.8719412724306689
5.86636745929718,0.8720456397718012
5.86636745929718,0.8721498371335505
5.86636745929718,0.8722538649308381
5.86636745929718,0.8723577235772357
5.86636745929718,0.8716490658001624
5.86636745929718,0.8717532467532467
5.86636745929718,0.8718572587185726
5.86636745929718,0.8719611021069692
5.86636745929718,0.8720647773279352
5.86636745929718,0.8713592233009708
5.86636745929718,0.8706548100242523
5.866367518901825,0.8707592891760905
5.877825036644936,0.870863599677159
5.877825036644936,0.8709677419354839
5.877825036644936,0.871071716357776
5.877825036644936,0.8711755233494364
5.877825036644936,0.8704746580852776
5.877825036644936,0.8705787781350482
5.877825036644936,0.8706827309236947
5.877825036644936,0.8707865168539326
5.877825057134032,0.8700882117080995
5.877825057134032,0.8701923076923077
5.8925566002726555,0.8694955964771818
5.8925566002726555,0.8696
5.8925566002726555,0.8697042366107114
5.910561569035053,0.8690095846645367
5.910561628639698,0.8691141260973663
5.918745756149292,0.8692185007974481
5.918745756149292,0.8693227091633466
5.93184020370245,0.8694267515923567
5.93184020370245,0.8695306284805091
5.93184020370245,0.8696343402225755
5.958029452711344,0.868943606036537
5.958029452711344,0.8682539682539683
5.958029452711344,0.8683584456780333
5.958029452711344,0.8684627575277337
5.958029452711344,0.8685669041963578
5.958029452711344,0.867879746835443
5.971124023199081,0.867193675889328
5.971124023199081,0.8672985781990521
5.984218455851078,0.8674033149171271
5.984218455851078,0.8675078864353313
5.984218455851078,0.8676122931442081
5.984218455851078,0.8677165354330708
5.984218455851078,0.8678206136900078
5.98421854712069,0.8679245283018868
5.98421854712069,0.8680282796543598
5.997313059866428,0.8673469387755102
5.997313059866428,0.8674509803921568
5.997313059866428,0.8675548589341693
5.997313059866428,0.8668754894283477
5.997313164174557,0.86697965571205
5.997313164174557,0.8663017982799062
6.075880587100983,0.86640625
6.075880587100983,0.8657298985167837
6.075880587100983,0.8658346333853354
6.075880587100983,0.8659392049883087
6.075880587100983,0.8660436137071651
6.075880587100983,0.866147859922179
6.075880587100983,0.8662519440124417
6.082427766174078,0.8663558663558664
6.082427766174078,0.8656832298136646
6.138079829514027,0.8657874321179209
6.138079829514027,0.8658914728682171
6.141353331506252,0.8659953524399691
6.141353331506252,0.8660990712074303
6.259204462170601,0.8654292343387471
6.259204462170601,0.8647604327666152
6.34186390414834,0.8648648648648649
6.34186390414834,0.8649691358024691
6.363960871472955,0.8650732459521974
6.363960871472955,0.864406779661017
6.363960990682244,0.8645111624326405
6.363960990682244,0.8646153846153846
6.363960990682244,0.8647194465795542
6.363960990682244,0.8648233486943164
6.363960990682244,0.86415963161934
6.363960990682244,0.8642638036809815
6.363960990682244,0.8636015325670499
6.363960990682244,0.8637059724349158
6.3737819362431765,0.8638102524866106
6.3737819362431765,0.863914373088685
6.383602745831013,0.8640183346065698
6.383602745831013,0.8641221374045801
6.383602745831013,0.8642257818459191
6.383602865040302,0.864329268292683
6.383602865040302,0.8644325971058644
6.383602865040302,0.8645357686453576
6.383602865040302,0.864638783269962
6.383602865040302,0.8647416413373861
6.383602865040302,0.8648443432042521
6.383602865040302,0.8649468892261002
6.383602865040302,0.865049279757392
6.383602865040302,0.8651515151515151
6.383602865040302,0.8652535957607873
6.383602865040302,0.8653555219364599
6.383602865040302,0.8647014361300076
6.403244718909264,0.8648036253776435
6.403244718909264,0.8641509433962264
6.408155044540763,0.8642533936651584
6.408155044540763,0.8643556895252449
6.4081551637500525,0.8644578313253012
6.4081551637500525,0.8645598194130926
6.4081551637500525,0.8646616541353384
6.4081551637500525,0.8640120210368144
6.4081551637500525,0.8641141141141141
6.4155208598822355,0.8642160540135033
6.4302522502839565,0.8643178410794603
6.4302522502839565,0.8644194756554308
6.4302522502839565,0.8645209580838323
6.4302522502839565,0.8646222887060584
6.4302522502839565,0.8647234678624813
6.43905920162797,0.864824495892457
6.43905920162797,0.8649253731343284
6.4523492362350225,0.8650260999254288
6.4523492362350225,0.8651266766020864
6.4523492362350225,0.8644825018615041
6.4523492362350225,0.8645833333333334
6.452349355444312,0.8646840148698884
6.452349355444312,0.8640416047548292
6.452349355444312,0.8641425389755011
6.452349355444312,0.8642433234421365
6.462170284241438,0.8643439584877687
6.462170284241438,0.8644444444444445
6.462170284241438,0.8638045891931903
6.462170284241438,0.863905325443787
6.462170284241438,0.8640059127864006
6.462170284241438,0.8641063515509602
6.462170284241438,0.8642066420664206
6.462170284241438,0.8635693215339233
6.462170284241438,0.8636698599852616
6.462170284241438,0.8637702503681886
6.462170284241438,0.8631346578366446
6.462170284241438,0.8632352941176471
6.462170284241438,0.8633357825128581
6.473628103733063,0.8627019089574156
6.473628103733063,0.8628026412325752
6.474446281790733,0.8629032258064516
6.474446281790733,0.863003663003663
6.474446423351765,0.862371888726208
6.474446423351765,0.8624725676664228
6.474446423351765,0.8625730994152047
6.474446423351765,0.8626734842951059
6.481812138110399,0.862043795620438
6.481812138110399,0.862144420131291
6.481812138110399,0.8622448979591837
6.481812138110399,0.8623452294246177
6.481812138110399,0.8624454148471615
6.481812138110399,0.8625454545454545
6.481812138110399,0.8626453488372093
6.481812138110399,0.8627450980392157
6.481812138110399,0.862844702467344
6.481812138110399,0.8622189992748368
6.481812138110399,0.8623188405797102
6.5407377034425735,0.8624185372918175
6.5407377034425735,0.8625180897250362
6.5407377034425735,0.8626174981923355
6.5407377034425735,0.8627167630057804
6.5407377034425735,0.8628158844765343
6.547285072505474,0.862914862914863
6.547285072505474,0.863013698630137
6.573474206030369,0.8631123919308358
6.573474206030369,0.86321094312455
6.599663347005844,0.8633093525179856
6.599663347005844,0.8634076204169662
6.599663347005844,0.8635057471264368
6.625852487981319,0.8636037329504667
6.625852487981319,0.8637015781922525
6.673320218920708,0.8637992831541219
6.673320218920708,0.8631805157593123
6.673320218920708,0.863278453829635
6.673320218920708,0.8633762517882689
6.673320218920708,0.8634739099356683
6.678230669349432,0.8635714285714285
6.678230818361044,0.8636688079942898
6.683141063898802,0.8637660485021398
6.683141063898802,0.8638631503920171
6.691325310617685,0.863960113960114
6.691325340420008,0.8640569395017793
6.691325340420008,0.864153627311522
6.691325340420008,0.8642501776830135
6.704419910907745,0.8636363636363636
6.730609051883221,0.8637331440738112
6.756798356771469,0.8631205673758865
6.826265187934041,0.8632175761871014
6.849278397858143,0.863314447592068
6.849278576672077,0.8634111818825194
6.861554965376854,0.8628005657708628
6.86636745929718,0.8628975265017668
6.86636745929718,0.8629943502824858
7.044060142710805,0.863091037402964
7.044060291722417,0.8631875881523272
7.044878825545311,0.8625792811839323
7.044878825545311,0.8619718309859155
7.071067690849304,0.8620689655172413
7.071067690849304,0.8621659634317862
7.071067690849304,0.8615600843288826
7.071067690849304,0.8609550561797753
7.071067690849304,0.8610526315789474
7.071067690849304,0.8611500701262272
7.123446092009544,0.8612473721093202
7.157000811770558,0.8613445378151261
7.157000871375203,0.8614415675297411
7.430349960923195,0.8615384615384616
7.430350251495838,0.8609364081062194
7.437715634703636,0.8610335195530726
7.437715634703636,0.8611304954640614
7.437716037034988,0.8612273361227336
7.47208904940635,0.8613240418118467
7.472089168615639,0.8614206128133705
7.483546754345298,0.8615170494084899
7.483546754345298,0.8616133518776078
7.555566970258951,0.8610145934676859
7.594850808382034,0.8611111111111112
7.607945065945387,0.8605135322692574
7.682420559227467,0.8606102635228848
7.75198557972908,0.8607068607068608
7.75198557972908,0.860803324099723
7.851831396110356,0.8608996539792387
7.851831406354904,0.8609958506224067
7.851831411011517,0.8610919143054596
7.851831525564194,0.8604972375690608
7.873110244050622,0.8605935127674258
7.888659972697496,0.86
7.888659972697496,0.8594073053066851
7.90420962870121,0.859504132231405
7.90420962870121,0.8596008258774949
7.9549515806138515,0.859697386519945
7.961498558521271,0.8597938144329897
7.96231684088707,0.8598901098901099
7.96231684833765,0.8599862731640356
7.968045761808753,0.8600823045267489
7.968045882880688,0.860178204249486
8.0,0.8602739726027397
8.0,0.8603696098562629
8.0,0.8604651162790697
8.0,0.8605604921394395
8.0,0.860655737704918
8.0,0.8607508532423208
8.0,0.8608458390177354
8.0,0.8609406952965235
8.0,0.8610354223433242
8.0,0.8611300204220558
8.0,0.8605442176870748
8.0,0.8606390210740993
8.0,0.860733695652174
8.0,0.8608282416836388
8.0,0.8609226594301221
8.0,0.8610169491525423
8.0,0.8611111111111112
8.0,0.8612051455653351
8.0,0.861299052774019
8.0,0.861392832995267
8.0,0.8614864864864865
8.072802644222975,0.8609047940580689
8.072802644222975,0.8609986504723347
8.079349461942911,0.8604180714767363
8.092444524168968,0.860512129380054
8.10553890094161,0.8606060606060606
8.10553890094161,0.860699865410498
8.118633463978767,0.8607935440484197
8.138275276869535,0.8608870967741935
8.138275276869535,0.8603089321692411
8.153825044631958,0.8604026845637583
8.171011701226234,0.8604963112005366
8.315052006393671,0.8605898123324397
8.315052218735218,0.8600133958472873
8.32159922271967,0.8594377510040161
8.328146666288376,0.8595317725752508
8.352698758244514,0.858957219251337
8.352698758244514,0.8590514362057449
8.432903289794922,0.8591455273698264
8.432903289794922,0.8592394929953302
8.432903289794922,0.8593333333333333
8.432903289794922,0.8594270486342438
8.432903297245502,0.859520639147803
8.47873418778181,0.8596141051230871
8.511470682919025,0.8590425531914894
8.515562556684017,0.8591362126245847
8.590038150548935,0.8592297476759628
8.590038150548935,0.8593231585932316
8.635869335383177,0.8594164456233422
8.668605551123619,0.8595096090125911
8.681700021028519,0.8589403973509934
8.687428809702396,0.8590337524818001
8.687428809702396,0.8591269841269841
8.694794595241547,0.8592200925313945
8.720165111124516,0.8593130779392338
8.760267365723848,0.8587458745874588
8.848655438050628,0.8588390501319261
8.878118731081486,0.8582729070533949
8.878118731081486,0.8583662714097496
8.904307842254639,0.858459512837393
8.904307842254639,0.8585526315789473
8.904307842254639,0.8586456278763971
8.904307842254639,0.8580814717477004
8.904307842254639,0.8581746552856205
8.904307842254639,0.8582677165354331
8.904307842254639,0.8583606557377049
8.904307842254639,0.8584534731323722
8.904307842254639,0.8585461689587426
8.904307842254639,0.8586387434554974
8.904308035969734,0.8580771746239372
9.01561120338738,0.8581699346405228
9.01561120338738,0.8582625734813847
9.040982251986861,0.858355091383812
9.040982251986861,0.8584474885844748
9.059805490076542,0.8585397653194263
9.059805490076542,0.8586319218241042
9.103999331593513,0.8587239583333334
9.113820679485798,0.8588158750813273
9.148193806409836,0.8589076723016905
9.148193806409836,0.8589993502274204
9.21857737004757,0.8584415584415584
9.302873242646456,0.8585334198572355
9.302873242646456,0.8586251621271076
9.31023932248354,0.8587167854828257
9.31023932248354,0.8588082901554405
9.32333405688405,0.8588996763754045
9.37407474219799,0.8583441138421734
9.37407474219799,0.8577892695539754
9.469829335808754,0.8578811369509044
9.500110611319542,0.8579728857327308
9.501747373491526,0.8580645161290322
9.501747373491526,0.8581560283687943
9.501747373491526,0.8582474226804123
9.501747373491526,0.8583386992916935
9.530391655862331,0.8577863577863578
9.530391655862331,0.8578778135048232
9.532846964895725,0.8573264781491002
9.532847046852112,0.8574181117533719
9.532847046852112,0.8575096277278562
9.554125534370542,0.8576010262989096
9.554125534370542,0.8576923076923076
9.559036295861006,0.8577834721332479
9.559036295861006,0.8578745198463509
9.56384877115488,0.8579654510556622
9.611414715647697,0.8580562659846548
9.66379277408123,0.85814696485623
9.689981803297997,0.8582375478927203
9.7161710485816,0.8583280153158902
9.722718365490437,0.857780612244898
9.729265619069338,0.8578712555768006
9.729265619069338,0.8579617834394905
9.742360189557076,0.8580521960534692
9.742360189557076,0.8581424936386769
9.755454756319523,0.8582326764144946
9.755454756319523,0.8583227445997459
9.759546533226967,0.8584126984126984
9.762001685798168,0.858502538071066
9.774278307333589,0.8579581483830057
9.774278307333589,0.8574144486692015
9.81438035517931,0.8575047498416719
9.840569544583559,0.8575949367088608
9.899494737386703,0.857685009487666
9.89949506521225,0.8577749683944375
9.89949507266283,0.8572331017056223
9.89949507266283,0.8566919191919192
9.919136803597212,0.8567823343848581
9.921591855585575,0.8568726355611601
9.921591855585575,0.856962822936358
9.943688672035933,0.8570528967254408
9.943688672035933,0.8571428571428571
9.966604609042406,0.8566037735849057
10.0,0.8566939032055311
10.0,0.8567839195979899
10.000977836549282,0.8568738229755178
10.005888368934393,0.8569636135508155
10.005888368934393,0.8570532915360501
10.02471136674285,0.856516290726817
10.02471136674285,0.8566061365059486
10.030440770089626,0.8566958698372966
10.030440770089626,0.8567854909318324
10.036987721920013,0.856875
10.03698805719614,0.8563397876327296
10.03698805719614,0.8564294631710362
10.03698805719614,0.8565190268247037
10.076271500438452,0.8566084788029925
10.076271500438452,0.8566978193146417
10.1204654276371,0.8567870485678705
10.1204654276371,0.8568761667703796
10.120466232299805,0.8563432835820896
10.120466232299805,0.8564325668116842
10.131105065345764,0.8565217391304348
10.138470960780978,0.8566108007448789
10.140107538551092,0.8566997518610422
10.140107538551092,0.856788592684439
10.176117688417435,0.8568773234200744
10.176117688417435,0.8569659442724458
10.292331948876381,0.8570544554455446
10.292331948876381,0.8571428571428571
10.29887967556715,0.8566131025957973
10.368444420397282,0.8567016676961087
10.38563071936369,0.8567901234567902
10.38563071936369,0.8568784700801975
10.38563071936369,0.8563501849568435
10.385631084442139,0.8558225508317929
10.451921770349145,0.8559113300492611
10.46419844776392,0.856
10.501027051359415,0.8560885608856088
10.50102717615664,0.8561770129071912
10.528034448623657,0.8562653562653563
10.53458122164011,0.856353591160221
10.562407374382019,0.8564417177914111
10.590233534574509,0.8565297363580625
10.606601499021053,0.8566176470588235
10.636064428836107,0.8567054500918555
10.636064667254686,0.8567931456548348
10.66552722454071,0.8568807339449541
10.723670661449432,0.8569682151589242
10.737547531723976,0.857055589492975
10.750642195343971,0.8571428571428571
10.779286429286003,0.8572300183038438
10.783378560096025,0.8573170731707317
10.783378560096025,0.8574040219378428
10.801285469904542,0.8574908647990256
10.801285492256284,0.8575776019476568
10.829209707677364,0.8576642335766423
10.829209707677364,0.8571428571428571
10.920871082693338,0.8572296476306197
10.920871321111917,0.8573163327261688
10.945423493161798,0.8574029126213593
10.945423493161798,0.8574893875075803
10.960154859349132,0.8575757575757575
10.960154859349132,0.8576620230163537
10.986344009637833,0.8577481840193705
10.986344009637833,0.8572292800967937
10.99943882226944,0.8573155985489722
11.007623091340065,0.856797583081571
11.007623091340065,0.8568840579710145
11.011714911088347,0.8569704284852142
11.019080646336079,0.8570566948130277
11.019080646336079,0.8571428571428571
11.019080646336079,0.8572289156626506
11.05590913258493,0.8573148705599036
11.05590913258493,0.8574007220216606
11.05590913258493,0.857486470234516
11.058364674448967,0.8575721153846154
11.058364674448967,0.8576576576576577
11.070640606805682,0.8571428571428571
11.070640606805682,0.856628674265147
11.090318642556667,0.8567146282973621
11.104195356369019,0.8568004793289394
11.104195356369019,0.8568862275449102
11.123837195336819,0.8569718731298623
11.156573869287968,0.8564593301435407
11.182762794196606,0.8559473998804543
11.182762809097767,0.8560334528076463
11.182762809097767,0.8561194029850746
11.182762913405895,0.8562052505966588
11.203222665935755,0.8562909958258795
11.203222785145044,0.8557806912991657
11.26133044064045,0.8558665872543181
11.280971959233284,0.8553571428571428
11.306342847645283,0.8554431885782272
11.31370810419321,0.8555291319857312
11.31370834633708,0.8556149732620321
11.313708662986755,0.8551068883610451
11.3137087225914,0.855192878338279
11.3137087225914,0.8546856465005931
11.3137087225914,0.8547717842323651
11.3137087225914,0.8548578199052133
11.316982170566916,0.8543516873889876
11.336624098941684,0.8538461538461538
11.357902355492115,0.8539325842696629
11.418465286493301,0.8534278959810875
11.418465286493301,0.8535144713526285
11.505216505378485,0.8536009445100354
11.505216505378485,0.8536873156342183
11.523221552371979,0.8537735849056604
11.523221552371979,0.8538597525044196
11.523221552371979,0.8539458186101295
11.523221552371979,0.8540317834020011
11.523221582174301,0.8541176470588235
11.523221790790558,0.8542034097589654
11.523221790790558,0.854289071680376
11.523221790790558,0.8537874339401057
11.523221790790558,0.8532863849765259
11.523221790790558,0.8533724340175953
11.523221790790558,0.8534583821805393
11.523221790790558,0.8535442296426479
11.523221790790558,0.8536299765807962
11.523221790790558,0.8531304856641311
11.523221850395203,0.8532163742690059
11.523221850395203,0.852717708942139
11.57559983432293,0.852803738317757
11.57559983432293,0.8528896672504378
11.575599864125252,0.852975495915986
11.575599864125252,0.8530612244897959
11.575600072741508,0.8531468531468531
11.575600072741508,0.8532323820617356
11.575600132346153,0.8527357392316647
11.575600132346153,0.8528214077952297
11.601789057254791,0.852906976744186
11.601789057254791,0.852992446252179
11.614883288741112,0.8530778164924506
11.614883843809366,0.853163087637841
11.615702347364277,0.8532482598607889
11.616520488169044,0.8533333333333334
11.616520488169044,0.8534183082271147
11.62797811627388,0.8535031847133758
11.62797811627388,0.8535879629629629
11.627978652715683,0.8536726431463274
11.654167287051678,0.8537572254335261
11.699998170137405,0.853841709994223
11.699998170137405,0.8539260969976905
11.706546038389206,0.8540103866128101
11.732734680175781,0.8540945790080738
11.732734680175781,0.854178674351585
11.732734680175781,0.8536866359447005
11.732734680175781,0.8537708693149108
11.732734680175781,0.8532796317606444
11.732734709978104,0.8533640023001725
11.732734709978104,0.853448275862069
11.732734739780426,0.8535324526134406
11.732734978199005,0.8530424799081515
11.732734978199005,0.853126792885829
11.75401330459863,0.8532110091743119
11.754013364203274,0.8527220630372493
11.769563131034374,0.8528064146620847
11.769563250243664,0.8528906697195192
11.77038150280714,0.852974828375286
11.785112991929054,0.8530588907947398
11.78511318564415,0.8531428571428571
11.78511318564415,0.8532267275842376
11.828488998115063,0.853310502283105
11.83749133348465,0.8528237307472903
11.83749133348465,0.8523375142531356
11.850586049258709,0.8524216524216525
11.850586168467999,0.85250569476082
11.863680385053158,0.852589641434263
11.865316661074758,0.8526734926052332
11.865317257121205,0.8527572484366117
11.873500881716609,0.852840909090909
11.873500881716609,0.8529244747302669
11.888232633471489,0.8530079455164585
11.888232633471489,0.8530913216108905
11.889869384467602,0.8531746031746031
11.88986948877573,0.8526912181303116
11.927516736090183,0.8527746319365799
11.932426575571299,0.8528579513299378
11.932426575571299,0.8529411764705882
11.93815548159182,0.853024307518372
11.938974566757679,0.8531073446327684
11.9397923797369,0.8531902879728966
11.9397923797369,0.8532731376975169
11.942247778177261,0.853355893965031
11.942247778177261,0.8534385569334837
11.942247897386551,0.8535211267605634
11.942248225212097,0.8536036036036037
11.942248225212097,0.8536859876195836
11.945521362125874,0.8532058492688414
11.945521362125874,0.8532883642495784
11.948795311152935,0.8533707865168539
11.948795400559902,0.8534531162268388
11.976620748639107,0.8529741863075196
11.977280091494322,0.8530566461020751
11.977280091494322,0.8531390134529148
12.03227299451828,0.8532212885154061
12.03227299451828,0.8527435610302352
12.043731041252613,0.8528259653049804
12.043731071054935,0.8529082774049217
12.047004237771034,0.8529904974846283
12.047004297375679,0.853072625698324
12.047004297375679,0.8531546621998883
12.072375193238258,0.8526785714285714
12.072375193238258,0.852760736196319
12.096927791833878,0.8528428093645485
12.109203100204468,0.8523676880222841
12.109203100204468,0.8524498886414253
12.109203338623047,0.8525319977740679
12.158308155834675,0.8526140155728588
12.17795030027628,0.8521400778210116
12.241786178201437,0.8522222222222222
12.241786617785692,0.8523042754025542
12.256517171859741,0.8518312985571587
12.256517171859741,0.8513588463671659
12.282706551253796,0.8514412416851441
12.304644361138344,0.8515235457063712
12.304644361138344,0.8516057585825028
12.304644361138344,0.8516878804648589
12.304644361138344,0.8517699115044248
12.304644361138344,0.8518518518518519
12.304644361138344,0.8519337016574585
12.304644361138344,0.8520154610712314
12.304644361138344,0.8520971302428256
12.321989787742496,0.8521787093215665
12.321989981457591,0.8522601984564498
12.344087067991495,0.8523415977961433
12.37273183465004,0.8518722466960352
12.404649712145329,0.8519537699504678
12.41856250166893,0.8514851485148515
12.41856274008751,0.8515667949422759
12.419380903244019,0.8516483516483516
12.446388572454453,0.8517298187808896
12.454572698101401,0.8518111964873765
12.45457281731069,0.8518924849149753
12.466030865907669,0.8519736842105263
12.479125179350376,0.852054794520548
12.479125179350376,0.8521358159912377
12.4922199472785,0.8522167487684729
12.4922199472785,0.8522975929978118
12.501222115010023,0.8523783488244943
12.501222115010023,0.8524590163934426
12.531503718346357,0.8525395958492626
12.531503718346357,0.8520742358078602
12.56423969566822,0.8521549372613202
12.570787221193314,0.8522355507088332
12.570787221193314,0.852316076294278
12.616618528962135,0.8523965141612201
12.61891384422779,0.8519324986390855
12.623165249824524,0.8520130576713819
12.623165249824524,0.8520935290918977
12.623165756464005,0.8521739130434782
12.623165756464005,0.8522542096686584
12.625461149960756,0.8523344191096635
12.62546144798398,0.8524145415084102
12.640351746231318,0.8524945770065075
12.645103171467781,0.8525745257452575
12.645103171467781,0.8526543878656555
12.645103171467781,0.852734163508392
12.645103171467781,0.8528138528138528
12.645103171467781,0.8528934559221201
12.645103171467781,0.8529729729729729
12.645103171467781,0.8530524041058887
12.645103171467781,0.8525917926565875
12.645103171467781,0.8526713437668646
12.68618305772543,0.8527508090614887
12.686183176934719,0.8528301886792453
12.708280202001333,0.8529094827586207
12.708280202001333,0.8529886914378029
12.718100979924202,0.8530678148546824
12.788484200835228,0.8526089295320065
12.806489817798138,0.8526881720430107
12.831041719764471,0.8527673293927995
12.831041719764471,0.8528464017185822
12.831041719764471,0.8529253891572732
12.831041719764471,0.8530042918454935
12.85886774212122,0.853083109919571
12.860504316166043,0.8531618435155413
12.860504316166043,0.8532404927691484
12.866232823580503,0.8533190578158458
12.904698360711336,0.8533975387907973
12.904698565602303,0.853475935828877
12.904698565602303,0.8535542490646713
12.925158999860287,0.8536324786324786
12.937435060739517,0.8537106246663108
12.948892697691917,0.8537886872998933
12.948892697691917,0.8538666666666667
12.94889284670353,0.8539445628997868
13.007818572223186,0.8540223761321257
13.00781875103712,0.8541001064962727
13.033188700675964,0.8536455561468866
13.033188700675964,0.8537234042553191
13.081475056707859,0.8538011695906432
13.081475406885147,0.8538788522848034
13.116667173802853,0.8534253850238981
13.146948173642159,0.8535031847133758
13.16413477808237,0.8535809018567639
13.19932645559311,0.8536585365853658
13.19932645559311,0.8537360890302067
13.19932645559311,0.8538135593220338
13.19932645559311,0.8538909475913181
13.19932645559311,0.8539682539682539
13.19932645559311,0.8540454785827605
13.19932645559311,0.854122621564482
13.19932645559311,0.8541996830427893
13.19932645559311,0.8542766631467793
13.19932645559311,0.854353562005277
13.19932645559311,0.8544303797468354
13.19932645559311,0.8545071164997364
13.19932645559311,0.8545837723919916
13.19932645559311,0.8546603475513428
13.19932645559311,0.8547368421052631
13.19932645559311,0.8548132561809574
13.19932645559311,0.8548895899053628
13.19932645559311,0.8549658434051498
13.19932645559311,0.8550420168067226
13.19932645559311,0.8551181102362204
13.19932645559311,0.8551941238195173
13.19932645559311,0.8552700576822234
13.19932645559311,0.8553459119496856
13.19932645559311,0.8554216867469879
13.19932645559311,0.8554973821989529
13.19932645559311,0.8555729984301413
13.19932645559311,0.8556485355648535
13.19932645559311,0.8557239937271301
13.19932645559311,0.8557993730407524
13.19932645559311,0.8553524804177546
13.19932645559311,0.855427974947808
13.19932645559311,0.8555033907146583
13.19932645559311,0.8550573514077163
13.251704677939415,0.8551328817092235
13.251704677939415,0.8552083333333333
13.25170473754406,0.8552837064029152
13.25170473754406,0.8553590010405827
13.25170473754406,0.8554342173686947
13.25170473754406,0.8555093555093555
13.252522811293602,0.8555844155844156
13.258251752704382,0.8556593977154725
13.258251752704382,0.855215360664245
13.258251866325736,0.8552904564315352
13.258251866325736,0.8553654743390358
13.26561756245792,0.855440414507772
13.28034895285964,0.8555152770585189
13.28034895285964,0.855072463768116
13.310630440711975,0.8551474392136575
13.310630440711975,0.8552223371251293
13.31799590587616,0.8552971576227391
13.318814873695374,0.8553719008264463
13.347458824515343,0.8554465668559629
13.349914394319057,0.8555211558307534
13.349914394319057,0.855595667870036
13.356461703777313,0.8551546391752577
13.382651135325432,0.8552292632663575
13.382651135325432,0.8553038105046344
13.402292411774397,0.8548636129696345
13.402292411774397,0.8549382716049383
13.415386345237494,0.855012853470437
13.415386464446783,0.8550873586844809
13.469401806592941,0.8551617873651772
13.500501547008753,0.8547227926078029
13.552879681810737,0.8542842483324782
13.552879741415381,0.8543589743589743
13.601984824985266,0.8539210661199385
13.601984824985266,0.8539959016393442
13.61835241317749,0.8540706605222734
13.61835241317749,0.8536335721596725
13.61835241317749,0.8531969309462916
13.618352606892586,0.852760736196319
13.61835265159607,0.8528359734287174
13.690373256802559,0.8529111338100103
13.707559291273355,0.852475752935171
13.75175349228084,0.8525510204081632
13.754208944737911,0.8526262111167772
13.768940329551697,0.8527013251783894
13.80822417140007,0.8527763627101376
13.811498083174229,0.8528513238289206
13.883517369627953,0.8529262086513995
13.883517608046532,0.853001017293998
13.890065290033817,0.8530757498729029
13.913346238434315,0.853150406504065
13.913346238434315,0.8532249873031996
13.913799185305834,0.8532994923857868
13.913799185305834,0.8533739218670725
13.928077645599842,0.853448275862069
13.928077645599842,0.853522554485555
13.97517965361476,0.853596757852077
13.975179892033339,0.8536708860759493
14.01528193615377,0.853744939271255
14.015282532200217,0.8533131006575619
14.037378787994385,0.852881698685541
14.037379115819931,0.852956038403234
14.037379115819931,0.853030303030303
14.086483558639884,0.8531044926804644
14.126585718244314,0.8531786074672049
14.126586224883795,0.8532526475037822
14.142135381698608,0.8533266129032258
14.216451562941074,0.8534005037783375
14.232160598039627,0.8529707955689829
14.24611009657383,0.8530447911424258
14.24611009657383,0.8531187122736419
14.246892154216766,0.8526897938662644
14.246892303228378,0.8527638190954774
14.252620458602905,0.8528377699648418
14.273081067949533,0.8524096385542169
14.282083798199892,0.8524836929252383
14.282083798199892,0.8525576730190572
14.290267989039421,0.8526315789473684
14.328732743859291,0.8527054108216433
14.328733384609222,0.8527791687531296
14.369653675705194,0.8528528528528528
14.369653914123774,0.8529264632316158
14.482594780623913,0.853
14.482594780623913,0.8530734632683659
14.588987864553928,0.8531468531468531
14.606992430984974,0.853220169745382
14.643002979457378,0.8532934131736527
14.643003098666668,0.8533665835411471
14.645457852631807,0.8529411764705882
14.645458091050386,0.8530144494270054
14.711749244481325,0.8530876494023905
14.736301800236106,0.8526630164260827
14.770675361156464,0.8527363184079602
14.782951261848211,0.8528095474888115
14.87543149292469,0.852882703777336
14.87543149292469,0.8524590163934426
14.901620723307133,0.85253227408143
14.92780987918377,0.852605459057072
14.941722996532917,0.8526785714285714
14.947451740503311,0.8527516113039167
15.076760105788708,0.852824578790882
15.076760344207287,0.8528974739970282
15.09312830120325,0.852970297029703
15.097220331430435,0.8530430479960416
15.129138305783272,0.8531157270029673
15.129138424992561,0.8531883341571923
15.13568601384759,0.8532608695652174
15.158601447939873,0.8533333333333334
15.170620687305927,0.853405725567621
15.172514518722892,0.8529847064627528
15.172514578327537,0.8530571992110454
15.183153994381428,0.8531296205027107
15.229937344789505,0.8532019704433498
15.233076382428408,0.8532742491383555
15.261720955371857,0.8533464566929134
15.363204829394817,0.853418593212002
15.363204829394817,0.8534906588003933
15.36484064720571,0.8535626535626536
15.36484064720571,0.8536345776031434
15.385337471961975,0.8537064310260186
15.399213902652264,0.8537782139352306
15.425403513014317,0.8538499264345267
15.42540356516838,0.8539215686274509
15.460594788193703,0.8539931406173444
15.463904738426208,0.8540646425073457
15.463904738426208,0.8541360744003916
15.477781727910042,0.8542074363992173
15.508783593773842,0.854278728606357
15.508783593773842,0.8543499511241447
15.57599114999175,0.8544211040547142
15.602180361747742,0.8544921875
15.602180361747742,0.8545632015617375
15.634916678071022,0.8546341463414634
15.634916678071022,0.8547050219405168
15.634916692972183,0.8542884990253411
15.639826759696007,0.8543594739405748
15.639826878905296,0.8539435248296008
15.683202534914017,0.8540145985401459
15.692204810678959,0.8540856031128404
15.692204810678959,0.8541565386485173
15.713484644889832,0.8542274052478134
15.720031376928091,0.8542982030111704
15.72494163364172,0.8538834951456311
15.749493323266506,0.853954391072295
15.749493919312954,0.8535402521823472
15.806782945990562,0.8536112457586039
15.81824105978012,0.8536821705426356
15.81824105978012,0.8537530266343826
15.81824105978012,0.8538238141335914
15.81824117898941,0.8538945331398161
15.81824117898941,0.8539651837524178
15.82361464202404,0.8540357660705655
15.865708177909255,0.8541062801932368
15.865708177909255,0.8541767262192178
15.896808087825775,0.8542471042471043
15.928371250629425,0.85383502170767
15.975375890731812,0.8539054966248795
15.975375890731812,0.8534939759036144
15.980749428272247,0.853082851637765
15.981922686100006,0.8526721232546943
15.990106351673603,0.8527430221366699
16.0,0.8528138528138528
16.0,0.8528846153846154
16.0,0.8529553099471407
16.0,0.8530259365994236
16.0,0.8530964954392702
16.0,0.8531669865642995
16.01302209496498,0.8527577937649881
16.027753576636314,0.8528283796740173
16.027753576636314,0.8524197412553906
16.027753576636314,0.8524904214559387
16.05931666493416,0.8525610339875539
16.068674363195896,0.8526315789473684
16.140694707632065,0.852702056432329
16.184889137744904,0.8527724665391969
16.185707069933414,0.8523650262780698
16.198801647871733,0.8524355300859598
16.22580877877772,0.8525059665871122
16.255272208712995,0.8525763358778626
16.283097833395004,0.8526466380543634
16.302739538252354,0.8527168732125834
16.302739538252354,0.8523106241067174
16.32156302779913,0.8523809523809524
16.34202280640602,0.8524512137077582
16.342022955417633,0.8525214081826832
16.342022955417633,0.8525915359010937
16.34202328324318,0.8526615969581749
16.374759331345558,0.8527315914489311
16.381307434290648,0.8528015194681862
16.382124602794647,0.8528713811105838
16.422227628529072,0.8529411764705882
16.422227628529072,0.8530109056424846
16.423864405602217,0.8530805687203792
16.432902932167053,0.8526764566556134
16.432902932167053,0.8527462121212122
16.435322172939777,0.852342640795078
16.435322292149067,0.8519394512771996
16.44677995145321,0.8520094562647754
16.487700194120407,0.8520793950850661
16.492610573768616,0.8516769012753898
16.571178328245878,0.8517469310670444
16.577725738286972,0.8513449740443606
16.626830458641052,0.8514150943396226
16.639924839138985,0.8514851485148515
16.682482033967972,0.851555136663525
16.682482033967972,0.8516250588789449
16.684937350451946,0.8516949152542372
16.68493738025427,0.8512941176470589
16.731586815789342,0.8508936970837253
16.731586815789342,0.8509637987776211
16.73977107554674,0.8510338345864662
16.73977107554674,0.8511038046031001
16.747172996401787,0.8511737089201878
16.76104984432459,0.8512435476302206
16.780691432766616,0.8513133208255159
16.780691447667778,0.8513830285982185
16.824067505076528,0.8514526710402999
16.83961747214198,0.8515222482435597
16.858440447598696,0.8515917602996255
16.858440581709146,0.8511932615816565
16.891212932765484,0.8512628624883068
16.909181535243988,0.8508648901355774
16.927187215536833,0.8509345794392523
16.948465652763844,0.8510042036431574
16.967288948595524,0.8510737628384687
16.97056321799755,0.8511432571161922
17.004117906093597,0.8512126865671642
17.014756593853235,0.8508158508158508
17.031124740839005,0.8508853681267474
17.049130111932755,0.8509548206800186
17.061441972851753,0.851024208566108
17.061441972851753,0.8510935318752908
17.140009574592113,0.8511627906976744
17.14000964909792,0.8512319851231985
17.14279443770647,0.8513011152416357
17.14279443770647,0.8513701811425918
17.16619884967804,0.851439182915506
17.16861817240715,0.8510440835266821
17.227543652057648,0.851113172541744
17.230816952884197,0.8511821974965229
17.2308172211051,0.8512511584800742
17.236545365303755,0.8513200555812876
17.27501153945923,0.8513888888888889
17.28974262624979,0.8514576584914392
17.303655792027712,0.8515263644773358
17.33884758502245,0.8515950069348127
17.33884758502245,0.8516635859519408
17.363399282097816,0.8517321016166282
17.389589101076126,0.8518005540166205
17.389589101076126,0.8518689432395016
17.389589220285416,0.8514760147601476
17.389589220285416,0.8515444905486399
17.399409657344222,0.8516129032258064
17.39940977655351,0.8516812528788577
17.40432009845972,0.8517495395948435
17.40432021766901,0.8518177634606535
17.41250418126583,0.8518859245630175
17.415778033435345,0.8519540229885058
17.44196740537882,0.8515625
17.449332719668746,0.8516306844281121
17.450150914490223,0.8512396694214877
17.451787900179625,0.8513079394217531
17.463245674967766,0.8513761467889909
17.468156397342682,0.8514442916093535
17.473066613078117,0.851512373968836
17.49434545636177,0.8511223087494274
17.494345664978027,0.8511904761904762
17.532846592366695,0.8508009153318078
17.539357982575893,0.8508691674290942
17.539358220994473,0.8509373571101966
17.541812986135483,0.8510054844606947
17.54247224330902,0.8506167199634537
17.56472797691822,0.8506849315068493
17.59910213947296,0.8507530807850296
17.599102176725864,0.8508211678832117
17.599102176725864,0.8508891928864569
17.599102467298508,0.8505013673655424
17.599102467298508,0.8505694760820045
17.633475003764033,0.8506375227686703
17.633475003764033,0.8507055075102412
17.63347502797842,0.8507734303912647
17.63347502797842,0.8508412914961346
17.651480317115784,0.8504545454545455
17.651480317115784,0.850068150840527
17.743141785264015,0.8501362397820164
17.7480523660779,0.8502042669087608
17.74805260449648,0.8498185117967332
17.75623694062233,0.8498866213151928
17.80861532688141,0.8495013599274706
17.816799223423004,0.8495695514272769
17.834804251790047,0.8496376811594203
17.86099422723055,0.8497057492077863
17.86099422723055,0.8497737556561086
17.883908465504646,0.8498417005879693
17.904405316337943,0.8499095840867993
17.90846087783575,0.8499774062358789
17.90846087783575,0.8500451671183379
17.908460900187492,0.8501128668171558
17.9133720099926,0.8501805054151624
17.919918566942215,0.8502480829950383
17.92319220677018,0.8503155996393147
17.964112978428602,0.8503830554303741
17.97229689732194,0.8504504504504504
17.97229689732194,0.8505177847816299
17.998485773801804,0.8505850585058505
17.99943832680583,0.8502024291497976
18.018128752708435,0.8498201438848921
18.028937730938196,0.8498876404494382
18.03044044971466,0.8499550763701708
18.03044044971466,0.8500224517287831
18.030440531671047,0.8500897666068222
18.031222570687532,0.8501570210856887
18.044317483901978,0.8502242152466367
18.056629858911037,0.8502913491707754
18.068905353546143,0.850358422939068
18.068905353546143,0.8504254366323332
18.0721435546875,0.8504923903312444
18.075416531413794,0.8505592841163311
18.075416531413794,0.8506261180679785
18.103242099285126,0.8506928922664283
18.10900791734457,0.8503127792672028
18.10900791734457,0.8503796337650736
18.10900803655386,0.8504464285714286
18.10900803655386,0.8505131637661758
18.109008200466633,0.8501338090990187
18.109008200466633,0.8502006241640659
18.109008200466633,0.8502673796791443
18.109008200466633,0.8503340757238307
18.14907416701317,0.8499554764024934
18.155621081590652,0.8495772140631954
18.175263047218323,0.849644128113879
18.18508417904377,0.8497109826589595
18.18508456647396,0.8497777777777777
18.192387904971838,0.8498445135495335
18.213764309883118,0.8494671403197158
18.213764309883118,0.8495339547270306
18.213764309883118,0.849600709849157
18.213764309883118,0.8496674057649667
18.213765263557434,0.8497340425531915
18.213765263557434,0.8498006202924235
18.213765263557434,0.849867139061116
18.21949346922338,0.849933598937583
18.21949358843267,0.85
18.244009694084525,0.8500663423264042
18.244009694084525,0.850132625994695
18.2530480325222,0.8501988510826337
18.2530480325222,0.8502650176678446
18.2530480325222,0.8503311258278146
18.2530480325222,0.850397175639894
18.2530480325222,0.8504631671812969
18.2530480325222,0.8505291005291006
18.2530480325222,0.8505949757602468
18.2530480325222,0.8506607929515418
18.2530480325222,0.8507265521796565
18.254648946225643,0.8503521126760564
18.25464925915003,0.8499780026396833
18.255467150360346,0.8500439753737907
18.267779598012567,0.8501098901098901
18.268562138080597,0.8501757469244289
18.268562145531178,0.849802371541502
18.280019834637642,0.8498683055311677
18.288203354924917,0.8499341816586222
18.29966139793396,0.849561403508772
18.312756270170212,0.8496273564226217
18.31852076947689,0.8496932515337423
18.31852078437805,0.8493210687691634
18.31852078437805,0.8493870402802102
18.31852078437805,0.849015317286652
18.31852078437805,0.8486439195100612
18.31852114200592,0.8487101005684302
18.31852114200592,0.8487762237762237
18.31852114200592,0.8488422892092616
18.31852114200592,0.8489082969432314
18.31852114200592,0.8489742470536883
18.31852114200592,0.8490401396160558
18.31852114200592,0.8491059747056258
18.329124838113785,0.8491717523975588
18.347129384055734,0.8492374727668845
18.399250412359834,0.8488675958188153
18.419149354100227,0.848933391380061
18.423278212547302,0.8489991296779809
18.457259699702263,0.8490648107872988
18.457259699702263,0.8491304347826087
18.46989069133997,0.8491960017383746
18.474801525473595,0.8492615117289314
18.48953276872635,0.8493269648284846
18.508355852216482,0.8493923611111112
18.508355911821127,0.8494577006507592
18.5222684815526,0.8495229835212489
18.528034016489983,0.8495882097962723
18.545843705534935,0.8496533795493935
18.554223269224167,0.8492854049372023
18.554223388433456,0.8493506493506493
18.554223865270615,0.8494158372998701
18.567317809909582,0.8494809688581315
18.574646919965744,0.8495460440985733
18.582831379026175,0.8496110630942092
18.606601260602474,0.8496760259179266
18.606601737439632,0.8497409326424871
18.615568354725838,0.8498057833405266
18.620478183031082,0.8494391716997411
18.620478183031082,0.8495040965933592
18.627025738358498,0.8495689655172414
18.627025738358498,0.8496337785437311
18.658979535102844,0.8496985357450474
18.658979803323746,0.8497632371932845
18.658979803323746,0.8498278829604131
18.658980011940002,0.8498924731182795
18.658980280160904,0.849957007738607
18.658980332314968,0.8500214868929953
18.658980332314968,0.8500859106529209
18.661398895084858,0.8501502790897381
18.68516892194748,0.8497854077253219
18.68516892194748,0.8494208494208494
18.6941348426044,0.8494854202401372
18.711357980966568,0.8495499357051007
18.725234881043434,0.8496143958868895
18.73676523938775,0.849678800856531
18.737547121942043,0.8493150684931506
18.737547121942043,0.8493795464270432
18.737547162920237,0.8494439692044482
18.737547162920237,0.8495083368961095
18.75142428278923,0.8495726495726496
18.751424491405487,0.8496369073045706
18.763736188411713,0.8497011101622545
18.76373714208603,0.8497652582159625
18.765337150543928,0.8498293515358362
18.76691234111786,0.8498933901918977
18.80380193889141,0.8495311167945439
18.80380193889141,0.8491691521090754
18.803802527487278,0.8492333901192505
18.80380269512534,0.8488718603661133
18.822661843150854,0.8489361702127659
18.822661843150854,0.8490004253509145
18.822661843150854,0.8490646258503401
18.822661843150854,0.8491287717807054
18.822661843150854,0.8491928632115548
18.822661843150854,0.8488322717622081
18.822661843150854,0.8488964346349746
18.822661843150854,0.848960543063216
18.822661843150854,0.8490245971162002
18.82757194340229,0.8490885968630776
18.82757194340229,0.8491525423728814
18.843024319037795,0.8492164337145277
18.843024319037795,0.8492802709568162
18.85212462581694,0.8489208633093526
18.855398420244455,0.8489847715736041
18.868492871522903,0.8490486257928118
18.868492871522903,0.849112426035503
18.868492871522903,0.8487536966624419
18.868492871522903,0.8488175675675675
18.868492990732193,0.8488813845504433
18.868492990732193,0.8489451476793249
18.87913190945983,0.8490088570223534
18.880732987076044,0.8490725126475548
18.880732987076044,0.8491361146228403
18.880732998251915,0.8487784330244313
18.88073307275772,0.848421052631579
18.891408188268542,0.8484848484848485
18.891408188268542,0.8485485906604964
18.89468204975128,0.8486122792262405
18.901228941977024,0.8486759142496847
18.901228941977024,0.8487394957983193
18.908460900187492,0.8488030239395212
18.920016445219517,0.8484466834592779
18.920016445219517,0.8485102811582039
18.920871309936047,0.8485738255033557
18.92165380716324,0.8486373165618448
18.927382677793503,0.8487007544006706
18.933013938367367,0.8487641390867198
18.933014057576656,0.8488274706867671
18.9347482919693,0.848890749267476
18.94706041365862,0.8489539748953975
18.94706041365862,0.848598912588875
18.954389676451683,0.8486622073578596
18.954390630126,0.8483075637275387
18.969939537346363,0.847953216374269
18.976327523589134,0.8480167014613779
18.976327523589134,0.8480801335559266
18.986343897879124,0.8481435127242386
18.986343897879124,0.8482068390325271
18.99524867348373,0.8482701125468946
18.99524867348373,0.8483333333333334
19.014952436089516,0.8483965014577259
19.0256272777915,0.8484596169858452
19.0256272777915,0.8485226799833542
19.02562767267227,0.848585690515807
19.02562767267227,0.8486486486486486
19.02562775462866,0.8487115544472152
19.047688465565443,0.8487744079767345
19.060098603367805,0.848421926910299
19.069786325097084,0.8484848484848485
19.091882614418864,0.8481327800829875
19.091882614418864,0.8481957693902945
19.104195088148117,0.8478441127694859
19.113980390131474,0.8479071694985495
19.1180722117424,0.847970173985087
19.122200129553676,0.8480331262939959
19.122200367972255,0.8480960264900662
19.128711059689522,0.848158874637981
19.1287112981081,0.8482216708023159
19.15080736577511,0.8482844150475403
19.15080736577511,0.8483471074380166
19.15080736577511,0.8479966955803387
19.153397660702467,0.847646573080099
19.153397660702467,0.8477094510936856
19.15571890026331,0.8477722772277227
19.156573429703712,0.8478350515463917
19.157355833798647,0.8478977741137675
19.15902835316956,0.8479604449938195
19.167177103459835,0.8480230642504119
19.196639701724052,0.8480856319473035
19.20895166695118,0.8481481481481481
19.20973416045308,0.8482106129164952
19.218381587415934,0.8482730263157895
19.21838166192174,0.8483353884093712
19.224464282393456,0.8483976992604766
19.229376047849655,0.8480492813141683
19.232685279101133,0.8481116584564861
19.232685338705778,0.8481739844070578
19.24656257778406,0.8482362592288761
19.24656257778406,0.8478884788847888
19.26132996380329,0.8479508196721312
19.26865953207016,0.8480131093814011
19.26865953207016,0.8480753480753481
19.27779633551836,0.8477282030290626
19.28502830862999,0.8477905073649754
19.290755540132523,0.847443762781186
19.307942628860474,0.8470973017170891
19.307942628860474,0.8471597874948917
19.316127382218838,0.8472222222222222
19.341241274029016,0.847284605961617
19.34722712635994,0.8473469387755102
19.357048124074936,0.8474092207262341
19.36523125693202,0.8474714518760196
19.366869062185287,0.8475336322869955
19.39623362198472,0.8475957620211899
19.39623362198472,0.8476578411405296
19.408607786521316,0.8477198697068404
19.408607786521316,0.8477818477818477
19.410084940493107,0.8478437754271766
19.432341814041138,0.8479056527043514
19.434735391288996,0.8479674796747968
19.434735391288996,0.8476229175132061
19.436433508992195,0.8472786352558895
19.43888918310404,0.8469346325619164
19.471624612808228,0.8465909090909091
19.505999110639095,0.8466531440162272
19.516637541353703,0.8467153284671532
19.53939414769411,0.8467774625050669
19.53939438611269,0.8464343598055105
19.552586518228054,0.8464965573106521
19.578677900135517,0.8465587044534413
19.591869918629527,0.8466208012950223
19.606601174920797,0.8466828478964401
19.606601174920797,0.8467448443186413
19.61730183660984,0.8468067906224738
19.618939051404595,0.8468686868686869
19.618939066305757,0.8469305331179321
19.62221187353134,0.846992329430763
19.62221314571798,0.8470540758676351
19.62221314571798,0.8471157724889068
19.627123273909092,0.8471774193548387
19.627123422920704,0.8472390165255945
19.628698164597154,0.8473005640612409
19.638226106762886,0.8473620620217479
19.6382265239954,0.8470209339774557
19.65079529955983,0.8466800804828973
19.650795679539442,0.8467417538213998
19.650795679539442,0.8464012866907921
19.67622766084969,0.8464630225080386
19.676227958872914,0.8465247087183608
19.677864845842123,0.8465863453815261
19.677864875644445,0.8462464873544762
19.70235512033105,0.8463081861958266
19.702355217188597,0.8463698355395106
19.702355217188597,0.8464314354450682
19.72199710831046,0.8464929859719439
19.739282056689262,0.8461538461538461
19.76864643022418,0.8462154585502603
19.78164403140545,0.8462770216172938
19.78164403140545,0.8463385354141657
19.811301730573177,0.8464
19.811301730573177,0.8464614154338265
19.811301730573177,0.8465227817745803
19.811301730573177,0.8465840990811027
19.811301730573177,0.8466453674121406
19.811301730573177,0.8467065868263473
19.8120838701725,0.8467677573822825
19.817849151790142,0.8468288791384124
19.817849211394787,0.84688995215311
19.82439634203911,0.8469509764846552
19.827571991831064,0.847011952191235
19.827571991831064,0.8470728793309439
19.830552741885185,0.8471337579617835
19.830552741885185,0.8471945881416634
19.86282603815198,0.847255369928401
19.86328937113285,0.8473161033797216
19.877557389438152,0.8473767885532592
19.88086636736989,0.8474374255065554
19.88086636736989,0.8474980142970612
19.889869153499603,0.8475585549821357
19.889869406819344,0.8472222222222222
19.916058335453272,0.8472828242760809
19.92876234650612,0.8473433782712133
19.929678056389093,0.8474038842647642
19.929678056389093,0.8474643423137876
19.937301214784384,0.8475247524752475
19.941856771707535,0.8475851148060174
19.94302947819233,0.8472497032053818
19.943029791116714,0.8473101265822784
19.952789191156626,0.8473705021747726
19.952789191156626,0.8474308300395257
19.974593257531524,0.8474911102331094
20.020814888179302,0.8475513428120063
20.020815074443817,0.8476115278326095
20.0339097045362,0.8472770323599053
20.033910181373358,0.8473372781065088
20.038784205913544,0.847397476340694
20.064154477789998,0.847457627118644
20.070640210062265,0.8475177304964538
20.07070219516754,0.8475777865301299
20.07070219516754,0.8476377952755906
20.116533041000366,0.8476977567886659
20.16119035333395,0.8477576711250984
20.165638208389282,0.8478175383405426
20.1820058375597,0.8474842767295597
20.197592459619045,0.8475442043222003
20.211469097062945,0.8472113118617439
20.218015782535076,0.8472712995681193
20.218016419559717,0.8469387755102041
20.218016419559717,0.8469988230678698
20.26384737342596,0.8470588235294118
20.26384737342596,0.8471187769502156
20.273667320609093,0.8471786833855799
20.27366778999567,0.8472385428907168
20.27366791665554,0.8472983555207517
20.295409724116325,0.8473581213307241
20.337504252791405,0.8474178403755869
20.352235466241837,0.8474775127102073
20.38707173988223,0.8471462079749804
20.38707221671939,0.8472059398202423
20.40952404588461,0.847265625
20.430802570655942,0.8473252635689184
20.440623551607132,0.847384855581577
20.447829753160477,0.8474444010924698
20.469268299639225,0.8471138845553822
20.483180858194828,0.8471734892787525
20.483180858194828,0.8468433359314107
20.49048455245793,0.8469029996104402
20.49048455245793,0.8465732087227414
20.49785024859011,0.846632931101596
20.49785024859011,0.846692607003891
20.519947286695242,0.8467522364838584
20.5273130312562,0.8464230171073095
20.5273130312562,0.8460940536338905
20.53392263688147,0.8461538461538461
20.53392275609076,0.8462135922330097
20.53467852808535,0.8462732919254659
20.53467862866819,0.8463329452852154
20.53467862866819,0.8463925523661753
20.53467862866819,0.8464521132221792
20.534678677096963,0.8465116279069768
20.534678677096963,0.8465710964742348
20.534678677096963,0.8466305189775368
20.537659615278244,0.8466898954703833
20.550290159881115,0.846749226006192
20.556775491684675,0.8468085106382979
20.57811702415347,0.8464810518174787
20.57811702415347,0.8461538461538461
20.586238546296954,0.8462132921174652
20.586238546296954,0.8462726921591348
20.586238546296954,0.8463320463320463
20.586238546296954,0.8463913546893091
20.586238546296954,0.8464506172839507
20.61324618011713,0.8465098341689163
20.61324618011713,0.8465690053970701
20.61324618011713,0.8466281310211946
20.61324618011713,0.8466872110939908
20.61324618011713,0.8463611859838275
20.61324618011713,0.8460354118552733
20.61324618011713,0.8460946517891497
20.623165257275105,0.8461538461538461
20.629676520824432,0.8462129950019224
20.629676640033722,0.846272098385857
20.643589437007904,0.8463311563580485
20.643589437007904,0.8463901689708141
20.660776054486632,0.8460652591170825
20.660776054486632,0.8461243284727552
20.663231648504734,0.8461833525124665
20.67632582783699,0.8462423312883436
20.68651294708252,0.8463012648524338
20.68651294708252,0.846360153256705
20.68651294708252,0.8464189965530448
20.68651294708252,0.8460949464012251
20.68778339959681,0.8461538461538461
20.705789007246494,0.846212700841622
20.72127641364932,0.8458891013384321
20.72127641364932,0.845565749235474
20.734432891011238,0.8456247611769201
20.741799145936966,0.8456837280366692
20.777808390557766,0.8457426498663612
20.793358892202377,0.8458015267175573
20.798830181360245,0.8454788248760016
20.825740545988083,0.8455377574370709
20.840008195489645,0.8455966450629051
20.840008195489645,0.8456554878048781
20.843281596899033,0.8457142857142858
20.843647718429565,0.8457730388423458
20.87274432182312,0.8458317472401979
20.89484165236354,0.8458904109589042
20.903843980282545,0.8459490300494484
20.904307767748833,0.8456273764258555
20.904307767748833,0.8456860509312049
20.905480735003948,0.8457446808510638
20.92434010654688,0.8454234713254842
20.944507393985987,0.8454821564160971
20.944507393985987,0.8455407969639469
20.95197112672031,0.8455993930197269
20.95294887572527,0.8456579446340539
21.0,0.8457164518574678
21.0,0.8453959833270178
21.0,0.8450757575757576
21.0,0.8451344187807649
21.0,0.8451930355791067
21.0,0.845251608021188
21.0,0.8449319213313162
21.0,0.8449905482041588
21.003689356148243,0.844671201814059
21.003689356148243,0.8447298828862864
21.014329727739096,0.8444108761329305
21.01432990655303,0.844469611174028
21.014756675809622,0.8445283018867924
21.036427527666092,0.8445869483213881
21.05606861412525,0.8442684766214178
21.062616035342216,0.8443271767810027
21.087631404399872,0.8443858327053504
21.08763164281845,0.8444444444444444
21.101641848683357,0.8445030120481928
21.107175555080175,0.8441851712457659
21.107175823301077,0.8442437923250564
21.115555034950376,0.8439262880782249
21.121541067957878,0.8439849624060151
21.124814551323652,0.844043592634348
21.124814551323652,0.8441021788129226
21.12563315220177,0.8441607209913631
21.125633480027318,0.8442192192192193
21.13218104094267,0.8442776735459663
21.132999185472727,0.8443360840210052
21.13790962100029,0.8443944506936633
21.139546133577824,0.8440779610194903
21.140107648447156,0.8441363806669164
21.14691172540188,0.8441947565543071
21.14691172540188,0.8442530887308124
21.165735334157944,0.843937125748503
21.165735751390457,0.8439955106621774
21.16659015417099,0.844053851907255
21.18911436572671,0.8441121495327103
21.19451392441988,0.844170403587444
21.20010808110237,0.8438550616361599
21.205018907785416,0.8439133681852129
21.211932387202978,0.8439716312056738
21.21320351958275,0.8440298507462687
21.235300540924072,0.8440880268556509
21.2393928617239,0.8441461595824012
21.246891848742962,0.8438315318673127
21.265581406652927,0.8435171385991058
21.265582121908665,0.8432029795158287
21.293772745877504,0.8432613551749814
21.329416897147894,0.8433196873836993
21.36098052561283,0.8433779761904762
21.361335158348083,0.8430643361844552
21.36955602094531,0.8427509293680298
21.3850690536201,0.842809364548495
21.38506943359971,0.8428677563150074
21.435028448700905,0.8429261047159302
21.442358531057835,0.8429844097995546
21.46118149533868,0.8430426716141002
21.49309889227152,0.8431008902077152
21.49800992012024,0.8431590656284761
21.501283667981625,0.8432171979243884
21.502920627593994,0.8432752871433864
21.59949267655611,0.8433333333333334
21.59949267655611,0.8433913365420215
21.604403004050255,0.8434492968171725
21.606040343642235,0.8435072142064373
21.657245576381683,0.8435650887573964
21.671513255685568,0.84362292051756
21.69115486741066,0.843680709534368
21.702613472938538,0.8437384558551903
21.72589362040162,0.8437961595273265
21.730439200997353,0.8438538205980066
21.73630214482546,0.8439114391143911
21.742261990904808,0.8439690151235706
21.742359906435013,0.8440265486725663
21.778467543423176,0.8440840398083302
21.77954377233982,0.8441414885777451
21.787727262824774,0.8441988950276244
21.789364904165268,0.8442562592047128
21.795129418373108,0.8443135811556864
21.795129418373108,0.8443708609271523
21.79591218009591,0.8444280985656492
21.8151986412704,0.8444852941176471
21.821025140583515,0.844542447629548
21.83192177116871,0.8442321822189567
21.867931932210922,0.8442893867058392
21.881026841700077,0.8443465491923642
21.89959256350994,0.8444036697247707
21.90230542421341,0.8440939104915627
21.91749992594123,0.8441510817748441
21.92030979692936,0.844208211143695
21.921947315335274,0.844265298644192
21.933404926210642,0.8443223443223443
21.933404926210642,0.8443793482240938
21.933404926210642,0.8444363103953147
21.949773479253054,0.8444932308818148
21.949773717671633,0.8445501097293343
21.959594078361988,0.8446069469835467
21.979235917329788,0.8446637426900585
21.982510328292847,0.84472049689441
21.98578307032585,0.8447772096420745
22.00434921681881,0.8448338809784592
22.010335192084312,0.8448905109489051
22.03161334991455,0.8449470995986866
22.06435051932931,0.8450036469730124
22.07089787721634,0.8450601531170252
22.07744498550892,0.8451166180758017
22.096109069883823,0.8451730418943534
22.09669554233551,0.8452294246176256
22.09669554233551,0.8452857662904987
22.1090080589056,0.8453420669577875
22.111817844212055,0.8453983266642415
22.111817844212055,0.8454545454545455
22.114016069099307,0.8455107233733188
22.149464935064316,0.8455668604651163
22.18757549673319,0.8452597166727207
22.19422021508217,0.8453159041394336
22.23294354788959,0.8453720508166969
22.250947773456573,0.8454281567489115
22.251766350120306,0.8454842219804135
22.339701872318983,0.8451776649746193
22.398261591792107,0.8452337803552011
22.42772525548935,0.8452898550724638
22.495688995346427,0.8453458891705904
22.511861726641655,0.8454018826937002
22.52266076207161,0.8450959102424901
22.53765945136547,0.8447901591895803
22.550754114985466,0.8444846292947559
22.550754114985466,0.8441793203181489
22.560966283082962,0.8442356342609324
22.560966283082962,0.8442919075144508
22.569052517414093,0.844348140122788
22.58649644255638,0.8444043321299639
22.58649668097496,0.8444604835799351
22.590588722378016,0.8445165945165946
22.607774958014488,0.844572664983772
22.6135400980711,0.8446286950252343
22.617595717310905,0.8446846846846847
22.6239220444113,0.8447406340057637
22.62741708755493,0.844796543032049
22.639533668756485,0.8448524118070554
22.639533668756485,0.8449082403742353
22.640511855483055,0.8449640287769784
22.640511855483055,0.845019777058612
22.650367986410856,0.8450754852624012
22.650367986410856,0.8447718289615522
22.652005419135094,0.8448275862068966
22.652432538568974,0.844883303411131
22.65416720509529,0.8449389806173726
22.658516369760036,0.844994617868676
22.680356107652187,0.8450502152080345
22.680356346070766,0.844747221226246
22.680356346070766,0.8448028673835125
22.707621447741985,0.8448584736653529
22.758923530578613,0.8449140401146131
22.758923768997192,0.8449695667740781
22.787825409322977,0.845025053686471
22.787826005369425,0.8450805008944544
22.809371627867222,0.8451359084406295
22.826289935037494,0.8451912763675367
22.828745182603598,0.8452466047176554
22.833203872665763,0.8453018935334048
22.833203872665763,0.845
22.836930319666862,0.8450553373795073
22.842304229736328,0.8447537473233405
22.86311937123537,0.8444523724580806
22.863680139183998,0.844151212553495
22.863680139183998,0.8442067736185384
22.902402326464653,0.8442622950819673
22.91058584675193,0.8439615247595298
22.914715003222227,0.844017094017094
22.914715003222227,0.8440726237095052
22.914715480059385,0.8441281138790035
22.96699596941471,0.8438278192813945
22.99406488239765,0.8438833570412517
22.99406488239765,0.8439388553146108
23.00552223995328,0.8439943141435678
23.01616206765175,0.8440497335701599
23.06717110797763,0.8441051136363636
23.06717110797763,0.8441604543840966
23.0857265740633,0.843860894251242
23.0857265740633,0.8435615466477474
23.091101076453924,0.8436170212765958
23.091101076453924,0.8433179723502304
23.09227403253317,0.8433734939759037
23.098820969462395,0.843074743181013
23.104195699095726,0.8431303116147308
23.11074271798134,0.8431858407079647
23.151199728250504,0.843241330502477
23.151199728250504,0.8432967810399717
23.170841611921787,0.8433521923620934
23.170841611921787,0.8434075645104278
23.177388856187463,0.8434628975265017
23.188846487551928,0.8435181914517839
23.212580393999815,0.8435734463276836
23.21549922414124,0.8436286621955524
23.219127885997295,0.8436838390966831
23.22976667433977,0.8437389770723104
23.229767121374607,0.8437940761636107
23.229767121374607,0.8438491364117024
23.23467828705907,0.8439041578576463
23.236582275480032,0.8436069038393801
23.239330675452948,0.8436619718309859
23.24695384502411,0.8433650123196058
23.255956262350082,0.8434201266713582
23.255956262350082,0.8434752022511431
23.31160669028759,0.8435302390998594
23.31160692870617,0.8432337434094903
23.327976398169994,0.8432888264230499
23.327976413071156,0.843343870741131
23.356167938560247,0.8433988764044944
23.356167938560247,0.8431028431028431
23.36398619413376,0.8431578947368421
23.36608612537384,0.8432129077516661
23.36608612537384,0.8432678821879382
23.3799636811018,0.843322818086225
23.38563071936369,0.8433777154870358
23.450737480074167,0.8434325744308231
23.465469360351562,0.8434873949579832
23.472015887498856,0.8435421771088555
23.48347434401512,0.8432470258922323
23.49221943318844,0.8433018537950332
23.492219671607018,0.8433566433566434
23.498571675270796,0.8434113946172667
23.506389789283276,0.8431167016072676
23.50802703946829,0.8431714984282221
23.51621064171195,0.8432262569832403
23.528486747294664,0.8432809773123909
23.528486747294664,0.8433356594556873
23.575600013136864,0.8433903034530869
23.575600013136864,0.8434449093444909
23.579228695482016,0.8434994771697456
23.579228933900595,0.8435540069686411
23.596415154635906,0.8432601880877743
23.596975937485695,0.8433147632311978
23.596976175904274,0.8430212321615037
23.605062579736114,0.8430758524704245
23.605062579736114,0.8431304347826087
23.606236413121223,0.8431849791376912
23.625877818092704,0.843239485575252
23.625878056511283,0.8432939541348159
23.65397155098617,0.8430010420284821
23.65397155098617,0.8430555555555556
23.706937078386545,0.8431100312391531
23.706937078386545,0.8431644691186676
23.714266657829285,0.8432188692334374
23.724452383816242,0.8429264909847434
23.745366394519806,0.8429809358752166
23.74700192734599,0.8426888426888427
23.74700192734599,0.8427433321787322
23.753915555775166,0.842797783933518
23.820659389719367,0.8428521979923849
23.820659389719367,0.842560553633218
23.82884270325303,0.8426150121065376
23.828843656927347,0.8426694329183956
23.852845093235373,0.8427238161078465
23.852845212444663,0.8427781617138909
23.858305782079697,0.842832469775475
23.858867220580578,0.8428867403314917
23.858867697417736,0.8429409734207801
23.889405224472284,0.8429951690821256
23.936873733997345,0.8430493273542601
23.939756378531456,0.843103448275862
23.955342184752226,0.8428128231644261
23.955342184752226,0.8425223983459683
23.97124683856964,0.8422321736135032
23.999073162674904,0.8419421487603306
24.05145137012005,0.8419965576592082
24.061272457242012,0.8417068134893324
24.068380504846573,0.8417612659098728
24.137384701520205,0.8418156808803301
24.13983891159296,0.8418700584393263
24.144822247326374,0.8419243986254296
24.172577165067196,0.8416351769151494
24.210222482681274,0.8416895604395604
24.210222482681274,0.841743906625472
24.257690869271755,0.8417982155113246
24.257690869271755,0.841852487135506
24.277331955730915,0.8419067215363512
24.277332432568073,0.8419609187521426
24.308895781636238,0.8420150788211104
24.328439451754093,0.842069201781432
24.34607930108905,0.8421232876712329
24.355900317430496,0.8421773365285861
24.375541985034943,0.8422313483915127
24.375541985034943,0.8419432090318166
24.384482845664024,0.8419972640218878
24.384482845664024,0.8420512820512821
24.405823945999146,0.8417634996582365
24.434467121958733,0.8414759139050222
24.439377635717392,0.8415300546448088
24.44837936758995,0.8415841584158416
24.44837936758995,0.8416382252559726
24.45001755654812,0.8413510747185261
24.459874097257853,0.8410641200545702
24.466030538082123,0.8407773610637572
24.50976110994816,0.8408316291751875
24.5991018936038,0.8408858603066439
24.61124423518777,0.8409400544959128
24.62515783123672,0.8409942117807286
24.632523760199547,0.8410483321987747
24.654265123419464,0.8411024157876829
24.688174184411764,0.841156462585034
24.72254871763289,0.8412104726283577
24.729094207286835,0.840924541128484
24.768379390239716,0.8409785932721713
24.7746693007648,0.8410326086956522
24.781473837792873,0.8410865874363328
24.81584668904543,0.8411405295315683
24.860504411160946,0.8408551068883611
24.872316926717758,0.8409090909090909
24.874772295355797,0.840963038318074
24.879682928323746,0.8410169491525423
24.88623021543026,0.8410708234496781
24.887866739183664,0.8411246612466124
24.887866858392954,0.8408398239078902
24.88953997939825,0.8408937034529451
24.924340695142746,0.8406091370558376
24.93344058468938,0.8406630581867388
24.987748567014933,0.8407169428474806
24.98774904385209,0.8407707910750507
24.98774904385209,0.8408246029063873
24.99328225851059,0.8405405405405405
24.99675253778696,0.8405943937858832
24.99917084723711,0.8406482106684673
25.008173152804375,0.8407019912251097
25.022940889000893,0.8407557354925776
25.056459818035364,0.8408094435075886
25.056460436433554,0.8408631153068106
25.074927665293217,0.8409167509268621
25.09246864914894,0.8409703504043127
25.09456990659237,0.8410239137756821
25.09456990659237,0.8410774410774411
25.102290391921997,0.8407943453382699
25.194514237344265,0.8405114401076716
25.21320390701294,0.8402287251934073
25.213594660162926,0.839946200403497
25.213594913482666,0.84
25.215889930725098,0.8397177419354839
25.246330499649048,0.8397715821296607
25.3254589214921,0.8394895903290799
25.3254589214921,0.8395434709634105
25.32571652531624,0.8392617449664429
25.32817167043686,0.8393156658839316
25.331445321440697,0.8393695506371562
25.36339958012104,0.8394233992624874
25.36339958012104,0.8394772117962467
25.382650583982468,0.8395309882747068
25.385460674762726,0.8395847287340924
25.3879158757627,0.8396384332105792
25.44929677248001,0.8396921017402945
25.455843910574913,0.8397457343593175
25.461217932403088,0.8394648829431438
25.47057580202818,0.839518555667001
25.47057580202818,0.839572192513369
25.470576278865337,0.8392916805880387
25.482033133506775,0.8393453573814296
25.4951281696558,0.8393989983305509
25.496079862117767,0.839452603471295
25.50740395486355,0.8391725058391725
25.517224870622158,0.8392261507671781
25.554053649306297,0.8392797599199733
25.557265304028988,0.8393333333333334
25.616386704146862,0.8393868710429857
25.63916963338852,0.8394403730846103
25.665099877864122,0.8394938394938395
25.671904169023037,0.8395472703062583
25.6928278952837,0.8396006655574043
25.692828133702278,0.8396540252827678
25.703859075903893,0.8397073495177918
25.724282518029213,0.8397606382978723
25.81116701103747,0.839481555333998
25.83886021375656,0.8395348837209302
25.898640122264624,0.839256061109266
25.922338247299194,0.8393094289508632
25.938706193119287,0.839362761367408
25.94197886250913,0.8394160583941606
25.968828219920397,0.839469320066335
25.970989555120468,0.8395225464190982
25.970989555120468,0.8395757374875704
26.009089950472116,0.8396288933068257
26.01236329600215,0.8393507784034449
26.0250661149621,0.8394039735099338
26.0250661149621,0.8394571333995365
26.037574691697955,0.8395102581072138
26.04509963095188,0.8395633476678795
26.045099824666977,0.8396164021164021
26.056628853082657,0.8396694214876033
26.06356790661812,0.8397224058162591
26.084944292902946,0.8397753551370994
26.08769239857793,0.8398282694848085
26.094203889369965,0.8398811488940244
26.10402436554432,0.8399339933993399
26.10566210746765,0.8399868030353019
26.132216626778245,0.8400395778364116
26.132217103615403,0.840092317837125
26.13251030445099,0.8401450230718523
26.138399049639702,0.8401976935749588
26.142135620117188,0.8402503293807642
26.180137380957603,0.840302930523543
26.192414291203022,0.8403554970375247
26.192414291203022,0.8404080289568937
26.19768935441971,0.8404605263157895
26.224465303122997,0.8405129891483065
26.31026466935873,0.8405654174884944
26.32008496671915,0.8406178113703582
26.32008496671915,0.8406701708278581
26.346274942159653,0.8403940886699507
26.34745887480676,0.840118187787262
26.347458934411407,0.8401706596652445
26.352369233965874,0.8402230971128609
26.37246373295784,0.8402755001639882
26.37620099633932,0.840327868852459
26.39865291118622,0.8403802032120616
26.39865291118622,0.84043250327654
26.444483868777752,0.8401572224041925
26.47489921376109,0.8402095612311722
26.49490714073181,0.8402618657937807
26.50340947508812,0.8403141361256544
26.50340947508812,0.840366372260386
26.514048725366592,0.8404185742315239
26.53778252378106,0.8404707420725728
26.54191045463085,0.8405228758169935
26.541911408305168,0.8405749754982031
26.554969858378172,0.8403004572175049
26.56809999793768,0.8403525954946132
26.57369476556778,0.8404046997389034
26.590161319822073,0.8404567699836868
26.590161558240652,0.8405088062622309
26.623654091730714,0.8405608086077601
26.656293123960495,0.840612777053455
26.676911681890488,0.8406647116324536
26.693280916661024,0.8407166123778501
26.698190562427044,0.8404428524910452
26.724843949079514,0.8404947916666666
26.737547121942043,0.8402212821347218
26.801310943439603,0.8402732595966168
26.804583579301834,0.8403252032520325
26.821221068501472,0.8403771131339401
26.821221068501472,0.8404289892752681
26.86580567806959,0.8404808317089019
26.87061920762062,0.8405326404676843
26.87061920762062,0.8405844155844155
26.897760219871998,0.8406361570918532
26.897760219871998,0.8406878650227125
26.897760219871998,0.840739539409666
26.917267832905054,0.8407911802853437
26.926795836538076,0.8408427876823339
26.941954612731934,0.8408943616331821
26.941954612731934,0.840945902170392
26.944996876642108,0.8409974093264249
26.951898105442524,0.8410488831337002
26.96882768534124,0.8411003236245954
26.97864867001772,0.8411517308314461
26.97864867001772,0.8412031047865459
26.980542957782745,0.8412544455221468
26.980543605983257,0.841305753070459
26.981103850528598,0.8410339256865913
26.981103850528598,0.8410852713178295
26.981103850528598,0.8411365837907653
26.983657397329807,0.8408650742414461
26.9993664175272,0.8409164246531139
27.00552199780941,0.8409677419354838
27.00552199780941,0.8410190261206063
27.04913020133972,0.84107027724049
27.0533814355731,0.8411214953271028
27.066475737839937,0.8408505154639175
27.066475737839937,0.840901771336554
27.082818754017353,0.840952994204765
27.114762492477894,0.8410041841004184
27.11885440349579,0.8407335907335908
27.230817176401615,0.8404631714377614
27.23425018042326,0.8405144694533762
27.275989562273026,0.8405657344905175
27.296815015375614,0.8406169665809768
27.324275508522987,0.8406681657565049
27.350305143743753,0.840398201669878
27.36765071377158,0.8404494382022472
27.370925031602383,0.8401797175866496
27.38837911002338,0.8402309913378249
27.471625566482544,0.8399615137908916
27.471625566482544,0.8400128246232766
27.52708211541176,0.8400641025641026
27.52708211541176,0.8401153476449856
27.544428508728743,0.8401665598975016
27.548556245863438,0.840217739353186
27.572386227548122,0.8402688860435339
27.579167058691382,0.84032
27.612588211894035,0.8403710812539987
27.651479974389076,0.8404221298369043
27.688931178301573,0.8404731457800512
27.72811736119911,0.8405241291147332
27.736754652112722,0.8405750798722045
27.77603781223297,0.8406259980836793
27.786677986383438,0.8403575989782887
27.809176549315453,0.8404085541015002
27.809176549315453,0.8401403956604978
27.81941355764866,0.8401913875598086
27.872352859005332,0.8402423469387755
27.88217391818762,0.8402932738284986
27.89143410883844,0.840025493945188
27.89552614092827,0.8397578846766486
27.895526379346848,0.8398089171974522
27.904528498649597,0.839859917223814
27.917623832821846,0.83991088478676
27.948037415742874,0.8399618199172765
27.950360909104347,0.8396946564885496
27.952655158936977,0.8394276629570747
27.952655158936977,0.8394787031150668
27.968828208744526,0.8395297108357166
27.983096566051245,0.8395806861499364
27.996190547943115,0.8393140679580819
27.99782720953226,0.8393650793650793
28.011740040034056,0.8394160583941606
28.01475650817156,0.8394670050761421
28.04938730597496,0.8395179194418014
28.061663329601288,0.8392517438173748
28.083601236343384,0.8393026941362915
28.122225757688284,0.8393536121673004
28.153325110673904,0.8390877415267659
28.15332582220435,0.8391386953768207
28.17179450765252,0.8391896169673947
28.23844077438116,0.839240506329114
28.291770696640015,0.8392913634925656
28.29409172013402,0.8393421884882986
28.2940919585526,0.8393929813468226
28.340288996696472,0.8394437420986094
28.346469677984715,0.8394944707740917
28.34765395708382,0.8395451674036639
28.36038376390934,0.8395958320176824
28.368016678839922,0.8396464646464646
28.38739014789462,0.8396970653202903
28.435677126049995,0.8397476340694007
28.45371826738119,0.8397981709239988
28.471625566482544,0.8398486759142497
28.471625566482544,0.839583989914907
28.526520079001784,0.8393194706994329
28.526520250365138,0.8390551181102363
28.530159704387188,0.8387909319899244
28.530159942805767,0.8388416745357256
28.569077283143997,0.8388923851478918
28.585445910692215,0.8389430638565587
28.60126383602619,0.8389937106918239
28.60126383602619,0.8387299591323483
28.603450775146484,0.8384663733500943
28.66948539763689,0.8382029531888155
28.686929285526276,0.8382537688442211
28.703297033905983,0.8383045525902669
28.726213186979294,0.8383553044569994
28.726213186979294,0.8384060244744274
28.736166704446077,0.838456712672522
28.736166704446077,0.8381937911571026
28.74314245954156,0.8382445141065831
28.743532398715615,0.8382952052648073
28.743532398715615,0.8383458646616542
28.744217671453953,0.8383964923269652
28.76144117861986,0.8384470882905448
28.80641746148467,0.8384976525821596
28.80641746148467,0.8385481852315394
28.816237784922123,0.8385986862683766
28.85143008828163,0.8386491557223265
28.858795076608658,0.8386995936230072
28.858795076608658,0.83875
28.91202812641859,0.8384879725085911
28.91202812641859,0.8385384134915678
28.91281098127365,0.8385888229784577
28.934748351573944,0.8386392009987516
28.94718439131975,0.838377535101404
28.94718439131975,0.8384279475982532
28.971736423671246,0.8384783286560649
29.0,0.8385286783042394
29.059305924922228,0.8385789965721409
29.069944947957993,0.8386292834890966
29.080131957307458,0.8386795390843974
29.096134461462498,0.8387297633872977
29.110048085451126,0.8387799564270153
29.114139929413795,0.8388301182327318
29.144101882353425,0.8388802488335926
29.171428374946117,0.8386194029850746
29.172967575490475,0.8386695679204228
29.172967575490475,0.8387197016780609
29.174701884388924,0.8387698042870456
29.174701884388924,0.8388198757763975
29.174701884388924,0.8385594535858429
29.1779756359756,0.8386095592799503
29.212812434881926,0.8386596338814769
29.2390371914953,0.8387096774193549
29.2390371914953,0.8387596899224806
29.32692639529705,0.8388096714197149
29.36048126220703,0.8388596219398823
29.365391499362886,0.838909541511772
29.36539242323488,0.838649736760607
29.378485471010208,0.8383900928792569
29.436594143509865,0.8384401114206128
29.484097773209214,0.838490099009901
29.488971397280693,0.8385400556758429
29.489532694220543,0.8385899814471243
29.517163023352623,0.8386398763523957
29.517163023352623,0.8386897404202719
29.527081351727247,0.8387395736793327
29.532383628189564,0.8387893761581223
29.532383747398853,0.8388391478851497
29.548716098070145,0.8388888888888889
29.55771864578128,0.8389385991977785
29.58145185559988,0.8389882788402221
29.673613216727972,0.8390379278445883
29.769589379429817,0.8390875462392109
29.820855345577,0.8391371340523883
29.844979271292686,0.8391866913123844
29.85316303372383,0.8392362180474284
29.92518500611186,0.8392857142857143
29.92518500611186,0.8393351800554016
29.93173151090741,0.8393846153846154
29.931732285767794,0.8394340203014458
29.939097549766302,0.8391758917589176
29.960375666618347,0.8392253304641869
30.019301407039165,0.8392747387830363
30.019301436841488,0.8393241167434716
30.03730645030737,0.8393734643734644
30.04189832136035,0.8394227817009517
30.04631995782256,0.8394720687538367
30.05943983606994,0.8392144829702363
30.061858221888542,0.838957055214724
30.12405762076378,0.8390064397424103
30.138666484504938,0.8390557939914163
30.138666961342096,0.8391051179895801
30.15352113544941,0.8391544117647058
30.16334195435047,0.8392036753445635
30.192804638296366,0.8392529087568892
30.21080956235528,0.8393021120293848
30.21080956235528,0.8393512851897185
30.218308478593826,0.8390945243193637
30.254185616970062,0.8391437308868501
30.254185736179352,0.8391929073677774
30.27567063458264,0.839242053789731
30.327024444937706,0.8392911701802628
30.356486298143864,0.839034819792303
30.356486298143864,0.8390839694656489
30.372855585068464,0.8391330891330891
30.374954968690872,0.8388770216661581
30.375614451244473,0.838621110433191
30.37561464495957,0.8386703263189997
30.404809158295393,0.8384146341463414
30.405797987245023,0.8384638829625114
30.504727691411972,0.8385131017672152
30.516076870262623,0.8385622905878769
30.522562332451344,0.8386114494518879
30.554542042315006,0.8386605783866058
30.57827553898096,0.8387096774193549
30.578286858275533,0.8387587465774262
30.58656872343272,0.8388077858880778
30.60855756700039,0.8385527515962299
30.65898022800684,0.8386018237082067
30.65898022800684,0.8386508659981768
30.6797953248024,0.8386998784933172
30.6836916487664,0.8387488612207713
30.68712428957224,0.8387978142076503
30.696127213537693,0.8388467374810319
30.697579015046358,0.8388956310679612
30.706154506653547,0.8389444949954504
30.706154506653547,0.8389933292904791
30.714240767993033,0.8390421339799939
30.714241080917418,0.8387878787878787
30.738890927284956,0.8388367161466223
30.73889095708728,0.838885523924894
30.75341595709324,0.8386315470784136
30.75341607630253,0.8386803874092009
30.773057729005814,0.8387291981845688
30.794177159667015,0.8387779794313369
30.811523362994194,0.8388267311762927
30.81490539200604,0.8388754534461911
30.814905570819974,0.8389241462677546
30.861945807933807,0.8389728096676737
30.874540351331234,0.838719420114769
30.88891727477312,0.8384661835748792
30.91438528522849,0.8385149411409598
30.922008827328682,0.8382619191309596
30.946560270152986,0.8383107088989442
30.947060480713844,0.8383594692400482
30.94706054031849,0.8384082001808864
30.94706054031849,0.838456901748041
30.958836019039154,0.8385055739680627
30.95965590327978,0.8382530120481928
30.980115175247192,0.8383017163504969
31.00139457732439,0.8383503913305238
31.015306264162064,0.8383990370147457
31.02676546573639,0.8384476534296029
31.07145893573761,0.8384962406015037
31.07145893573761,0.8385447985568251
31.07145893573761,0.8385933273219116
31.07145893573761,0.8386418269230769
31.086509473621845,0.8386902973866026
31.112698644399643,0.8387387387387387
31.151369888335466,0.838787151005704
31.185536541044712,0.8385354141656662
31.190483517944813,0.8385838583858386
31.20799982920289,0.8386322735452909
31.22400300204754,0.8383808095952024
31.23048749193549,0.8384292565947242
31.269868559204042,0.8384776745579862
31.269868624396622,0.8385260635110845
31.27540246397257,0.8382749326145552
31.286201775074005,0.8383233532934131
31.286664552986622,0.838371744986531
31.286664552986622,0.8384201077199281
31.30584254860878,0.8384684415195932
31.363130759447813,0.8385167464114832
31.40697154775262,0.8385650224215246
31.417512841522694,0.838314405260012
31.44088163971901,0.8383627128772034
31.45315694063902,0.8384109916367981
31.453157417476177,0.8381606449686474
31.46379654482007,0.8382089552238806
31.507831431925297,0.8382572366457773
31.515758112072945,0.8383054892601431
31.57591778971255,0.8383537130927528
31.686512496322393,0.83840190816935
31.70395638048649,0.8384500745156482
31.706864535808563,0.8384982121573301
31.71504856646061,0.8385463211200477
31.715049400925636,0.8385944014294223
31.71734293550253,0.8386424531110449
31.717344522476196,0.8386904761904762
31.78219379298389,0.8384409401963702
31.785112887620926,0.838488994646044
31.80589170753956,0.8385370205173952
31.805892303586006,0.8385850178359097
31.81574901007116,0.8386329866270431
31.819805167615414,0.838680926916221
31.82717075943947,0.8387288387288387
31.83944584429264,0.8387767220902613
31.85666996985674,0.8388245770258237
31.900436613708735,0.8388724035608308
31.90043691173196,0.8389202017205577
31.92116478085518,0.8389679715302492
31.925123408436775,0.8390157130151201
31.94224786758423,0.8390634262003557
31.942248165607452,0.8391111111111111
31.98594237677753,0.8391587677725119
31.9859427344054,0.8392063962096535
32.00460613891482,0.8392539964476021
32.00460661575198,0.8393015685113939
32.00967461615801,0.8393491124260355
32.03823374398053,0.8391008577343981
32.045269845053554,0.8391484328799527
32.04700429737568,0.8391959798994975
32.06287205219269,0.8389479905437353
32.07187607511878,0.8389955686853766
32.08824408054352,0.8387477849970466
32.09535240381956,0.8387953941541186
32.17457867972553,0.8388429752066116
32.17457867972553,0.8385954558866923
32.202013194561005,0.8386430678466077
32.21264270693064,0.8386906517251548
32.234739914536476,0.8387382075471698
32.25683621875942,0.8387857353374595
32.345224641263485,0.8388332351208014
32.3534090295434,0.8385861561119293
32.35668095946312,0.838339222614841
32.38123495876789,0.8383868118928466
32.389419838786125,0.8384343731606827
32.395965814590454,0.8384819064430715
32.395965814590454,0.8385294117647059
32.40005864202976,0.83857688915025
32.42127491906285,0.8386243386243386
32.46603015065193,0.838671760211578
32.46603065729141,0.8387191539365453
32.46603065729141,0.8387665198237886
32.46798673272133,0.8388138578978274
32.47453285753727,0.8388611681831524
32.482717176899314,0.8389084507042254
32.49627548456192,0.8389557054854796
32.568650810047984,0.8387096774193549
32.57078745961189,0.8387569627675169
32.57078745961189,0.8388042203985931
32.57078745961189,0.838851450336947
32.58522558957338,0.8388986526069128
32.65949421748519,0.8389458272327965
32.67258905619383,0.8389929742388759
32.675543904304504,0.8390400936494
32.675544023513794,0.8390871854885898
32.675544023513794,0.8391342497806377
32.6994115691632,0.8388888888888889
32.72461215592921,0.8389359836305174
32.72461215592921,0.8389830508474576
32.794347332790494,0.8390300905638329
32.794347332790494,0.8390771028037384
32.79571574181318,0.8391240875912409
32.80517193675041,0.8391710449503794
32.82455574721098,0.8392179749051649
32.82455574721098,0.8392648774795799
32.828904792666435,0.8393117526975795
32.87100983038545,0.8393586005830904
32.885057121515274,0.8394054211600117
32.88783187419176,0.8394522144522144
32.93176729604602,0.8394989804835421
33.0572409927845,0.8395457192778102
33.07033570855856,0.8395924308588064
33.09642864763737,0.839639115250291
33.10962037742138,0.8396857724759965
33.11990509182215,0.8394415357766143
33.160362496972084,0.8391974411166037
33.16062895581126,0.8392441860465116
33.165637822821736,0.8392909038070329
33.21028504520655,0.8393375944218477
33.22793408110738,0.8393842579146094
33.27002868056297,0.8394308943089431
33.27131010591984,0.839477503628447
33.34777724556625,0.8395240858966918
33.351869121193886,0.8395706411372208
33.36169125139713,0.8396171693735499
33.36496479436755,0.8396636706291679
33.39574524387717,0.8394202898550724
33.42961893230677,0.8394668212112432
33.4321827404201,0.839513325608343
33.46546941995621,0.8395598030697944
33.52209948003292,0.8396062536189924
33.54337826371193,0.8396526772793054
33.57284125313163,0.8394097222222222
33.62358272075653,0.8394561758750362
33.626072980463505,0.8392134181607865
33.63825108110905,0.8392599017056953
33.6906914152205,0.8390173410404624
33.75370912253857,0.8390638543773475
33.78889953158796,0.8388214904679376
33.805928625166416,0.8388680334969679
33.8576477766037,0.8389145496535797
33.874833814799786,0.8389610389610389
33.874833814799786,0.8390075014425851
33.87814323604107,0.8390539371214306
33.97750080190599,0.8391003460207612
33.97933242842555,0.8391467281637359
34.0496908724308,0.8389048991354466
34.08255156874657,0.8389513108614233
34.15391190350056,0.8389976958525346
34.188748732209206,0.8390440541318744
34.20485988818109,0.83909038572251
34.2511438280344,0.8388489208633093
34.253146167844534,0.8388952819332566
34.28158392757177,0.8389416163359218
34.294677671045065,0.8389879240943071
34.35442319139838,0.8390342052313883
34.43217173870653,0.8390804597701149
34.43217185046524,0.8391266877334099
34.60469784587622,0.83917288914417
34.62371547520161,0.8392190640252656
34.64168491959572,0.8392652123995408
34.70520168170333,0.8393113342898135
34.736621379852295,0.8393574297188755
34.77263078093529,0.8394034987094924
34.78792380541563,0.8394495412844036
34.80291201174259,0.8394955574663228
34.86393775418401,0.839541547277937
34.878339380025864,0.8393010598682326
34.91012382507324,0.8393470790378007
34.93467707186937,0.8393930718580017
34.9428596496582,0.8394390383514596
34.94940773770213,0.8394849785407725
34.97314051166177,0.8395308924485125
34.98790830373764,0.8392908207034601
34.996056258678436,0.8393367638650657
34.996056497097015,0.8393826807659331
35.0525270216167,0.8394285714285714
35.0718500725925,0.8394744358754641
35.0718500725925,0.8392347230154198
35.08689984679222,0.8392806166143306
35.086899906396866,0.8393264840182648
35.17692478001118,0.8393723252496433
35.24403427541256,0.8394181403308614
35.28214506059885,0.8394639292842886
35.33206761069596,0.8395096921322691
35.332068087533116,0.8395554288971216
35.33681923523545,0.8396011396011396
35.33681941404939,0.8396468242665908
35.348792001605034,0.8396924829157175
35.36182416975498,0.8397381155707373
35.371706545352936,0.8394991462720547
35.37799738906324,0.8395448079658606
35.40035170316696,0.8395904436860068
35.43390615284443,0.8396360534546489
35.43849815800786,0.8393973848777715
35.44536401331425,0.8391588519465757
35.44781832396984,0.8389204545454545
35.44782010093331,0.8389662027833003
35.47431166097522,0.8387279954571266
35.474312614649534,0.8384899233607721
35.4862846583128,0.8385357548240636
35.48785932920873,0.8385815602836879
35.495287999510765,0.8386273397617697
35.503971084952354,0.8386730932804083
35.503971084952354,0.838718820861678
35.51001859456301,0.8387645225276282
35.526129715144634,0.8388101983002832
35.53460687957704,0.8388558482016426
35.53758754581213,0.8389014722536806
35.601789347827435,0.838947070478347
35.601789347827435,0.8389926428975665
35.622140765190125,0.839038189533239
35.649966172873974,0.8388009049773756
35.66313358116895,0.8388464800678541
35.68355731666088,0.8388920293951385
35.68355779349804,0.8389375529810681
35.69088724255562,0.8389830508474576
35.69312125444412,0.8390285230160971
35.72607880830765,0.8390739695087521
35.7288020811975,0.8391193903471634
35.72880231961608,0.8391647855530474
35.7416285648942,0.8392101551480959
35.75308555364609,0.8392554991539763
35.79728075489402,0.8393008175923315
35.80710136704147,0.8393461104847801
35.81446705851704,0.8393913778529163
35.826743721961975,0.8394366197183099
35.86321667954326,0.8394818361025064
35.88976114243269,0.839527027027027
35.8963076621294,0.839572192513369
35.89712741225958,0.8396173325830051
35.89949498698115,0.8396624472573839
35.90105876326561,0.8397075365579303
35.90105924010277,0.8397526005060444
35.905311211943626,0.8395165823496347
35.925770945847034,0.8392806968249509
35.95441609621048,0.8393258426966292
35.9609012901783,0.8393709632125808
35.96178141236305,0.8394160583941606
36.042804017663,0.8394611282626999
36.04808007180691,0.8395061728395061
36.15774776041508,0.8395511921458626
36.16448783874512,0.8395961862030286
36.17506718635559,0.83964115503224
36.20570344105363,0.8396860986547086
36.209759682416916,0.8397310170916223
36.26260191202164,0.8397759103641457
36.29160026460886,0.8398207784934192
36.30519484169781,0.839585666293393
36.30519484169781,0.8396305625524769
36.31537005677819,0.8396754336877448
36.339923134073615,0.8397202797202797
36.36353351175785,0.839765100671141
36.36353351175785,0.8398098965613643
36.37507746741176,0.839854667411962
36.38817201182246,0.8398994132439229
36.43021585792303,0.8396648044692737
36.45757932215929,0.8397095783300754
36.463930105790496,0.8397543271915131
36.48474518954754,0.8397990510745186
36.50766062736511,0.8395647321428571
36.50766086578369,0.8396094839609484
36.601521253585815,0.8393753485778026
36.72333035618067,0.8394201282408698
36.72621326521039,0.8394648829431438
36.74336348474026,0.839509612705489
36.902696311473846,0.839275766016713
37.044538259506226,0.8393205235310498
37.068307772278786,0.8393652561247216
37.06990935653448,0.839409963818536
37.06990974396467,0.8394546466332777
37.09037059545517,0.8394993045897079
37.113284938037395,0.839265850945495
37.13620017282665,0.839310536558243
37.136200530454516,0.839355197331851
37.136200562119484,0.8393998332870242
37.162389896810055,0.8394444444444444
37.19395285099745,0.8392113301860594
37.19395297020674,0.8389783453636869
37.29824651032686,0.8390230363585901
37.29988323152065,0.8390677025527192
37.38392133265734,0.8391123439667129
37.41079522669315,0.8391569606211869
37.42428055405617,0.8392015525367341
37.496301755309105,0.8392461197339246
37.53967668674886,0.8390135771681906
37.53967668674886,0.838781163434903
37.54213190637529,0.8388258100249238
37.54213190637529,0.8388704318936877
37.55349067226052,0.8389150290617216
37.553492102772,0.8389596015495296
37.589599430561066,0.8390041493775934
37.589599668979645,0.8387721238938053
37.64361473917961,0.8388166989217584
37.68807655759156,0.8388612493090105
37.68807670660317,0.8386294556507322
37.714656978845596,0.8383977900552486
37.72381892800331,0.8384424192212097
37.81466277688742,0.8384870237437879
37.84330641850829,0.8382555892906431
37.86321667954326,0.8383002207505519
37.87424758821726,0.8380689655172414
37.90223220735788,0.8381136238279095
38.0275213457644,0.8381582575130962
38.0304665081203,0.8382028665931642
38.0745617300272,0.8379718930834941
38.13138748705387,0.8380165289256198
38.13138796389103,0.8380611401817681
38.14448123052716,0.8381057268722467
38.1616689004004,0.8378750344068263
38.1822633035481,0.8379196477710512
38.18226348236203,0.8379642365887208
38.186684653162956,0.838008800880088
38.18668480217457,0.8380533406653835
38.229597225785255,0.8380978559648158
38.29756095260382,0.838142346798571
38.31798482686281,0.8379120879120879
38.336721912026405,0.8379566053282065
38.39282540977001,0.8377265238879736
38.39491485059261,0.8374965687620093
38.43715491890907,0.8372667398463227
38.51319403573871,0.8373113854595337
38.51319403573871,0.8373560065825563
38.588061049580574,0.8374006032355361
38.63799452036619,0.8374451754385965
38.637994676828384,0.8374897232118389
38.65841903164983,0.8375342465753425
38.69936436228454,0.8375787455491646
38.707548566162586,0.8376232201533407
38.74192205816507,0.8376676704078839
38.745195515453815,0.8374384236453202
38.75010618567467,0.8374829001367989
38.82294459827244,0.837527352297593
38.8442340195179,0.8372983319660924
38.85860023647547,0.8373428102788409
39.00794190168381,0.8373872642798579
39.01040758937597,0.8371584699453551
39.01040758937597,0.8369298006009287
39.029940251260996,0.8369743309666848
39.03449581563473,0.8370188370188371
39.066011890769005,0.8367903930131004
39.09465722925961,0.8368349249658936
39.12713608145714,0.8368794326241135
39.12713608145714,0.8369239160076357
39.140792617574334,0.8369683751363141
39.160129360854626,0.837012810029981
39.17076928913593,0.8370572207084469
39.18795580044389,0.837101607191501
39.194503620266914,0.8368736383442266
39.224722512066364,0.836918050639804
39.2247226908803,0.8369624387588459
39.273997239768505,0.8370068027210884
39.3131727874279,0.8370511425462459
39.32957724481821,0.8370954582540114
39.35806091874838,0.8371397498640566
39.423401940613985,0.8369122044033704
39.45066503062844,0.8369565217391305
39.45066622272134,0.8367291496875849
39.45970456302166,0.8367734926670288
39.50631754100323,0.8368178115666576
39.547701977193356,0.8368621064060804
39.56786874309182,0.8369063772048847
39.56786874309182,0.836950623982637
39.620895095169544,0.8369948467588826
39.65526871941984,0.8370390455531453
39.65526871941984,0.8370832203849282
39.67206282913685,0.8371273712737127
39.689642298966646,0.8371714982389596
39.78212173655629,0.8372156013001083
39.78212236240506,0.8372596804765773
39.7997714728117,0.837303735787764
39.843503549695015,0.8373477672530446
39.864782094955444,0.8373917748917749
39.87962147593498,0.8374357587232891
39.87962159514427,0.8374797187669011
39.92207009345293,0.8375236550419032
39.927443504333496,0.8375675675675676
39.955368012189865,0.837611456363145
40.0,0.837655321447866
40.016393937170506,0.8376991628409398
40.040775483474135,0.837742980561555
40.06365517899394,0.8377867746288798
40.09469287842512,0.8375607123583378
40.121762447059155,0.837334772052873
40.228155836462975,0.837108953613808
40.24681933969259,0.8371528713939067
40.2572999894619,0.8371967654986523
40.44257963821292,0.837240635947184
40.44795351102948,0.8370150862068966
40.476046960800886,0.8370589819552923
40.53425208851695,0.8371028540656974
40.57772555202246,0.8371467025572006
40.57772567123175,0.8371905274488698
40.57843568176031,0.8372343287597525
40.632449969649315,0.8372781065088757
40.67500764131546,0.8373218607152461
40.67991848103702,0.8373655913978495
40.67991848103702,0.8371405536146197
40.69137651473284,0.8369156367544331
40.93746053427458,0.8369594413107709
40.94017197191715,0.8370032223415682
40.94017267227173,0.8370469798657718
40.997460436075926,0.8370907139023082
41.0441479049623,0.8371344244700831
41.069357354193926,0.8371781115879828
41.069357354193926,0.8372217752748726
41.09325210750103,0.8372654155495979
41.16078941524029,0.8370410077727151
41.2020650729537,0.8370846730975349
41.20452062226832,0.8371283150281275
41.22661403007805,0.8371719335832887
41.240174412727356,0.8372155287817938
41.255003839731216,0.8372591006423983
41.27735793590546,0.8373026491838373
41.27735793590546,0.8373461744248261
41.27899460494518,0.8373896763840599
41.42696740478277,0.8374331550802139
41.42696740478277,0.8374766105319433
41.456589467823505,0.8372528059861037
41.49434593319893,0.8372962864012824
41.6613269969821,0.8373397435897436
41.83715061098337,0.8373831775700935
41.83715061098337,0.8374265883609183
41.89034644514322,0.8372030958099813
41.98925179243088,0.8372465314834578
42.130996480584145,0.8372899439850627
42.143601823598146,0.8373333333333334
42.151420533657074,0.8373766995467875
42.18579407595098,0.8374200426439232
42.209527797997,0.8374633626432187
42.209528394043446,0.8372402770378263
42.25781377404928,0.8372836218375499
42.27581839263439,0.8370607028753994
42.36823829635978,0.8371040723981901
42.376396507024765,0.8371474188398084
42.41576723754406,0.8371907422186752
42.472237683832645,0.8372340425531914
42.50170016661286,0.8372773198617389
42.57100838422775,0.8373205741626795
42.6499412432313,0.8373638054743555
42.66538259387016,0.8371413390010627
42.836930230259895,0.8369189907038512
42.87807150185108,0.8369622942113648
42.956711415201426,0.8370055747279002
42.96892571635544,0.8370488322717622
43.051255352795124,0.8368267444945608
43.082062259316444,0.8368700265251989
43.082062259316444,0.8369132856006364
43.11387114226818,0.8369565217391305
43.15970243513584,0.8367346938775511
43.22165513038635,0.8367779544250132
43.23474970832467,0.8368211920529801
43.29524007067084,0.8365995762711864
43.36732164770365,0.8366428382314006
43.36843441426754,0.8366860772895712
43.47535145841539,0.8367292934638794
43.49688833206892,0.8367724867724867
43.50397026538849,0.8365511769373182
43.61449225991964,0.8365943945002644
43.676583133637905,0.8363732487443828
43.676583372056484,0.8361522198731501
43.712948460131884,0.8361955085865258
43.778420090675354,0.8362387744321184
43.82916222512722,0.8362820174280433
43.846349999308586,0.8363252375923971
43.90773006528616,0.8363684349432567
43.907730393111706,0.8361477572559367
43.947833091020584,0.8361909786336059
44.00512076355517,0.8362341772151899
44.05667965114117,0.8362773530187186
44.071067333221436,0.8363205060622034
44.112331844866276,0.8363636363636363
44.14179506897926,0.8364067439409906
44.144260961562395,0.8364498288122202
44.15873550064862,0.8364928909952607
44.21708933264017,0.8365359305080284
44.297755083069205,0.8363157894736842
44.3120254278183,0.8360957642725598
44.31284346245229,0.8361388742766965
44.334939911961555,0.8361819616092558
44.39518363773823,0.8362250262881178
44.440978705883026,0.8360052562417871
44.458519669249654,0.8360483447188649
44.469159457832575,0.8358287365379564
44.469159457832575,0.8358718487394958
44.49292979761958,0.8359149383040168
44.580597296357155,0.8359580052493438
44.606601452454925,0.8357386512726318
44.606601452454925,0.835781741867786
44.62869853898883,0.8358248098610018
44.65984958410263,0.8358678552700577
44.65985006093979,0.835910878112713
44.81826609373093,0.8359538784067087
44.818267069756985,0.8357348703170029
44.831714402884245,0.8357778941854374
44.843635369092226,0.835820895522388
44.85516591742635,0.8358638743455498
44.87509189546108,0.8359068306725987
44.882102373987436,0.8356881214024071
44.88900308124721,0.835731101229401
44.90121903643012,0.8357740585774058
44.938108906149864,0.8358169934640522
44.963221887126565,0.8358599059069525
45.02076904848218,0.8359027959237
45.06480280403048,0.8359456635318704
45.13381754234433,0.8359885087490206
45.157442688941956,0.8360313315926893
45.276050325483084,0.8360741320803967
45.39399982430041,0.8361169102296451
45.610070306807756,0.836159666057918
45.62475660815835,0.8362023995826813
45.66076575219631,0.8359843546284225
45.66567506454885,0.8360271115745568
45.8703249245882,0.8358092259577795
45.8703249245882,0.835852006253257
45.8703249245882,0.8358947642615264
45.92020225711167,0.8359375
45.968364333733916,0.8359802134860713
45.978062473237514,0.836022904737116
45.994676649570465,0.8360655737704918
46.005157977342606,0.836108220603538
46.01734585314989,0.8361508452535761
46.077763793990016,0.8361934477379095
46.077764516696334,0.8362360280738238
46.086803041398525,0.8362785862785863
46.102706506848335,0.8363211223694466
46.16644597053528,0.8363636363636363
46.26940583065152,0.8364061282783692
46.294251047074795,0.8364485981308412
46.295851707458496,0.8362315079159097
46.43661803379655,0.8362740010378827
46.4683775678277,0.8363164721141375
46.70178325474262,0.8360995850622407
46.702246963977814,0.835882810474462
46.702247112989426,0.8356661482633488
46.72142508253455,0.83570873283234
46.72142508253455,0.8357512953367876
46.82308937609196,0.8357938357938358
46.82308949530125,0.8358363542206111
46.85973667353392,0.8358788506342221
46.90802362188697,0.8356625258799172
46.93834038078785,0.8357050452781372
46.959583481773734,0.8357475426797724
46.975765543058515,0.8357900181018878
46.97576649673283,0.8355739400206825
47.028329813852906,0.8356164383561644
47.05697437375784,0.8354005167958657
47.11835553869605,0.8354430379746836
47.164649076759815,0.8354855371900827
47.23499596863985,0.8352698166795766
47.30086088180542,0.8353123386680433
47.396650195121765,0.8350967741935484
47.43753450922668,0.8351393188854489
47.441626608371735,0.8349239102398762
47.45001681149006,0.8349664775657556
47.53328961133957,0.8350090229440578
47.8079185821116,0.8350515463917526
47.88147933781147,0.8350940479257923
47.908193320035934,0.8351365275631119
47.92331600934267,0.8349214524851919
47.930216662585735,0.8347064881565397
48.05036474391818,0.8347490347490347
48.05216224491596,0.8347915594441585
48.08415148407221,0.8348340622588114
48.11980717256665,0.8348765432098766
48.19374620169401,0.8349190023142196
48.19374709576368,0.8347043701799486
48.29932044446468,0.8347468517090723
48.318145498633385,0.8347893114080165
48.53174927830696,0.8348317492936039
48.586619570851326,0.8348741653826399
48.60377058386803,0.8346598202824134
48.623874908313155,0.8347022587268994
48.730623526498675,0.8347446753913267
48.73798927664757,0.8347870702924577
48.76955292746425,0.8348294434470377
48.837516747415066,0.8348717948717949
48.849756482988596,0.8349141245834402
48.85083171725273,0.8349564325986674
48.93526218086481,0.8349987189341532
48.95568761229515,0.8350409836065574
48.975328508764505,0.8350832266325224
49.004009345546365,0.8351254480286738
49.02606925368309,0.8349116969541848
49.12837141752243,0.8349539406345957
49.16847398877144,0.8349961627014582
49.16847398877144,0.8350383631713555
49.23230858147144,0.835080542060854
49.33471966162324,0.8351226993865031
49.33782260492444,0.8351648351648352
49.37307594716549,0.8352069494123658
49.37307594716549,0.8352490421455939
49.54494233429432,0.835291113381001
49.69373342394829,0.8353331631350523
49.6938938498497,0.835375191424196
49.721718745306134,0.8354171982648635
49.885402254760265,0.8354591836734694
49.90368427708745,0.8355011476664116
49.99506687372923,0.8355430902600713
49.99506741017103,0.8355850114708131
50.22515019029379,0.8356269113149847
50.227495696395636,0.8356687898089172
50.27464538812637,0.8357106469689252
50.34702093154192,0.8357524828113063
50.35321166366339,0.8357942973523421
50.35321345180273,0.8358360906082972
50.35321345180273,0.8358778625954199
50.430205937474966,0.8359196133299415
50.43864594772458,0.8359613428280773
50.43864672258496,0.8360030511060259
50.44028356671333,0.8360447381799695
50.65736855939031,0.8360864040660737
50.70299445837736,0.8361280487804879
50.7029951736331,0.8361696723393447
50.84375938773155,0.8362112747587608
50.87813349254429,0.8362528560548362
50.91250592842698,0.8362944162436549
50.91496021300554,0.8363359553412839
50.947024619206786,0.8363774733637748
50.97061401605606,0.8364189703271621
50.97388830035925,0.8364604462474645
51.02462937682867,0.8365019011406845
51.03861379995942,0.8362899138367967
51.0393590554595,0.8363313909298201
51.041816018521786,0.8363728470111449
51.07949770241976,0.8364142820967333
51.10565063543618,0.8362025316455696
51.18994687125087,0.8362439888635789
51.25623894482851,0.8360323886639676
51.3663699477911,0.8360738679483937
51.36945781111717,0.8361153262518968
51.422375563532114,0.8359039190897598
51.538591019809246,0.8359453993933266
51.67853924445808,0.835734142026788
51.820123478770256,0.8357756442647802
51.83976484835148,0.8358171255367517
51.96704678609967,0.8358585858585859
52.08856289088726,0.8359000252461499
52.128443229943514,0.8359414437152953
52.159702911973,0.8359828412818572
52.22851115837693,0.8360242179616549
52.37330746650696,0.8358133669609079
52.37330770492554,0.8358547655068078
52.475412890315056,0.8356440635240736
52.52477386593819,0.8356854838709677
52.60416196286678,0.8354749307130259
52.66063106060028,0.8355163727959698
52.73347006738186,0.8355577940065475
52.85623128712177,0.8353474320241692
52.9479298889637,0.8353888749056129
53.044111147522926,0.8354302969300453
53.09360682219267,0.8354716981132075
53.10502927005291,0.835261569416499
53.127025773748755,0.8350515463917526
53.24672188796103,0.8350930115635998
53.24672230519354,0.8351344558934406
53.27755378559232,0.8351758793969849
53.28429586440325,0.8352172820899272
53.51152239367366,0.8352586639879458
53.617400504648685,0.8350489580718051
53.65326425433159,0.8350903614457831
53.65326616168022,0.8348808030112923
53.90137776732445,0.8349222277972905
53.93084019422531,0.8347128166541259
54.068297546356916,0.8347542627883651
54.13622689247131,0.834544998746553
54.16241513192654,0.8345864661654135
54.260563030838966,0.8346279128038085
54.290087565779686,0.8346693386773547
54.290088042616844,0.8347107438016529
54.29090627282858,0.8347521281922884
54.29581509530544,0.8345431789737171
54.31218330189586,0.8345845845845846
54.3121836297214,0.8346259694771079
54.40302772819996,0.8344172086043021
54.63975424878299,0.8344586146536634
54.656735330820084,0.8345
54.656735330820084,0.8345413646588353
54.67228386178613,0.8345827086456772
54.672284219413996,0.834624031976018
54.706545151770115,0.8346653346653347
54.710750594735146,0.8347066167290886
54.719959143549204,0.8347478781827259
54.867200903594494,0.8347891190416771
54.92884832434356,0.8345808383233533
54.95788408815861,0.8346221002743827
54.973007060587406,0.8346633416458853
55.242715783417225,0.8347045624532535
55.31146398186684,0.8344965104685942
55.46742498502135,0.8345377523050087
55.546346824616194,0.8345789735924265
55.56926163285971,0.8346201743462017
55.59545324742794,0.8346613545816733
55.62648896872997,0.8347025143141648
55.82378848269582,0.8347436535589846
55.82791560143232,0.8347847723314257
55.881077259778976,0.8348258706467662
55.93672966957092,0.8348669485202685
56.0239083096385,0.8349080059671805
56.1683394331485,0.8349490430027343
56.25181574374437,0.8349900596421471
56.39891038835049,0.8350310559006211
56.41540148854256,0.8350720317933432
56.45714021101594,0.8348646635212317
56.54347548633814,0.8346573982125124
56.61622737720609,0.8346984363365599
56.61622737720609,0.8347394540942928
56.69513971358538,0.8345323741007195
56.69533370435238,0.8345734126984127
56.766242179088295,0.8346144309447062
56.94095383025706,0.8346554288547348
56.940954783931375,0.834448574969021
57.043720161542296,0.8344895936570862
57.17164992541075,0.83453059202378
57.18562400341034,0.8343239227340268
57.2173817306757,0.8343649418172815
57.23836786672473,0.8344059405940594
57.25350052583963,0.834199455580302
57.348132103681564,0.8342404750123701
57.388429421931505,0.8342814741528568
57.605469062924385,0.8343224530168151
57.605469062924385,0.8343634116192831
57.60593203641474,0.8344043499752842
57.74280256032944,0.834445268099827
57.85999394953251,0.8344861660079052
57.86592885106802,0.8345270437144974
58.033141024410725,0.8345679012345679
58.083946008235216,0.834608738583066
58.08394630625844,0.8344027640671273
58.2468926012516,0.8341968911917098
58.48735960200429,0.8342377898371979
58.651140719652176,0.8342786683107275
58.69206030666828,0.8340729783037475
59.256201930344105,0.8341138772491989
59.287519462406635,0.8339083292262198
59.287519462406635,0.8337028824833703
59.330519795417786,0.833743842364532
59.37725105881691,0.8335385373060823
59.37725105881691,0.8335795174790743
59.65192310139537,0.8336204774796948
59.866736464202404,0.8336614173228346
59.866736464202404,0.8337023370233703
59.88442224264145,0.8334972946384653
59.95991127192974,0.8332923530858126
60.014513432979584,0.8330875122910522
60.01562634110451,0.8328827721798968
60.457628697156906,0.8329238329238329
60.51855769753456,0.8327192336035372
60.57548040896654,0.8327603143418467
60.6594574265182,0.8328013749079303
60.7468331605196,0.8328424153166422
60.851038351655006,0.832638036809816
60.88238536193967,0.8326790971540726
60.90202674269676,0.8327201373558989
60.9143028780818,0.8327611574301128
60.915940433740616,0.8328021573915175
60.933626126497984,0.832843137254902
60.96266005560756,0.8328840970350404
61.050034672021866,0.8326800587947085
61.085715875029564,0.8327210384521185
61.15308338776231,0.8327619980411362
61.15737044997513,0.8328029375764994
61.19837396591902,0.832843857072932
61.19837408512831,0.8328847565451432
61.28636037744582,0.8329256360078278
61.37828020751476,0.8329664954756664
61.572305768728256,0.8330073349633251
61.66924314945936,0.8330481544854559
61.75609153136611,0.833088954056696
61.80064079537988,0.8331297336916687
61.800642523914576,0.833170493404983
61.837470043450594,0.8332112332112332
61.87875625118613,0.833251953125
61.87875649146736,0.8332926531608494
62.14867117255926,0.8330893118594437
62.32196994870901,0.8328860697731154
62.33645320683718,0.8329268292682926
62.36594134895131,0.8329675688856376
62.44604782760143,0.833008288639688
62.44604806602001,0.8328052644406532
62.70907659083605,0.8328460038986355
62.96453258395195,0.8326431181485993
63.005341194570065,0.8324403312226011
63.0493762306869,0.832481129778427
63.04937643930316,0.8325219084712756
63.12264282628894,0.8325626673156485
63.16578517109156,0.832603406326034
63.1822631880641,0.8326441255169058
63.1822631880641,0.8324416342412452
63.3221385627985,0.8324823729637734
63.37645836919546,0.8325230918813806
63.38099122047424,0.8325637910085054
63.55879374966025,0.8326044703595724
63.683804374188185,0.832645129948992
63.68380455300212,0.8326857697911607
63.77910318225622,0.8327263899004613
63.77910318225622,0.8325242718446602
63.80656724795699,0.8325649114292647
63.86595530435443,0.8326055312954876
63.93581289052963,0.8326461314576764
64.04226757213473,0.8326867119301649
64.0422676242888,0.8327272727272728
64.26233318261802,0.8327678138633059
64.28982931748033,0.8328083353525564
64.33116661757231,0.8328488372093024
64.60384256020188,0.8328893194478082
64.63401502370834,0.8329297820823245
65.05464243143797,0.8329702251270878
65.07393009960651,0.8330106485963213
65.15321692824364,0.8330510525042342
65.27070198208094,0.8330914368650217
65.27559826523066,0.8328899637243047
65.33365882188082,0.8329303675048356
65.33365885168314,0.8329707517524776
65.4810324087739,0.8330111164813919
65.64389737695456,0.8328098574534912
65.67254265397787,0.8328502415458937
65.67254265397787,0.8328906061337841
65.69232928007841,0.8329309512312892
65.86917712166905,0.832729905865315
66.14041608572006,0.8327702702702703
66.34302639774978,0.8325693606755127
66.87274488806725,0.8326097443318862
66.87274488806725,0.8326501085121775
67.3320207092911,0.8326904532304725
67.35028298944235,0.8327307785008435
67.37749863788486,0.8327710843373494
67.399388872087,0.8328113707540352
67.57509049773216,0.8328516377649325
67.57509096711874,0.8326510955935469
67.67850268632174,0.8324506499759268
67.77443751692772,0.8324909747292418
67.77443811297417,0.8325312800769971
67.83282772451639,0.8323310079384171
68.16209577023983,0.8323713323713323
68.16209624707699,0.8324116374128396
68.30183809995651,0.8324519230769231
68.53705067932606,0.832251862533045
68.6155464425683,0.832051898125901
68.77680950798094,0.8320922411722316
68.91908011212945,0.8318924111431316
68.93055835179985,0.8319327731092437
68.93055835179985,0.8319731156985117
69.06446301192045,0.832013438924886
69.26919949799776,0.8320537428023033
69.37339284084737,0.832094027344687
69.37343008443713,0.8321342925659473
69.61564321815968,0.8319347878206665
69.65250942111015,0.8319750719079578
70.23027079366148,0.8320153366882339
70.41033121943474,0.8320555821753713
70.41033139824867,0.8320958083832335
70.78096322901547,0.8321360153256705
70.81083810329437,0.8319367967440747
70.81083923578262,0.8317376735280039
70.8291373886168,0.8317779373055755
70.92474677972496,0.8318181818181818
71.28153738938272,0.831858407079646
71.30427890643477,0.8316594930655189
71.6944081056863,0.8316997370308391
71.76522925496101,0.8315009560229446
72.05454425513744,0.8315412186379928
72.20883348584175,0.8313425704730053
73.04232909530401,0.8313828516837831
73.28340644948184,0.8314231136580706
73.33153258264065,0.8314633564096443
73.63325803726912,0.8315035799522673
73.64668240398169,0.8315437842996898
73.6466824375093,0.8315839694656488
74.2985907793045,0.8316241354638684
74.32477939128876,0.8316642823080591
74.38740473240614,0.831704410011919
74.38740473240614,0.8317445185891325
74.40669263154268,0.831546342625685
74.88022112846375,0.8315864697474988
75.36334171891212,0.8316265777566088
75.38961387425661,0.8316666666666667
75.41984871216118,0.8317067364913115
75.64818121120334,0.8317467872441694
75.74518335983157,0.8317868189388532
75.99239115789533,0.8315889628924833
75.99239175394177,0.8316290130796671
76.50748025998473,0.8316690442225392
77.99374955147505,0.8314713572617067
78.07688339054585,0.8315114068441065
78.3440309241414,0.8313138512710858
78.49177086353302,0.831353919239905
78.56741799414158,0.8313939681785799
78.78394336625934,0.8311965811965812
79.08383738994598,0.8312366484690245
79.0968805924058,0.8312766967252017
79.24669814109802,0.8313167259786477
79.42292621918023,0.8313567362428842
79.42292639799416,0.8313967275314205
79.76656114310026,0.8314366998577525
79.76656200736761,0.8314766532353638
80.12731026858091,0.8315165876777251
80.20369038358331,0.8315565031982942
80.5655873529613,0.8315963998105164
81.27970464713871,0.8316362775278239
81.40786472707987,0.8316761363636364
81.89456348121166,0.831715976331361
82.30428121238947,0.8317557974443919
82.30428228527308,0.8317955997161107
82.39843503385782,0.8318353831598865
82.4127500783652,0.8316386852683849
82.98192504048347,0.8316784869976359
83.06177548319101,0.8317182699125503
83.39768865332007,0.831758034026465
83.44596587866545,0.8317977793527049
83.89363680034876,0.8318375059045819
83.93291997164488,0.8318772136953955
83.93292009085417,0.8319169027384324
84.00725655257702,0.8319565730469672
84.12266732007265,0.8319962246342615
84.72023129463196,0.8320358575135646
85.01881264895201,0.8320754716981132
85.02196662127972,0.8321150672011318
85.47307094186544,0.8319189061763319
85.71794737875462,0.8319585199151543
86.75411532074213,0.8317624882186616
86.75411619991064,0.8318021201413428
87.08737847208977,0.8318417333961375
88.12652397155762,0.8318813279962326
88.34948997199535,0.8319209039548022
88.76154437661171,0.8319604612850082
89.36502550728619,0.832
90.07886393368244,0.8320395201129146
90.15938630700111,0.8320790216368767
90.46853641048074,0.8321185045849988
91.48312378674746,0.8321579689703809
92.26270382106304,0.8321974148061104
92.63462594896555,0.8322368421052632
92.75702292099595,0.8322762508809021
92.85177398845553,0.8323156411460779
92.88463341444731,0.8323550129138295
93.35421650111675,0.8323943661971831
93.40563005581498,0.8321990143158883
93.9134369827807,0.832238385734397
93.93062284216285,0.8322777386816795
94.52536212094128,0.8323170731707317
94.52536367066205,0.8323563892145369
94.61836733296514,0.8323956868260666
94.68947145342827,0.8324349660182798
94.95072907954454,0.8322399250234301
95.05021039769053,0.8322792223003045
95.0551915243268,0.8320843091334894
95.24054468609393,0.8321236244439242
96.40222491323948,0.8319288389513109
97.77808023244143,0.8319681722443248
98.23598778806627,0.8320074871314928
98.44150381535292,0.832046783625731
98.56966470181942,0.8320860617399439
99.33285496756434,0.8321253214870236
100.10975838638842,0.8321645628798504
100.68081246316433,0.8322037859312924
101.06045987270772,0.8322429906542056
101.36739914864302,0.8322821770614343
101.8353694267571,0.8320878094348435
103.63697161898017,0.8321270137753911
104.06413219124079,0.8321661998132587
104.06413242965937,0.8322053675612602
104.36811804771423,0.8322445170321978
105.3351765498519,0.8322836482388617
106.36787152290344,0.8323227611940298
106.66470348834991,0.8321287013289811
107.50059141404927,0.8321678321678322
107.58431366831064,0.8322069447681193
107.72884261235595,0.8320130475302889
108.47872823104262,0.8320521779641277
108.90748400613666,0.831858407079646
109.03480528853834,0.8318975552968568
109.38981273397803,0.8319366852886406
109.38981273397803,0.8319757970677216
110.47673469036818,0.8320148906468124
111.44297222048044,0.8320539660386136
112.28152504749596,0.8318604651162791
113.19499597325921,0.831667054173448
115.514504423365,0.8317061831706183
115.95295494049788,0.8317452939809435
116.55312840640545,0.8317843866171004
117.45010796189308,0.8318234610917538
117.77871521562338,0.8318625174175569
118.13240683078766,0.8319015556071512
123.69568815082312,0.8317084493964717
125.66613031923771,0.8317475052216291
127.54606648907065,0.8317865429234339
128.03012914583087,0.8315935977731385
128.03012983128428,0.8314007421150278
128.09695591032505,0.8312079758868537
128.40293370187283,0.8312471024571164
130.19349025189877,0.8310544611819235
130.8348570652306,0.8310936051899908
132.04119536280632,0.8309010887190178
133.1806189417839,0.8309402501157943
133.62539449334145,0.8307478583005325
137.0855610370636,0.8305555555555556
137.32749108597636,0.8303633418190234
138.57025305181742,0.8301712170291532
139.19446201622486,0.8302105019662271
140.2985334843397,0.830249768732655
148.17805653437972,0.8302890173410404
148.48103946447372,0.8300970873786407
154.11134508252144,0.8301363531314999
155.34245665511116,0.8301756007393716
155.34246085723862,0.8302148302148302
155.5311202071607,0.8300230946882217
156.39489816129208,0.8298314477026091
162.50356171652675,0.829870729455217
162.50356314703822,0.8299099930763905
191.4434002172202,0.8299492385786802
217.19706432521343,0.8299884659746252
222.8087683841586,0.8297970479704797
251.14157759398222,0.8298362923679963


==> data/Mutagenicity_TMD_3layer_old.csv <==
Distance,CumulativeAccuracy
0.0,1.0
0.0,1.0
0.0,1.0
0.0,0.75
0.0,0.8
0.0,0.8333333333333334
0.0,0.8571428571428571
0.0,0.875
0.0,0.8888888888888888
0.0,0.9
0.0,0.9090909090909091
0.0,0.9166666666666666
0.0,0.9230769230769231
0.0,0.9285714285714286
0.0,0.9333333333333333
0.0,0.9375
0.0,0.8823529411764706
0.0,0.8888888888888888
0.0,0.8947368421052632
0.0,0.9
0.0,0.9047619047619048
0.0,0.9090909090909091
0.0,0.9130434782608695
0.0,0.9166666666666666
0.0,0.88
0.0,0.8846153846153846
0.0,0.8888888888888888
0.0,0.8928571428571429
0.0,0.896551724137931
0.0,0.8666666666666667
0.0,0.8709677419354839
0.0,0.84375
0.0,0.8484848484848485
0.0,0.8529411764705882
0.0,0.8571428571428571
0.0,0.8611111111111112
0.0,0.8648648648648649
0.0,0.868421052631579
0.0,0.8717948717948718
0.0,0.875
0.0,0.8780487804878049
0.0,0.8809523809523809
0.0,0.8837209302325582
0.0,0.8863636363636364
0.0,0.8888888888888888
0.0,0.8695652173913043
0.0,0.8723404255319149
0.0,0.875
0.0,0.8775510204081632
0.0,0.88
0.0,0.8823529411764706
0.0,0.8846153846153846
0.0,0.8867924528301887
0.0,0.8888888888888888
0.0,0.8909090909090909
0.0,0.8928571428571429
0.0,0.8947368421052632
0.0,0.896551724137931
0.0,0.8983050847457628
0.0,0.9
0.0,0.9016393442622951
0.0,0.9032258064516129
0.0,0.9047619047619048
0.0,0.890625
0.0,0.8923076923076924
0.0,0.8939393939393939
0.0,0.8955223880597015
0.0,0.8970588235294118
0.0,0.8985507246376812
0.0,0.9
0.0,0.9014084507042254
0.0,0.9027777777777778
0.0,0.9041095890410958
0.0,0.9054054054054054
0.0,0.9066666666666666
0.0,0.9078947368421053
0.0,0.9090909090909091
0.0,0.9102564102564102
0.0,0.9113924050632911
0.0,0.9125
0.0,0.9135802469135802
0.0,0.9146341463414634
0.0,0.9156626506024096
0.0,0.9166666666666666
0.0,0.9176470588235294
0.0,0.9186046511627907
0.0,0.9195402298850575
0.0,0.9204545454545454
0.0,0.9213483146067416
0.0,0.9222222222222223
0.0,0.9230769230769231
0.0,0.9239130434782609
0.0,0.9247311827956989
0.0,0.925531914893617
0.0,0.9263157894736842
0.0,0.9166666666666666
0.0,0.9175257731958762
0.0,0.9183673469387755
0.0,0.9191919191919192
0.0,0.92
0.0,0.9207920792079208
0.0,0.9215686274509803
0.0,0.9223300970873787
0.0,0.9230769230769231
0.0,0.9238095238095239
0.0,0.9245283018867925
0.0,0.9252336448598131
0.0,0.9259259259259259
0.0,0.926605504587156
0.0,0.9272727272727272
0.0,0.9279279279279279
0.0,0.9196428571428571
0.0,0.9203539823008849
0.0,0.9210526315789473
0.0,0.9217391304347826
0.0,0.9224137931034483
0.0,0.9230769230769231
0.0,0.923728813559322
0.0,0.9243697478991597
0.0,0.925
0.0,0.9256198347107438
0.0,0.9262295081967213
0.0,0.926829268292683
0.0,0.9274193548387096
0.0,0.928
0.0,0.9285714285714286
0.0,0.9291338582677166
0.0,0.9296875
0.0,0.9302325581395349
0.0,0.9307692307692308
0.0,0.9312977099236641
0.0,0.9318181818181818
0.0,0.9323308270676691
0.0,0.9328358208955224
0.0,0.9333333333333333
0.0,0.9338235294117647
0.0,0.9343065693430657
0.0,0.9347826086956522
0.0,0.935251798561151
0.0,0.9357142857142857
0.0,0.9361702127659575
0.0,0.9366197183098591
0.0,0.9370629370629371
0.0,0.9375
0.0,0.9379310344827586
0.0,0.9383561643835616
0.0,0.9387755102040817
0.0,0.9391891891891891
0.0,0.9395973154362416
0.0,0.9333333333333333
0.0,0.9337748344370861
0.0,0.9276315789473685
0.0,0.9281045751633987
0.0,0.9285714285714286
0.0,0.9290322580645162
0.0,0.9294871794871795
0.0,0.9299363057324841
0.0,0.930379746835443
0.0,0.9308176100628931
0.0,0.93125
0.0,0.9316770186335404
0.0,0.9320987654320988
0.0,0.9325153374233128
0.0,0.9329268292682927
0.0,0.9333333333333333
0.0,0.9337349397590361
0.0,0.9341317365269461
0.0,0.9345238095238095
0.0,0.9349112426035503
0.0,0.9352941176470588
0.0,0.9298245614035088
0.0,0.9302325581395349
0.0,0.930635838150289
0.0,0.9310344827586207
0.0,0.9314285714285714
0.0,0.9318181818181818
0.0,0.9322033898305084
0.15713484585285187,0.9325842696629213
0.15713484585285187,0.9329608938547486
0.15713484585285187,0.9333333333333333
0.15713484585285187,0.9337016574585635
0.15713484585285187,0.9340659340659341
0.15713484585285187,0.9344262295081968
0.1767766922712326,0.9347826086956522
0.1767766922712326,0.9351351351351351
0.1767766922712326,0.9354838709677419
0.1767766922712326,0.9358288770053476
0.2357022613286972,0.9361702127659575
0.2357022613286972,0.9365079365079365
0.2357022613286972,0.9368421052631579
0.2357022613286972,0.93717277486911
0.2357022613286972,0.9375
0.2357022613286972,0.9378238341968912
0.2357022613286972,0.9381443298969072
0.2357022613286972,0.9384615384615385
0.2357022613286972,0.9387755102040817
0.2357022613286972,0.9390862944162437
0.2357022613286972,0.9393939393939394
0.2357022613286972,0.9396984924623115
0.31426969170570374,0.94
0.31426969170570374,0.9353233830845771
0.31426969170570374,0.9356435643564357
0.31426969170570374,0.9359605911330049
0.31426969170570374,0.9362745098039216
0.31426969170570374,0.9365853658536586
0.31426969170570374,0.9368932038834952
0.31426969170570374,0.9371980676328503
0.31426969170570374,0.9326923076923077
0.31426969170570374,0.9330143540669856
0.31426969170570374,0.9333333333333333
0.31426969170570374,0.933649289099526
0.31426969170570374,0.9339622641509434
0.31426969170570374,0.9295774647887324
0.31426969170570374,0.9299065420560748
0.31426969170570374,0.9302325581395349
0.31426969170570374,0.9259259259259259
0.31426969170570374,0.9262672811059908
0.31426969170570374,0.926605504587156
0.31426969170570374,0.9269406392694064
0.31426969170570374,0.9272727272727272
0.31426969170570374,0.9276018099547512
0.31426969170570374,0.9279279279279279
0.31426969170570374,0.9282511210762332
0.31426969170570374,0.9285714285714286
0.31426969170570374,0.9288888888888889
0.31426969170570374,0.9292035398230089
0.31426969170570374,0.9295154185022027
0.31426969170570374,0.9298245614035088
0.31426969170570374,0.9301310043668122
0.31426969170570374,0.9304347826086956
0.31426969170570374,0.9307359307359307
0.31426969170570374,0.9310344827586207
0.31426969170570374,0.9313304721030042
0.31426969170570374,0.9316239316239316
0.31426969170570374,0.9319148936170213
0.31426969170570374,0.9322033898305084
0.31426969170570374,0.9324894514767933
0.31426969170570374,0.9327731092436975
0.31426969170570374,0.9330543933054394
0.31426969170570374,0.9291666666666667
0.31426969170570374,0.9294605809128631
0.31426969170570374,0.9256198347107438
0.31426969170570374,0.9259259259259259
0.31426969170570374,0.9262295081967213
0.31426969170570374,0.926530612244898
0.31426969170570374,0.926829268292683
0.31426969170570374,0.9271255060728745
0.31426969170570374,0.9233870967741935
0.31426969170570374,0.9236947791164659
0.31426969170570374,0.92
0.31426969170570374,0.9203187250996016
0.31426969170570374,0.9206349206349206
0.31426969170570374,0.9209486166007905
0.31426969170570374,0.9173228346456693
0.31426969170570374,0.9176470588235294
0.31426969170570374,0.91796875
0.31426969170570374,0.914396887159533
0.31426969170570374,0.9108527131782945
0.31426969170570374,0.9111969111969112
0.31426969170570374,0.9115384615384615
0.31426969170570374,0.9118773946360154
0.31426969170570374,0.9122137404580153
0.31426969170570374,0.9125475285171103
0.31426969170570374,0.9128787878787878
0.31426969170570374,0.9132075471698113
0.31426969170570374,0.9135338345864662
0.31426969170570374,0.9138576779026217
0.31426969170570374,0.914179104477612
0.31426969170570374,0.9144981412639405
0.31426969170570374,0.9148148148148149
0.31426969170570374,0.915129151291513
0.31426969170570374,0.9154411764705882
0.31426969170570374,0.9157509157509157
0.31426969170570374,0.916058394160584
0.31426969170570374,0.9163636363636364
0.31426969170570374,0.9166666666666666
0.31426969170570374,0.9169675090252708
0.31426969170570374,0.9172661870503597
0.31426969170570374,0.9175627240143369
0.31426969170570374,0.9178571428571428
0.31426969170570374,0.9181494661921709
0.31426969170570374,0.9184397163120568
0.31426969170570374,0.9187279151943463
0.31426969170570374,0.9190140845070423
0.31426969170570374,0.9192982456140351
0.31426969170570374,0.9195804195804196
0.31426969170570374,0.9163763066202091
0.31426969170570374,0.9166666666666666
0.31426969170570374,0.916955017301038
0.31426969170570374,0.9172413793103448
0.31426969170570374,0.9175257731958762
0.31426969170570374,0.9143835616438356
0.31426969170570374,0.9146757679180887
0.31426969170570374,0.9115646258503401
0.31426969170570374,0.911864406779661
0.31426969170570374,0.9121621621621622
0.31426969170570374,0.9124579124579124
0.31426969170570374,0.912751677852349
0.31426969170570374,0.9130434782608695
0.31426969170570374,0.9133333333333333
0.31426969170570374,0.9136212624584718
0.31426969170570374,0.9139072847682119
0.31426969170570374,0.9141914191419142
0.31426969170570374,0.9144736842105263
0.31426969170570374,0.9147540983606557
0.31426969170570374,0.9150326797385621
0.31426969170570374,0.9153094462540716
0.31426969170570374,0.9155844155844156
0.31426969170570374,0.9158576051779935
0.31426969170570374,0.9161290322580645
0.31426969170570374,0.9163987138263665
0.31426969170570374,0.9166666666666666
0.31426969170570374,0.9169329073482428
0.31426969170570374,0.9140127388535032
0.31426969170570374,0.9142857142857143
0.31426969170570374,0.9145569620253164
0.31426969170570374,0.9148264984227129
0.31426969170570374,0.9150943396226415
0.31426969170570374,0.9153605015673981
0.31426969170570374,0.915625
0.31426969170570374,0.9127725856697819
0.31426969170570374,0.9130434782608695
0.31426969170570374,0.913312693498452
0.31426969170570374,0.9135802469135802
0.31426969170570374,0.9138461538461539
0.31426969170570374,0.9141104294478528
0.31426969170570374,0.9143730886850153
0.31426969170570374,0.9146341463414634
0.31426969170570374,0.9148936170212766
0.31426969170570374,0.9151515151515152
0.31426969170570374,0.9154078549848943
0.31426969170570374,0.9156626506024096
0.31426969170570374,0.9159159159159159
0.31426969170570374,0.9161676646706587
0.31426969170570374,0.9164179104477612
0.31426969170570374,0.9166666666666666
0.31426969170570374,0.9169139465875371
0.31426969170570374,0.9171597633136095
0.31426969170570374,0.9144542772861357
0.31426969170570374,0.9147058823529411
0.31426969170570374,0.9120234604105572
0.31426969170570374,0.9122807017543859
0.31426969170570374,0.9125364431486881
0.31426969170570374,0.9127906976744186
0.31426969170570374,0.9130434782608695
0.31426969170570374,0.9132947976878613
0.31426969170570374,0.9135446685878963
0.31426969170570374,0.9137931034482759
0.31426969170570374,0.9140401146131805
0.31426969170570374,0.9142857142857143
0.31426969170570374,0.9145299145299145
0.31426969170570374,0.9147727272727273
0.31426969170570374,0.9150141643059491
0.31426969170570374,0.9152542372881356
0.31426969170570374,0.9154929577464789
0.31426969170570374,0.9157303370786517
0.31426969170570374,0.9159663865546218
0.31426969170570374,0.9162011173184358
0.31426969170570374,0.9164345403899722
0.31426969170570374,0.9166666666666666
0.31426969170570374,0.9168975069252078
0.31426969170570374,0.914364640883978
0.31426969170570374,0.9146005509641874
0.31426969170570374,0.9148351648351648
0.31426969170570374,0.915068493150685
0.31426969170570374,0.9153005464480874
0.31426969170570374,0.9155313351498637
0.31426969170570374,0.9157608695652174
0.31426969170570374,0.9159891598915989
0.31426969170570374,0.9135135135135135
0.31426969170570374,0.9137466307277629
0.31426969170570374,0.9139784946236559
0.31426969170570374,0.9142091152815014
0.31426969170570374,0.9144385026737968
0.31426969170570374,0.9146666666666666
0.31426969170570374,0.9148936170212766
0.31426969170570374,0.9151193633952255
0.31426969170570374,0.9126984126984127
0.31426969170570374,0.9129287598944591
0.31426969170570374,0.9131578947368421
0.31426969170570374,0.9133858267716536
0.31426969170570374,0.9136125654450262
0.31426969170570374,0.9138381201044387
0.31426969170570374,0.9140625
0.31426969170570374,0.9116883116883117
0.31426969170570374,0.9093264248704663
0.31426969170570374,0.9095607235142119
0.31426969170570374,0.9097938144329897
0.31426969170570374,0.9074550128534704
0.31426969170570374,0.9051282051282051
0.31426969170570374,0.9053708439897699
0.31426969170570374,0.9030612244897959
0.31426969170570374,0.9033078880407125
0.31426969170570374,0.9035532994923858
0.31426969170570374,0.9012658227848102
0.31426969170570374,0.9015151515151515
0.31426969170570374,0.9017632241813602
0.31426969170570374,0.9020100502512562
0.31426969170570374,0.9022556390977443
0.31426969170570374,0.9025
0.31426969170570374,0.9027431421446384
0.31426969170570374,0.9029850746268657
0.31426969170570374,0.9032258064516129
0.31426969170570374,0.9034653465346535
0.31426969170570374,0.9037037037037037
0.31426969170570374,0.9039408866995073
0.31426969170570374,0.9041769041769042
0.31426969170570374,0.9044117647058824
0.31426969170570374,0.9046454767726161
0.31426969170570374,0.9048780487804878
0.31426969170570374,0.9051094890510949
0.31426969170570374,0.9053398058252428
0.31426969170570374,0.9055690072639225
0.31426969170570374,0.9057971014492754
0.31426969170570374,0.9060240963855422
0.31426969170570374,0.90625
0.31426969170570374,0.9064748201438849
0.31426969170570374,0.9066985645933014
0.31426969170570374,0.9069212410501193
0.31426969170570374,0.9071428571428571
0.31426969170570374,0.9073634204275535
0.31426969170570374,0.9075829383886256
0.31426969170570374,0.9078014184397163
0.31426969170570374,0.9056603773584906
0.31426969170570374,0.9058823529411765
0.31426969170570374,0.9061032863849765
0.31426969170570374,0.9063231850117096
0.31426969170570374,0.9065420560747663
0.31426969170570374,0.9044289044289044
0.31426969170570374,0.9046511627906977
0.31426969170570374,0.9048723897911833
0.31426969170570374,0.9050925925925926
0.31426969170570374,0.9030023094688222
0.31426969170570374,0.9032258064516129
0.31426969170570374,0.903448275862069
0.31426969170570374,0.9036697247706422
0.31426969170570374,0.9016018306636155
0.31426969170570374,0.9018264840182648
0.31426969170570374,0.9020501138952164
0.31426969170570374,0.9
0.31426969170570374,0.9002267573696145
0.31426969170570374,0.9004524886877828
0.31426969170570374,0.9006772009029346
0.31426969170570374,0.9009009009009009
0.31426969170570374,0.9011235955056179
0.31426969170570374,0.899103139013453
0.31426969170570374,0.8993288590604027
0.31426969170570374,0.8995535714285714
0.31426969170570374,0.8997772828507795
0.31426969170570374,0.9
0.31426969170570374,0.9002217294900222
0.31426969170570374,0.9004424778761062
0.31426969170570374,0.9006622516556292
0.31426969170570374,0.9008810572687225
0.31426969170570374,0.9010989010989011
0.31426969170570374,0.9013157894736842
0.31426969170570374,0.9015317286652079
0.31426969170570374,0.9017467248908297
0.31426969170570374,0.9019607843137255
0.31426969170570374,0.9021739130434783
0.31426969170570374,0.9023861171366594
0.31426969170570374,0.9025974025974026
0.31426969170570374,0.9028077753779697
0.31426969170570374,0.9030172413793104
0.31426969170570374,0.9032258064516129
0.31426969170570374,0.9034334763948498
0.31426969170570374,0.9036402569593148
0.31426969170570374,0.9017094017094017
0.31426969170570374,0.9019189765458422
0.31426969170570374,0.902127659574468
0.31426969170570374,0.9023354564755839
0.31426969170570374,0.902542372881356
0.31426969170570374,0.9006342494714588
0.31426969170570374,0.9008438818565401
0.31426969170570374,0.9010526315789473
0.31426969170570374,0.9012605042016807
0.31426969170570374,0.9014675052410901
0.31426969170570374,0.9016736401673641
0.31426969170570374,0.8997912317327766
0.31426969170570374,0.9
0.31426969170570374,0.8981288981288982
0.31426969170570374,0.8983402489626556
0.31426969170570374,0.8964803312629399
0.31426969170570374,0.8946280991735537
0.31426969170570374,0.8948453608247423
0.31426969170570374,0.8930041152263375
0.31426969170570374,0.893223819301848
0.31426969170570374,0.8913934426229508
0.31426969170570374,0.8916155419222904
0.31426969170570374,0.8918367346938776
0.31426969170570374,0.8920570264765784
0.31426969170570374,0.8922764227642277
0.31426969170570374,0.8924949290060852
0.31426969170570374,0.8906882591093117
0.31426969170570374,0.8909090909090909
0.31426969170570374,0.8911290322580645
0.31426969170570374,0.8913480885311871
0.31426969170570374,0.891566265060241
0.31426969170570374,0.8917835671342685
0.31426969170570374,0.892
0.31426969170570374,0.8922155688622755
0.31426969170570374,0.8924302788844621
0.31426969170570374,0.8926441351888668
0.31426969170570374,0.8928571428571429
0.31426969170570374,0.8930693069306931
0.31426969170570374,0.8932806324110671
0.31426969170570374,0.8915187376725838
0.31426969170570374,0.8917322834645669
0.31426969170570374,0.8919449901768173
0.31426969170570374,0.8921568627450981
0.31426969170570374,0.8923679060665362
0.31426969170570374,0.892578125
0.31426969170570374,0.8927875243664717
0.31426969170570374,0.8910505836575876
0.3240906037390232,0.8912621359223301
0.3240906037390232,0.8914728682170543
0.3535533845424652,0.8916827852998066
0.3535533845424652,0.8918918918918919
0.3535533845424652,0.8921001926782274
0.3535533845424652,0.8923076923076924
0.3535533845424652,0.8925143953934741
0.3535533845424652,0.89272030651341
0.3535533845424652,0.892925430210325
0.3535533845424652,0.8931297709923665
0.3535533845424652,0.8933333333333333
0.3535533845424652,0.8916349809885932
0.4714045226573944,0.8918406072106262
0.4714045226573944,0.8920454545454546
0.4714045226573944,0.8903591682419659
0.4714045226573944,0.8905660377358491
0.5008672922849655,0.8907721280602636
0.5008672922849655,0.8909774436090225
0.5106882378458977,0.8911819887429644
0.5106882378458977,0.8895131086142322
0.5303300768136978,0.8897196261682243
0.5303300768136978,0.8880597014925373
0.5597928613424301,0.888268156424581
0.5597928613424301,0.8884758364312267
0.5597928613424301,0.8886827458256029
0.5597928613424301,0.8888888888888888
0.5892556458711624,0.88909426987061
0.5892556458711624,0.8892988929889298
0.6285393834114075,0.8895027624309392
0.6285393834114075,0.8897058823529411
0.6285393834114075,0.8899082568807339
0.6285393834114075,0.8901098901098901
0.6285393834114075,0.8903107861060329
0.6285393834114075,0.8886861313868614
0.6285393834114075,0.8888888888888888
0.6285393834114075,0.889090909090909
0.6285393834114075,0.8892921960072595
0.6285393834114075,0.8894927536231884
0.6285393834114075,0.8896925858951176
0.6285393834114075,0.8898916967509025
0.6285393834114075,0.8900900900900901
0.6285393834114075,0.8902877697841727
0.6285393834114075,0.8904847396768402
0.6285393834114075,0.8906810035842294
0.6285393834114075,0.8908765652951699
0.6285393834114075,0.8910714285714286
0.6285393834114075,0.8912655971479501
0.6285393834114075,0.891459074733096
0.6285393834114075,0.8916518650088809
0.6285393834114075,0.8918439716312057
0.6285393834114075,0.8920353982300885
0.6285393834114075,0.892226148409894
0.6285393834114075,0.892416225749559
0.6285393834114075,0.8926056338028169
0.6285393834114075,0.8927943760984183
0.6285393834114075,0.8929824561403509
0.6285393834114075,0.8931698774080561
0.6285393834114075,0.8933566433566433
0.6285393834114075,0.893542757417103
0.6285393834114075,0.8937282229965157
0.6285393834114075,0.8939130434782608
0.6285393834114075,0.8940972222222222
0.6285393834114075,0.8942807625649913
0.6285393834114075,0.8944636678200693
0.6285393834114075,0.8946459412780656
0.6285393834114075,0.8948275862068965
0.6285393834114075,0.8950086058519794
0.6285393834114075,0.8951890034364262
0.6285393834114075,0.8953687821612349
0.6285393834114075,0.8955479452054794
0.6285393834114075,0.8957264957264958
0.6285393834114075,0.8959044368600683
0.6285393834114075,0.8960817717206133
0.6285393834114075,0.8962585034013606
0.6285393834114075,0.8964346349745331
0.6285393834114075,0.8966101694915254
0.6285393834114075,0.8967851099830795
0.6285393834114075,0.8969594594594594
0.6285393834114075,0.897133220910624
0.6285393834114075,0.8956228956228957
0.6285393834114075,0.8957983193277311
0.6285393834114075,0.8959731543624161
0.6285393834114075,0.8961474036850922
0.6285393834114075,0.8963210702341137
0.6285393834114075,0.8964941569282137
0.6285393834114075,0.8966666666666666
0.6285393834114075,0.8951747088186356
0.6285393834114075,0.8953488372093024
0.6285393834114075,0.8955223880597015
0.6285393834114075,0.8956953642384106
0.6285393834114075,0.8958677685950414
0.6285393834114075,0.8943894389438944
0.6285393834114075,0.8929159802306426
0.6285393834114075,0.8930921052631579
0.6285393834114075,0.8932676518883416
0.6285393834114075,0.8934426229508197
0.6285393834114075,0.8936170212765957
0.6285393834114075,0.8937908496732027
0.6285393834114075,0.8939641109298532
0.6285393834114075,0.8941368078175895
0.6285393834114075,0.8943089430894309
0.6285393834114075,0.8944805194805194
0.6285393834114075,0.8946515397082658
0.6285393834114075,0.8948220064724919
0.6285393834114075,0.8949919224555735
0.6285393834114075,0.8951612903225806
0.6285393834114075,0.893719806763285
0.6285393834114075,0.8922829581993569
0.6285393834114075,0.8924558587479936
0.6285393834114075,0.8926282051282052
0.6285393834114075,0.8928
0.6285393834114075,0.8929712460063898
0.6285393834114075,0.8931419457735247
0.6285393834114075,0.893312101910828
0.6285393834114075,0.8934817170111288
0.6285393834114075,0.8936507936507937
0.6285393834114075,0.8938193343898574
0.6285393834114075,0.8939873417721519
0.6285393834114075,0.8941548183254344
0.6285393834114075,0.8943217665615142
0.6285393834114075,0.8944881889763779
0.6285393834114075,0.8946540880503144
0.6285393834114075,0.8948194662480377
0.6285393834114075,0.8949843260188087
0.6285393834114075,0.8951486697965572
0.6285393834114075,0.89375
0.6285393834114075,0.8939157566302652
0.6285393834114075,0.8940809968847352
0.6285393834114075,0.8942457231726283
0.6285393834114075,0.8944099378881988
0.6285393834114075,0.8945736434108527
0.6285393834114075,0.8931888544891641
0.6285393834114075,0.893353941267388
0.6285393834114075,0.8935185185185185
0.6285393834114075,0.8936825885978429
0.6285393834114075,0.8938461538461538
0.6285393834114075,0.8940092165898618
0.6285393834114075,0.8941717791411042
0.6285393834114075,0.8943338437978561
0.6285393834114075,0.8944954128440367
0.6285393834114075,0.8946564885496183
0.6285393834114075,0.8932926829268293
0.6285393834114075,0.893455098934551
0.6285393834114075,0.8936170212765957
0.6285393834114075,0.8922610015174507
0.6285393834114075,0.8924242424242425
0.6285393834114075,0.8925869894099848
0.6285393834114075,0.8927492447129909
0.6285393834114075,0.8929110105580694
0.6285393834114075,0.8930722891566265
0.6285393834114075,0.8917293233082707
0.6285393834114075,0.8903903903903904
0.6285393834114075,0.8905547226386806
0.6285393834114075,0.8907185628742516
0.6285393834114075,0.890881913303438
0.6285393834114075,0.891044776119403
0.6285393834114075,0.8912071535022354
0.6285393834114075,0.8913690476190477
0.6285393834114075,0.8915304606240714
0.6285393834114075,0.8916913946587537
0.6285393834114075,0.8918518518518519
0.6285393834114075,0.8920118343195266
0.6285393834114075,0.8921713441654358
0.6285393834114075,0.8923303834808259
0.6285393834114075,0.8924889543446245
0.6285393834114075,0.8926470588235295
0.6285393834114075,0.8928046989720999
0.6285393834114075,0.8929618768328446
0.6285393834114075,0.8916544655929722
0.6285393834114075,0.8918128654970761
0.6285393834114075,0.891970802919708
0.6285393834114075,0.892128279883382
0.6285393834114075,0.8908296943231441
0.6285393834114075,0.8895348837209303
0.6285393834114075,0.8896952104499274
0.6285393834114075,0.8898550724637682
0.6285393834114075,0.8885672937771346
0.6285393834114075,0.888728323699422
0.6285393834114075,0.8888888888888888
0.6285393834114075,0.8890489913544669
0.6285393834114075,0.8877697841726618
0.6285393834114075,0.8879310344827587
0.6285393834114075,0.8880918220946915
0.6285393834114075,0.8882521489971347
0.6285393834114075,0.8884120171673819
0.6285393834114075,0.8885714285714286
0.6285393834114075,0.8887303851640513
0.6285393834114075,0.8874643874643875
0.6285393834114075,0.887624466571835
0.6285393834114075,0.8877840909090909
0.6285393834114075,0.8879432624113475
0.6285393834114075,0.886685552407932
0.6285393834114075,0.8868458274398868
0.6285393834114075,0.8870056497175142
0.6285393834114075,0.8871650211565585
0.6285393834114075,0.8873239436619719
0.6285393834114075,0.8874824191279888
0.6285393834114075,0.8876404494382022
0.6285393834114075,0.8877980364656382
0.6285393834114075,0.8879551820728291
0.6285393834114075,0.8881118881118881
0.6285393834114075,0.888268156424581
0.6285393834114075,0.8884239888423989
0.6285393834114075,0.8885793871866295
0.6285393834114075,0.8887343532684284
0.6285393834114075,0.8888888888888888
0.6285393834114075,0.8890429958391124
0.6285393834114075,0.8878116343490304
0.6285393834114075,0.8865836791147994
0.6285393834114075,0.8867403314917127
0.6285393834114075,0.886896551724138
0.6285393834114075,0.8870523415977961
0.6285393834114075,0.8872077028885832
0.6285393834114075,0.8873626373626373
0.6285393834114075,0.887517146776406
0.6285393834114075,0.8876712328767123
0.6285393834114075,0.8878248974008208
0.6285393834114075,0.8879781420765027
0.6285393834114075,0.888130968622101
0.6285393834114075,0.888283378746594
0.6285393834114075,0.8884353741496599
0.6285393834114075,0.8872282608695652
0.6285393834114075,0.8873812754409769
0.6285393834114075,0.8875338753387534
0.6285393834114075,0.8863328822733424
0.6285393834114075,0.8864864864864865
0.6285393834114075,0.8866396761133604
0.6285393834114075,0.8867924528301887
0.6285393834114075,0.8869448183041723
0.6285393834114075,0.885752688172043
0.6285393834114075,0.8859060402684564
0.6285393834114075,0.886058981233244
0.6285393834114075,0.8862115127175368
0.6285393834114075,0.8850267379679144
0.6285393834114075,0.8851802403204272
0.6285393834114075,0.8853333333333333
0.6285393834114075,0.8854860186418109
0.6285393834114075,0.8843085106382979
0.6285393834114075,0.8844621513944223
0.6285393834114075,0.8846153846153846
0.6285393834114075,0.8834437086092716
0.6285393834114075,0.8822751322751323
0.6285393834114075,0.8824306472919419
0.6285393834114075,0.8825857519788918
0.6285393834114075,0.8827404479578392
0.6285393834114075,0.881578947368421
0.6285393834114075,0.8817345597897503
0.6285393834114075,0.8818897637795275
0.6285393834114075,0.8820445609436435
0.6285393834114075,0.8808900523560209
0.6285393834114075,0.8797385620915033
0.6285393834114075,0.8785900783289817
0.6285393834114075,0.878748370273794
0.6285393834114075,0.8776041666666666
0.6285393834114075,0.8777633289986996
0.6285393834114075,0.8766233766233766
0.6285393834114075,0.8754863813229572
0.6285393834114075,0.8743523316062176
0.6285393834114075,0.8745148771021992
0.6285393834114075,0.8746770025839793
0.6285393834114075,0.8748387096774194
0.6285393834114075,0.875
0.6285393834114075,0.8751608751608752
0.6285393834114075,0.8753213367609255
0.6285393834114075,0.8754813863928113
0.6285393834114075,0.8756410256410256
0.6285393834114075,0.8745198463508322
0.6285393834114075,0.8746803069053708
0.6285393834114075,0.8748403575989783
0.6285393834114075,0.875
0.6285393834114075,0.8738853503184714
0.6285393834114075,0.8740458015267175
0.6285393834114075,0.8742058449809402
0.6285393834114075,0.8730964467005076
0.6285393834114075,0.8732572877059569
0.6285393834114075,0.8734177215189873
0.6285393834114075,0.8735777496839444
0.6285393834114075,0.8737373737373737
0.6285393834114075,0.8738965952080706
0.6285393834114075,0.8740554156171285
0.6285393834114075,0.8742138364779874
0.6285393834114075,0.8743718592964824
0.6285393834114075,0.8745294855708908
0.6285393834114075,0.87468671679198
0.6285393834114075,0.8748435544430538
0.6285393834114075,0.875
0.6285393834114075,0.8751560549313359
0.6285393834114075,0.8740648379052369
0.6285393834114075,0.8742216687422167
0.6285393834114075,0.8743781094527363
0.6285393834114075,0.8745341614906832
0.6285393834114075,0.8746898263027295
0.6285393834114075,0.8748451053283767
0.6285393834114075,0.875
0.6285393834114075,0.8751545117428925
0.6285393834114075,0.8740740740740741
0.6285393834114075,0.87422934648582
0.6285393834114075,0.874384236453202
0.6285393834114075,0.8745387453874539
0.6285393834114075,0.8746928746928747
0.6285393834114075,0.8748466257668711
0.6285393834114075,0.875
0.6285393834114075,0.8751529987760098
0.6285393834114075,0.8753056234718827
0.6285393834114075,0.8754578754578755
0.6285393834114075,0.874390243902439
0.6285393834114075,0.8745432399512789
0.6285393834114075,0.8734793187347932
0.6285393834114075,0.8736330498177399
0.6285393834114075,0.8737864077669902
0.6285393834114075,0.8739393939393939
0.6285393834114075,0.87409200968523
0.6285393834114075,0.8742442563482467
0.6285393834114075,0.8731884057971014
0.6285393834114075,0.873341375150784
0.6285393834114075,0.8722891566265061
0.6285393834114075,0.8724428399518652
0.6285393834114075,0.8725961538461539
0.6285393834114075,0.8727490996398559
0.6285393834114075,0.8729016786570744
0.6285393834114075,0.8730538922155688
0.6285393834114075,0.8732057416267942
0.6285393834114075,0.8733572281959379
0.6285393834114075,0.8735083532219571
0.6285393834114075,0.8724672228843862
0.6285393834114075,0.8726190476190476
0.6285393834114075,0.8727705112960761
0.6285393834114075,0.8729216152019003
0.6285393834114075,0.8730723606168446
0.6285393834114075,0.8732227488151659
0.6285393834114075,0.8733727810650888
0.6285393834114075,0.8723404255319149
0.6285393834114075,0.872491145218418
0.6285393834114075,0.8726415094339622
0.6285393834114075,0.872791519434629
0.6285393834114075,0.8729411764705882
0.6285393834114075,0.8730904817861339
0.6285393834114075,0.8720657276995305
0.6285393834114075,0.8722157092614302
0.6285393834114075,0.8723653395784543
0.6285393834114075,0.8725146198830409
0.6285393834114075,0.8726635514018691
0.6285393834114075,0.8728121353558926
0.6285393834114075,0.872960372960373
0.6285393834114075,0.8731082654249127
0.6285393834114075,0.872093023255814
0.6285393834114075,0.8722415795586528
0.6285393834114075,0.87122969837587
0.6285393834114075,0.8713789107763615
0.6285393834114075,0.8715277777777778
0.6285393834114075,0.8716763005780347
0.6285393834114075,0.8706697459584296
0.6285393834114075,0.8696655132641292
0.6285393834114075,0.868663594470046
0.6285393834114075,0.8688147295742232
0.6285393834114075,0.8689655172413793
0.6285393834114075,0.8691159586681975
0.6285393834114075,0.8692660550458715
0.6285393834114075,0.868270332187858
0.6285393834114075,0.868421052631579
0.6285393834114075,0.8685714285714285
0.6285393834114075,0.8687214611872146
0.6285393834114075,0.8688711516533637
0.6285393834114075,0.8690205011389521
0.6285393834114075,0.8691695108077361
0.6285393834114075,0.8693181818181818
0.6285393834114075,0.8694665153234961
0.6285393834114075,0.8696145124716553
0.6285393834114075,0.8686296715741789
0.6285393834114075,0.8687782805429864
0.6285393834114075,0.8689265536723164
0.6285393834114075,0.8690744920993227
0.6285393834114075,0.8692220969560316
0.6285393834114075,0.8693693693693694
0.6285393834114075,0.8695163104611924
0.6285393834114075,0.8696629213483146
0.6285393834114075,0.8698092031425365
0.6285393834114075,0.8699551569506726
0.6285393834114075,0.8701007838745801
0.6285393834114075,0.8702460850111857
0.6285393834114075,0.870391061452514
0.6285393834114075,0.8694196428571429
0.6285393834114075,0.8695652173913043
0.6285393834114075,0.8697104677060133
0.6285393834114075,0.8698553948832035
0.6285393834114075,0.87
0.6285393834114075,0.8701442841287459
0.6285393834114075,0.8702882483370288
0.6285393834114075,0.8704318936877077
0.6285393834114075,0.8694690265486725
0.6285393834114075,0.8696132596685083
0.6285393834114075,0.869757174392936
0.6285393834114075,0.8699007717750827
0.6285393834114075,0.8700440528634361
0.6285393834114075,0.8701870187018702
0.6285393834114075,0.8703296703296703
0.6285393834114075,0.8693743139407245
0.6285393834114075,0.868421052631579
0.6285393834114075,0.8674698795180723
0.6285393834114075,0.8676148796498906
0.6285393834114075,0.8677595628415301
0.6285393834114075,0.8679039301310044
0.6285393834114075,0.8680479825517994
0.6285393834114075,0.8681917211328976
0.6285393834114075,0.8683351468988031
0.6285393834114075,0.8684782608695653
0.6285393834114075,0.8675352877307275
0.6285393834114075,0.8676789587852495
0.6285393834114075,0.866738894907909
0.6285393834114075,0.8668831168831169
0.6285393834114075,0.865945945945946
0.6285393834114075,0.8660907127429806
0.6285393834114075,0.866235167206041
0.6285393834114075,0.8663793103448276
0.6285393834114075,0.8665231431646933
0.6285393834114075,0.8666666666666667
0.6285393834114075,0.8668098818474759
0.6285393834114075,0.8669527896995708
0.6285393834114075,0.8670953912111469
0.6285393834114075,0.867237687366167
0.6285393834114075,0.8673796791443851
0.6285393834114075,0.8675213675213675
0.6285393834114075,0.8665955176093917
0.6285393834114075,0.8667377398720683
0.6285393834114075,0.865814696485623
0.6285393834114075,0.8659574468085106
0.6285393834114075,0.8660998937300743
0.6285393834114075,0.8662420382165605
0.6285393834114075,0.865323435843054
0.6285393834114075,0.8654661016949152
0.6285393834114075,0.8656084656084656
0.6285393834114075,0.8657505285412262
0.6285393834114075,0.8658922914466737
0.6285393834114075,0.8649789029535865
0.6285393834114075,0.8651211801896733
0.6285393834114075,0.8652631578947368
0.6285393834114075,0.8654048370136698
0.6285393834114075,0.865546218487395
0.6285393834114075,0.8656873032528857
0.6285393834114075,0.8647798742138365
0.6285393834114075,0.8649214659685864
0.6285393834114075,0.8650627615062761
0.6285393834114075,0.864158829676071
0.6285393834114075,0.8643006263048016
0.6285393834114075,0.8644421272158499
0.6285393834114075,0.8645833333333334
0.6285393834114075,0.8647242455775234
0.6285393834114075,0.8648648648648649
0.6285393834114075,0.8650051921079959
0.6285393834114075,0.8651452282157677
0.6285393834114075,0.8652849740932642
0.6285393834114075,0.865424430641822
0.6285393834114075,0.8645294725956567
0.6285393834114075,0.8636363636363636
0.6285393834114075,0.8637770897832817
0.6383602824062109,0.8639175257731959
0.7071067690849304,0.8640576725025747
0.7071067690849304,0.8641975308641975
0.7071067690849304,0.8643371017471737
0.7071067690849304,0.864476386036961
0.7071067988872528,0.8646153846153846
0.7071067988872528,0.8647540983606558
0.7463904991745949,0.8648925281473899
0.7463904991745949,0.8640081799591002
0.7856742292642593,0.86414708886619
0.7856742292642593,0.863265306122449
0.7856742292642593,0.8634046890927625
0.7856742292642593,0.8635437881873728
0.7856742292642593,0.8636826042726348
0.7856742292642593,0.8638211382113821
0.7856742292642593,0.8639593908629442
0.7856742292642593,0.8640973630831643
0.7856742292642593,0.8642350557244174
0.7856742292642593,0.8643724696356275
0.7856742292642593,0.8645096056622852
0.8249579071998596,0.8646464646464647
0.8249579071998596,0.8647830474268415
0.8642416447401047,0.8639112903225806
0.8642416447401047,0.8630412890231621
0.9428090751171112,0.8621730382293763
0.9428090751171112,0.8613065326633166
0.9428090751171112,0.8614457831325302
0.9428090751171112,0.8615847542627884
0.9428090751171112,0.8617234468937875
0.9428090751171112,0.8618618618618619
0.9428090751171112,0.862
0.9428090751171112,0.8611388611388612
0.9428090751171112,0.8602794411177644
0.9428090751171112,0.8604187437686939
0.9428090751171112,0.8605577689243028
0.9428090751171112,0.8606965174129353
0.9428090751171112,0.8608349900596421
0.9428090751171112,0.8609731876861966
0.9428090751171112,0.8601190476190477
0.9428090751171112,0.8602576808721506
0.9428090751171112,0.8603960396039604
0.9820927754044533,0.8605341246290801
0.9820927754044533,0.8606719367588933
1.0,0.859822309970385
1.0,0.8599605522682445
1.0,0.8600985221674877
1.0,0.860236220472441
1.0,0.8603736479842674
1.0,0.8605108055009824
1.0,0.8606476938174681
1.0,0.8607843137254902
1.0,0.8609206660137121
1.0,0.8610567514677103
1.0,0.8611925708699902
1.0,0.861328125
1.0,0.8614634146341463
1.0,0.8615984405458089
1.0,0.8617332035053554
1.0,0.8618677042801557
1.0,0.8620019436345967
1.0,0.8621359223300971
1.0,0.8622696411251213
1.0,0.8624031007751938
1.0,0.8625363020329139
1.0,0.8626692456479691
1.0,0.8628019323671497
1.0,0.862934362934363
1.0,0.8621022179363549
1.0,0.8622350674373795
1.0,0.8623676612127045
1.0,0.8625
1.0,0.8626320845341018
1.0,0.8627639155470249
1.0,0.862895493767977
1.0,0.8630268199233716
1.0311973690986633,0.8631578947368421
1.0311973989009857,0.8632887189292543
1.0606601983308792,0.8634192932187201
1.099943920969963,0.8635496183206107
1.099943920969963,0.8636796949475691
1.1392276212573051,0.8638095238095238
1.2374368458986282,0.8639391056137012
1.2374368458986282,0.8631178707224335
1.257078766822815,0.8632478632478633
1.257078766822815,0.8633776091081594
1.257078766822815,0.8635071090047394
1.257078766822815,0.8636363636363636
1.257078766822815,0.8637653736991485
1.257078766822815,0.8638941398865785
1.257078766822815,0.8640226628895185
1.257078766822815,0.8641509433962264
1.257078766822815,0.8642789820923656
1.257078766822815,0.864406779661017
1.257078766822815,0.8645343367826905
1.257078766822815,0.8646616541353384
1.257078766822815,0.863849765258216
1.257078766822815,0.8639774859287055
1.257078766822815,0.8641049671977507
1.257078766822815,0.8642322097378277
1.257078766822815,0.8643592142188962
1.257078766822815,0.8644859813084113
1.4927810281515121,0.8646125116713352
1.4927810281515121,0.8638059701492538
1.5713484585285187,0.8630009319664492
1.6302739381790161,0.8631284916201117
1.6302739977836609,0.8632558139534884
1.728483222424984,0.8633828996282528
1.728483222424984,0.8635097493036211
1.728483222424984,0.8636363636363636
1.728483222424984,0.8637627432808156
1.7677669264376163,0.8638888888888889
1.8168715834617615,0.8640148011100832
1.8168716132640839,0.8632162661737524
1.8856181502342224,0.8624192059095106
2.0,0.8625461254612546
2.0,0.8617511520737328
2.0,0.8609576427255985
2.0,0.8610855565777369
2.0,0.8612132352941176
2.0,0.8613406795224977
2.0034691896289587,0.8614678899082568
2.003469219431281,0.8615948670944088
2.199887841939926,0.8617216117216118
2.199887841939926,0.8618481244281794
2.2293505519628525,0.8619744058500914
2.2293505519628525,0.8621004566210045
2.278455153107643,0.8613138686131386
2.278455153107643,0.8605287146763901
2.386485315859318,0.860655737704918
2.3864853754639626,0.8607825295723385
2.414213538169861,0.860909090909091
2.414213538169861,0.8610354223433242
2.504336517304182,0.8611615245009074
2.504336517304182,0.8612873980054397
2.533799273893237,0.8614130434782609
2.5337992813438177,0.8615384615384616
2.5829038843512535,0.8616636528028933
2.5829038843512535,0.8617886178861789
2.592724822461605,0.8610108303249098
2.592724822461605,0.8602344454463481
2.651650421321392,0.8594594594594595
2.651650421321392,0.8586858685868587
2.651650421321392,0.8588129496402878
2.651650421321392,0.8589398023360287
2.710575956851244,0.8581687612208259
2.7105760164558887,0.8582959641255605
2.7498596757650375,0.8575268817204301
2.76950154453516,0.8576544315129812
2.76950154453516,0.8577817531305904
2.76950154453516,0.8570151921358355
2.76950154453516,0.8571428571428571
2.7989643290638924,0.856378233719893
2.7989643290638924,0.8556149732620321
2.8186061456799507,0.8557435440783615
2.8186061456799507,0.8558718861209964
2.8186061456799507,0.856
2.8186061903834343,0.8561278863232682
2.828426990658045,0.8562555456965395
2.828426990658045,0.8554964539007093
2.8284270018339157,0.8547387068201948
2.8284270465373993,0.8548672566371681
2.8284270614385605,0.8541114058355438
2.8382480517029762,0.8542402826855123
2.9069945216178894,0.8543689320388349
2.9069945216178894,0.8536155202821869
2.9168154150247574,0.852863436123348
2.9168154187500477,0.8529929577464789
2.9168154429644346,0.8531222515391381
2.9168154429644346,0.8532513181019332
2.916815474629402,0.8533801580333626
2.916815474629402,0.8535087719298246
2.942809075117111,0.8536371603856266
2.942809075117111,0.8537653239929948
2.946278214454651,0.8538932633420823
2.946278214454651,0.8531468531468531
2.946278229355812,0.8524017467248908
2.946278229355812,0.8516579406631762
2.946278288960457,0.8509154315605929
2.946278288960457,0.8510452961672473
2.975740984082222,0.8511749347258486
3.0,0.851304347826087
3.0,0.8514335360556038
3.005203790962696,0.8515625
3.005203790962696,0.8516912402428447
3.0052037984132767,0.8518197573656846
3.0052037984132767,0.8519480519480519
3.0052037984132767,0.8520761245674741
3.0052037984132767,0.8522039757994814
3.0052037984132767,0.8523316062176166
3.0052037984132767,0.8524590163934426
3.0052037984132767,0.8517241379310345
3.0052037984132767,0.8518518518518519
3.0052037984132767,0.8519793459552496
3.0052037984132767,0.8521066208082545
3.0052037984132767,0.8513745704467354
3.0052037984132767,0.8515021459227468
3.0052037984132767,0.8507718696397941
3.0052037984132767,0.8508997429305912
3.0052037984132767,0.851027397260274
3.0052037984132767,0.8511548331907614
3.0052037984132767,0.8512820512820513
3.0052037984132767,0.8514090520922288
3.0052037984132767,0.8506825938566553
3.0052037984132767,0.8499573742540495
3.0052037984132767,0.8500851788756388
3.0052037984132767,0.8502127659574468
3.034666582942009,0.8494897959183674
3.034666582942009,0.8496176720475785
3.034666582942009,0.8497453310696095
3.034666582942009,0.8498727735368957
3.054308407008648,0.85
3.0543084666132927,0.8501270110076207
3.0641293674707413,0.850253807106599
3.0641293674707413,0.8503803888419273
3.0641293674707413,0.8505067567567568
3.0641293674707413,0.850632911392405
3.0641293972730637,0.8507588532883642
3.0641293972730637,0.8508845829823083
3.093592144548893,0.851010101010101
3.093592144548893,0.8511354079058032
3.103413112461567,0.8512605042016806
3.103413112461567,0.8513853904282116
3.103413112461567,0.8515100671140939
3.103413112461567,0.8516345347862532
3.103413112461567,0.8517587939698492
3.123054973781109,0.8510460251046025
3.142696812748909,0.8511705685618729
3.142696812748909,0.8512949039264829
3.14269682765007,0.8514190317195326
3.14269682765007,0.8515429524603837
3.14269682765007,0.8516666666666667
3.14269682765007,0.8517901748542881
3.14269682765007,0.8519134775374376
3.14269682765007,0.8520365752285952
3.14269682765007,0.8513289036544851
3.14269682765007,0.8514522821576763
3.14269682765007,0.851575456053068
3.14269682765007,0.8508699254349628
3.14269682765007,0.8509933774834437
3.14269682765007,0.8511166253101737
3.14269682765007,0.8512396694214877
3.14269682765007,0.8513625103220479
3.14269682765007,0.8514851485148515
3.14269682765007,0.8507831821929102
3.14269682765007,0.8509060955518946
3.14269682765007,0.8510288065843621
3.14269682765007,0.8511513157894737
3.14269682765007,0.8512736236647493
3.14269682765007,0.8513957307060755
3.14269682765007,0.8515176374077112
3.14269682765007,0.8508196721311475
3.14269682765007,0.8509418509418509
3.14269682765007,0.851063829787234
3.14269682765007,0.8503679476696647
3.14269682765007,0.8504901960784313
3.14269682765007,0.8506122448979592
3.14269682765007,0.8507340946166395
3.14269682765007,0.8508557457212714
3.14269682765007,0.8509771986970684
3.14269682765007,0.8510984540276648
3.14269682765007,0.8504065040650407
3.14269682765007,0.8505280259951259
3.14269682765007,0.8498376623376623
3.14269682765007,0.8499594484995945
3.14269682765007,0.8500810372771475
3.14269682765007,0.8502024291497976
3.14269682765007,0.8495145631067961
3.14269682765007,0.8488278092158448
3.14269682765007,0.8481421647819063
3.14269682765007,0.8482647296206618
3.14269682765007,0.8475806451612903
3.14269682765007,0.8477034649476228
3.14269682765007,0.8478260869565217
3.14269682765007,0.8479485116653258
3.14269682765007,0.8480707395498392
3.14269682765007,0.8481927710843373
3.14269682765007,0.848314606741573
3.14269682765007,0.8484362469927826
3.14269682765007,0.8485576923076923
3.14269682765007,0.8486789431545236
3.14269682765007,0.848
3.14269682765007,0.8481215027977618
3.14269682765007,0.8482428115015974
3.14269682765007,0.8475658419792498
3.14269682765007,0.8476874003189793
3.14269682765007,0.847808764940239
3.14269682765007,0.8471337579617835
3.14269682765007,0.847255369928401
3.14269682765007,0.8465818759936407
3.14269682765007,0.846703733121525
3.14269682765007,0.8468253968253968
3.14269682765007,0.8469468675654243
3.14269682765007,0.847068145800317
3.14269682765007,0.8471892319873318
3.14269682765007,0.8473101265822784
3.14269682765007,0.8474308300395257
3.14269682765007,0.8475513428120063
3.14269682765007,0.8476716653512234
3.14269682765007,0.8470031545741324
3.14269682765007,0.847123719464145
3.14269682765007,0.8472440944881889
3.14269682765007,0.8465774980330448
3.14269682765007,0.8466981132075472
3.14269682765007,0.8468185388845247
3.14269682765007,0.8469387755102041
3.14269682765007,0.8470588235294118
3.14269682765007,0.8471786833855799
3.14269682765007,0.8472983555207517
3.14269682765007,0.8474178403755869
3.14269682765007,0.8475371383893667
3.14269682765007,0.84765625
3.14269682765007,0.8477751756440282
3.14269682765007,0.8478939157566303
3.14269682765007,0.848012470771629
3.14269682765007,0.8481308411214953
3.14269682765007,0.8482490272373541
3.14269682765007,0.8483670295489891
3.14269682765007,0.8484848484848485
3.14269682765007,0.8486024844720497
3.14269682765007,0.8487199379363848
3.14269682765007,0.8488372093023255
3.14269682765007,0.8489542989930287
3.14269682765007,0.8490712074303406
3.14269682765007,0.8491879350348028
3.14269682765007,0.8493044822256569
3.14269682765007,0.8494208494208494
3.14269682765007,0.8495370370370371
3.14269682765007,0.848882035466461
3.14269682765007,0.8489984591679507
3.14269682765007,0.8483448806774442
3.14269682765007,0.8484615384615385
3.14269682765007,0.8478093774019985
3.14269682765007,0.84715821812596
3.14269682765007,0.8472755180353031
3.14269682765007,0.8473926380368099
3.14269682765007,0.8475095785440613
3.14269682765007,0.8476263399693721
3.14269682765007,0.8477429227237949
3.14269682765007,0.8478593272171254
3.14269682765007,0.8479755538579068
3.14269682765007,0.8480916030534351
3.14269682765007,0.8482074752097636
3.14269682765007,0.8483231707317073
3.14269682765007,0.8476770753998477
3.14269682765007,0.84779299847793
3.14269682765007,0.8479087452471483
3.14269682765007,0.8480243161094225
3.14269682765007,0.8481397114654518
3.14269682765007,0.8482549317147192
3.14269682765007,0.8476118271417741
3.14269682765007,0.8477272727272728
3.14269682765007,0.8478425435276306
3.14269682765007,0.8479576399394856
3.14269682765007,0.8480725623582767
3.14269682765007,0.8481873111782477
3.14269682765007,0.8483018867924528
3.14269682765007,0.8484162895927602
3.14269682765007,0.8485305199698568
3.14269682765007,0.848644578313253
3.14269682765007,0.8480060195635817
3.14269682765007,0.8481203007518797
3.14269682765007,0.8482344102178813
3.14269682765007,0.8483483483483484
3.14269682765007,0.8484621155288822
3.14269682765007,0.848575712143928
3.14269682765007,0.8486891385767791
3.14269682765007,0.8480538922155688
3.14269682765007,0.8481675392670157
3.14269682765007,0.8482810164424515
3.14269682765007,0.847647498132935
3.14269682765007,0.8477611940298507
3.14269682765007,0.8478747203579419
3.14269682765007,0.8479880774962743
3.14269682765007,0.8481012658227848
3.14269682765007,0.8482142857142857
3.14269682765007,0.8483271375464684
3.14269682765007,0.8484398216939079
3.14269682765007,0.8485523385300668
3.14269682765007,0.8479228486646885
3.1525177024304867,0.8480355819125278
3.1525177024304867,0.8474074074074074
3.181980401277542,0.847520355292376
3.181980401277542,0.8476331360946746
3.1819805055856705,0.8477457501847746
3.1819805055856705,0.8478581979320532
3.1819805279374123,0.847970479704797
3.2212642282247543,0.8480825958702065
3.2212642282247543,0.8481945467943994
3.2212642431259155,0.8475699558173785
3.2212642431259155,0.847682119205298
3.2212642431259155,0.8477941176470588
3.2212642431259155,0.8479059515062454
3.2212642431259155,0.8480176211453745
3.2212642431259155,0.8481291269258987
3.2212642431259155,0.8475073313782991
3.2212642431259155,0.8468864468864469
3.2212642431259155,0.8469985358711567
3.2212642431259155,0.8463789319678128
3.2212642431259155,0.8464912280701754
3.2212642431259155,0.8466033601168736
3.2212642431259155,0.8467153284671532
3.2212642580270767,0.8468271334792122
3.2212642580270767,0.8469387755102041
3.240905947983265,0.8470502549162418
3.240905947983265,0.8471615720524017
3.2605478689074516,0.8472727272727273
3.2605478689074516,0.8473837209302325
3.270368807017803,0.8474945533769063
3.270368807017803,0.8476052249637155
3.270368807017803,0.8477157360406091
3.270368807017803,0.8471014492753624
3.270368807017803,0.8472121650977552
3.270368807017803,0.8473227206946454
3.270368807017803,0.8474331164135936
3.270368807017803,0.846820809248555
3.270368807017803,0.8469314079422383
3.2703688368201256,0.847041847041847
3.2703688368201256,0.8464311463590483
3.2703688368201256,0.8465417867435159
3.2703688368201256,0.8466522678185745
3.2703688368201256,0.8467625899280575
3.2703688368201256,0.8468727534148095
3.2703688368201256,0.8469827586206896
3.2703688368201256,0.8470926058865758
3.2703688368201256,0.8472022955523673
3.2703688368201256,0.8465949820788531
3.2703688368201256,0.8459885386819485
3.2703688368201256,0.8460987831066571
3.2703688368201256,0.8454935622317596
3.2703688368201256,0.8456040028591851
3.2703688368201256,0.8457142857142858
3.2703688368201256,0.8458244111349036
3.2703688368201256,0.8459343794579173
3.2703688368201256,0.8460441910192444
3.2703688368201256,0.8461538461538461
3.2703688368201256,0.8455516014234875
3.2703688368201256,0.8456614509246089
3.2703688368201256,0.845771144278607
3.2703688368201256,0.8458806818181818
3.2703688368201256,0.8459900638750887
3.270368881523609,0.8460992907801419
3.270368881523609,0.8462083628632175
3.270368881523609,0.8463172804532578
3.270368881523609,0.8457183297947629
3.2998315915465355,0.8458274398868458
3.2998315915465355,0.8459363957597174
3.2998315915465355,0.846045197740113
3.2998315915465355,0.8461538461538461
3.2998315915465355,0.846262341325811
3.2998315915465355,0.8463706835799859
3.2998315915465355,0.8464788732394366
3.299831621348858,0.8465869106263195
3.299831621348858,0.8466947960618847
3.299831621348858,0.8468025298664793
3.299831621348858,0.8469101123595506
3.299831621348858,0.8470175438596491
3.299831621348858,0.847124824684432
3.299831621348858,0.8472319551506657
3.299831621348858,0.8473389355742297
3.299831621348858,0.8474457662701189
3.299831621348858,0.8475524475524475
3.299831621348858,0.8476589797344515
3.299831621348858,0.8477653631284916
3.299831621348858,0.8478715980460573
3.299831621348858,0.8479776847977685
3.299831621348858,0.8480836236933798
3.299831621348858,0.8481894150417827
3.299831621348858,0.8475991649269311
3.299831621348858,0.8477051460361613
3.299831621348858,0.8471160528144545
3.299831621348858,0.8472222222222222
3.299831621348858,0.8473282442748091
3.299831621348858,0.8474341192787794
3.299831621348858,0.8475398475398476
3.299831621348858,0.8469529085872576
3.299831621348858,0.8470588235294118
3.299831621348858,0.8464730290456431
3.299831621348858,0.8465791292328957
3.299831621348858,0.8459944751381215
3.299831621348858,0.8461007591442374
3.299831621348858,0.8462068965517241
3.299831621348858,0.8463128876636802
3.299831621348858,0.8464187327823691
3.299831621348858,0.8465244322092222
3.299831621348858,0.8466299862448419
3.299831621348858,0.8467353951890034
3.299831621348858,0.8461538461538461
3.299831621348858,0.8455730954015099
3.299831621348858,0.845679012345679
3.299831621348858,0.8457847840986977
3.299831621348858,0.8458904109589042
3.299831621348858,0.8459958932238193
3.299831621348858,0.8461012311901505
3.299831621348858,0.8462064251537936
3.299831621348858,0.8456284153005464
3.299831621348858,0.8457337883959044
3.299831621348858,0.8458390177353342
3.299831621348858,0.8459441036128152
3.299831621348858,0.8460490463215259
3.299831658601761,0.8454731109598366
3.299831658601761,0.8448979591836735
3.299831673502922,0.8450033990482665
3.299831673502922,0.8444293478260869
3.299831673502922,0.8445349626612356
3.299831673502922,0.844640434192673
3.3194733932614326,0.8440677966101695
3.3194733932614326,0.8441734417344173
3.3194734416902065,0.8442789438050101
3.3194734416902065,0.8443843031123139
3.3292944133281708,0.8444895199459094
3.3587571382522583,0.8445945945945946
3.358757182955742,0.8446995273463875
3.358757182955742,0.8441295546558705
3.358757182955742,0.8442346594740391
3.358757182955742,0.8443396226415094
3.358757182955742,0.8444444444444444
3.358757182955742,0.8445491251682369
3.358757182955742,0.8446536650975117
3.3783990889787674,0.844758064516129
3.378399148583412,0.8448623237071861
3.447145499289036,0.8449664429530201
3.447145499289036,0.8450704225352113
3.4471455216407776,0.8451742627345844
3.4471455961465836,0.8452779638312123
3.4471455961465836,0.8453815261044176
3.4569664895534515,0.8454849498327759
3.4569665044546127,0.8455882352941176
3.4569665044546127,0.845691382765531
3.4569665044546127,0.8457943925233645
3.4569665044546127,0.8458972648432288
3.4569665044546127,0.846
3.4569665044546127,0.8461025982678214
3.4569665044546127,0.8462050599201065
3.4569665044546127,0.8456420492348636
3.4569665044546127,0.8457446808510638
3.4569665044546127,0.8458471760797343
3.4569665044546127,0.8459495351925631
3.4569665044546127,0.8460517584605176
3.4569665044546127,0.8461538461538461
3.4569665044546127,0.8462557985420809
3.4569665044546127,0.8463576158940397
3.4569665044546127,0.8464592984778293
3.456966519355774,0.8465608465608465
3.456966519355774,0.8466622604097819
3.456966519355774,0.8461030383091149
3.456966519355774,0.8462046204620463
3.456966519355774,0.8463060686015831
3.456966519355774,0.8457481872116018
3.456966519355774,0.8458498023715415
3.496250204741955,0.8459512837393022
3.496250204741955,0.8460526315789474
3.4962502401322126,0.8461538461538461
3.4962502401322126,0.8455978975032852
3.4962502494454384,0.8456992777413
3.4962502494454384,0.8458005249343832
3.506071023643017,0.8459016393442623
3.5060710832476616,0.8453473132372215
3.5060711428523064,0.8454485920104781
3.5060711428523064,0.8455497382198953
3.5060711428523064,0.8449967298888162
3.5158920511603355,0.8450980392156863
3.5158920511603355,0.8451992161985631
3.5355337858200073,0.8453002610966057
3.5355337858200073,0.8454011741682974
3.5355337858200073,0.8455019556714471
3.535533830523491,0.8456026058631921
3.535533830523491,0.845703125
3.5355338752269745,0.8458035133376708
3.5355338752269745,0.8452535760728218
3.5355338752269745,0.8453541260558805
3.5355338752269745,0.8448051948051948
3.5355338752269745,0.844905905256327
3.5355338752269745,0.8443579766536965
3.5355339124798775,0.8444588464031109
3.5355339124798775,0.844559585492228
3.535533919930458,0.8446601941747572
3.535533919930458,0.8447606727037517
3.535533919930458,0.8448610213316096
3.535533919930458,0.8449612403100775
3.535533919930458,0.8450613298902517
3.535533919930458,0.844516129032258
3.535533919930458,0.8446163765312702
3.5355339348316193,0.8447164948453608
3.5355339348316193,0.8448164842240824
3.5355339348316193,0.8449163449163449
3.5355339646339417,0.845016077170418
3.5355339646339417,0.8451156812339332
3.5453548189252615,0.8452151573538856
3.5453548580408096,0.8453145057766367
3.5453548580408096,0.8454137267479154
3.564996615052223,0.8455128205128205
3.564996615052223,0.8456117873158232
3.564996615052223,0.8457106274007683
3.564996615052223,0.8451695457453615
3.564996622502804,0.8452685421994884
3.5649966299533844,0.8447284345047923
3.5649966299533844,0.8441890166028098
3.564996659755707,0.8442884492661136
3.564996659755707,0.8443877551020408
3.574817545711994,0.8444869343530912
3.5748176500201225,0.8445859872611465
3.5944594144821167,0.8446849140674729
3.5944594144821167,0.8447837150127226
3.6042804270982742,0.8448823903369358
3.6042804270982742,0.8449809402795425
3.6141012758016586,0.8450793650793651
3.6141013130545616,0.8451776649746193
3.6141013130545616,0.8446417247939125
3.6141013503074646,0.8447401774397972
3.6141013503074646,0.844205193160228
3.6141013503074646,0.8443037974683544
3.6141013503074646,0.8444022770398482
3.614101365208626,0.8445006321112516
3.614101365208626,0.8445988629185092
3.623922176659107,0.8446969696969697
3.653385005891323,0.844794952681388
3.653385005891323,0.8448928121059268
3.653385065495968,0.8449905482041588
3.682847633957863,0.845088161209068
3.682847633957863,0.8445563247325362
3.682847809046507,0.8446540880503145
3.6828478276729584,0.8447517284726587
3.71231047809124,0.8448492462311558
3.71231047809124,0.8449466415568111
3.71231047809124,0.8444165621079046
3.7123106122016907,0.8445141065830721
3.7123106122016907,0.8439849624060151
3.7123106122016907,0.8440826549780839
3.7123106122016907,0.844180225281602
3.731952413916588,0.8442776735459663
3.7319524213671684,0.844375
3.7319524213671684,0.8444722048719551
3.731952480971813,0.8445692883895131
3.7319525107741356,0.8446662507797879
3.7319525107741356,0.844139650872818
3.74177335947752,0.8442367601246106
3.7712361812591553,0.8443337484433375
3.7712361812591553,0.8444306160547604
3.7712362110614777,0.8445273631840796
3.7712362110614777,0.8446239900559354
3.7712362110614777,0.84472049689441
3.7712362110614777,0.8448168839230292
3.7712362110614777,0.8449131513647643
3.7712362110614777,0.8450092994420335
3.800698898732662,0.8451053283767038
3.820340745151043,0.8452012383900929
3.8498035967350006,0.8452970297029703
3.849803626537323,0.8453927025355596
3.849803626537323,0.8454882571075402
3.849803641438484,0.8449660284126004
3.859624467790127,0.8450617283950618
3.859624467790127,0.8451573103022826
3.8694453965872526,0.845252774352651
3.8694453965872526,0.8453481207640172
3.8792664259672165,0.8448275862068966
3.8890871107578278,0.8449230769230769
3.8890871927142143,0.8450184501845018
3.8890871927142143,0.8451137062077443
3.889087215065956,0.8445945945945946
3.889087215065956,0.8446899938612645
3.889087215065956,0.8447852760736196
3.889087215065956,0.8448804414469651
3.889087215065956,0.8449754901960784
3.889087215065956,0.8444580526638089
3.889087215065956,0.8445532435740514
3.889087274670601,0.8440366972477065
3.889087289571762,0.8441320293398533
3.889087326824665,0.8436163714111179
3.898908220231533,0.8431013431013431
3.898908220231533,0.8425869432580841
3.918549954891205,0.8426829268292683
3.918550044298172,0.8427787934186471
3.918550044298172,0.8428745432399513
3.9283709973096848,0.8429701765063907
3.9283710420131683,0.8424574209245742
3.9283710420131683,0.8419452887537994
3.9283710569143295,0.8420413122721749
3.9578338246792555,0.8421372191863995
3.9676546156406403,0.8422330097087378
3.9676546156406403,0.84232868405094
3.9676546156406403,0.8424242424242424
3.9676546528935432,0.84251968503937
3.9676546528935432,0.8426150121065376
3.967654664069414,0.8427102238354507
3.967654712498188,0.8428053204353083
3.967654712498188,0.8429003021148036
3.967654723674059,0.842391304347826
3.977475620806217,0.8418829209414604
3.9872964918613434,0.841978287092883
3.9971174225211143,0.8420735382760699
4.006938472390175,0.8421686746987952
4.0167593359947205,0.8422636965683323
4.034666582942009,0.8423586040914561
4.046222098171711,0.8418520745640409
4.0560429990291595,0.8413461538461539
4.085505813360214,0.8408408408408409
4.085505813360214,0.8403361344537815
4.085505813360214,0.8398320335932813
4.085505813360214,0.8399280575539568
4.08550588786602,0.8400239664469742
4.08550588786602,0.8401197604790419
4.085505917668343,0.8396169958108917
4.085505962371826,0.8397129186602871
4.1149686723947525,0.8398087268380156
4.124789617955685,0.8399044205495818
4.124789617955685,0.84
4.14269682765007,0.8400954653937948
4.14269682765007,0.840190816935003
4.144431307911873,0.8402860548271752
4.144431337714195,0.8397855866587254
4.144431337714195,0.8392857142857143
4.144431337714195,0.8393813206424747
4.144431345164776,0.8394768133174791
4.144431345164776,0.839572192513369
4.16407323628664,0.8396674584323041
4.16407323628664,0.8397626112759644
4.164073288440704,0.8398576512455516
4.164073288440704,0.8399525785417902
4.173894107341766,0.840047393364929
4.173894107341766,0.8401420959147424
4.173894114792347,0.8402366863905325
4.173894114792347,0.8403311649911295
4.1837151274085045,0.8398345153664303
4.1837151274085045,0.8393384524512699
4.2033569142222404,0.8394332939787486
4.2033569142222404,0.8389380530973451
4.252461522817612,0.8390330188679245
4.252461522817612,0.8391278727165586
4.252461522817612,0.8392226148409894
4.252461530268192,0.8387286639199529
4.272103384137154,0.8388235294117647
4.272103384137154,0.8389182833627278
4.281924307346344,0.8390129259694477
4.281924307346344,0.8391074574280681
4.281924396753311,0.8392018779342723
4.321208044886589,0.8392961876832845
4.331029001623392,0.839390386869871
4.360491722822189,0.8394844756883422
4.360491722822189,0.8395784543325527
4.360491722822189,0.8390871854885898
4.399775564670563,0.8391812865497076
4.399775564670563,0.8392752776154295
4.399775564670563,0.8393691588785047
4.399775564670563,0.8394629305312318
4.399775564670563,0.8395565927654609
4.399775564670563,0.8396501457725948
4.399775564670563,0.8397435897435898
4.399775564670563,0.8392545136866628
4.399775564670563,0.8387660069848661
4.399775564670563,0.8388598022105875
4.399775564670563,0.838953488372093
4.399775564670563,0.8390470656595003
4.419417321681976,0.8385598141695703
4.468521982431412,0.8386535113174696
4.468521982431412,0.8387470997679815
4.478343069553375,0.8388405797101449
4.478343069553375,0.8389339513325609
4.488163784146309,0.8390272148233932
4.488163784146309,0.8391203703703703
4.50780575722456,0.8392134181607865
4.5470893532037735,0.8393063583815029
4.5470893532037735,0.8393991912189486
4.566731192171574,0.8389145496535797
4.566731192171574,0.8390075014425851
4.576552182435989,0.8385236447520185
4.674761399626732,0.8386167146974063
4.674761429429054,0.8387096774193549
4.674761526286602,0.8382268278641336
4.692668780684471,0.8383199079401611
4.704224266111851,0.8384128809660725
4.714045152068138,0.8385057471264368
4.714045152068138,0.8385985066053991
4.753328949213028,0.8381171067738232
4.753328964114189,0.8382099827882961
4.753328964114189,0.838302752293578
4.7533289939165115,0.8378223495702005
4.772970721125603,0.8379152348224513
4.772970795631409,0.8374356038923869
4.81225448101759,0.8375286041189931
4.812254510819912,0.8376214979988564
4.831896245479584,0.8377142857142857
4.831896275281906,0.8372358652198744
4.831896290183067,0.8373287671232876
4.831896290183067,0.8374215630347975
4.851538121700287,0.8375142531356898
4.851538121700287,0.8376068376068376
4.861358992755413,0.8376993166287016
4.871180087327957,0.8377916903813318
4.91046379506588,0.8373151308304891
4.949747405946255,0.8374076179647527
4.949747413396835,0.8369318181818182
4.949747413396835,0.8370244179443498
5.0086729824543,0.837116912599319
5.067598648369312,0.8372093023255814
5.067598648369312,0.8373015873015873
5.087240427732468,0.8373937677053824
5.10688228905201,0.8374858437146093
5.136345021426678,0.8375778155065082
5.146165989339352,0.8371040723981901
5.155986845493317,0.8371961560203505
5.155986964702606,0.8372881355932204
5.175628628581762,0.8373800112930547
5.175628688186407,0.837471783295711
5.185449622571468,0.8375634517766497
5.185449756681919,0.8376550169109357
5.185449756681919,0.8377464788732394
5.1854497641325,0.8378378378378378
5.264017008244991,0.8379290939786156
5.303300827741623,0.8374578177727784
5.303300827741623,0.8375491849353569
5.352405458688736,0.8376404494382023
5.352405458688736,0.8377316114542392
5.362226372584701,0.8378226711560045
5.362226372584701,0.8379136287156478
5.372047379612923,0.8380044843049327
5.391689091920853,0.8380952380952381
5.391689099371433,0.8381858902575587
5.421151928603649,0.838276440962507
5.421151928603649,0.8378076062639821
5.421152010560036,0.8378982671883733
5.421152010560036,0.8379888268156425
5.440793737769127,0.8380792853154663
5.440793737769127,0.8381696428571429
5.440793842077255,0.8382598996095929
5.440793856978416,0.8383500557413601
5.450614772737026,0.8384401114206128
5.460435666143894,0.8379732739420935
5.509540252387524,0.8380634390651085
5.509540341794491,0.8381535038932146
5.509540341794491,0.8382434685936632
5.539002969861031,0.8383333333333334
5.539002969861031,0.8384230982787341
5.539003148674965,0.8385127635960045
5.5390031561255455,0.8380476982806434
5.5488240495324135,0.8381374722838137
5.568465694785118,0.8376731301939058
5.5782866179943085,0.8377630121816169
5.5782866179943085,0.8378527946873271
5.578286781907082,0.8379424778761062
5.5782867930829525,0.8380320619126589
5.578286796808243,0.8375690607734807
5.578286811709404,0.8376587520706792
5.578286852687597,0.8377483443708609
5.578286856412888,0.8372862658576944
5.597928524017334,0.8373759647188533
5.617570500820875,0.837465564738292
5.617570500820875,0.8375550660792952
5.6568541675806046,0.8376444689047882
5.656854217872024,0.8377337733773378
5.656854247674346,0.8378229796591534
5.656854301691055,0.8373626373626374
5.656854301691055,0.8369028006589786
5.676495909690857,0.8369923161361141
5.676496058702469,0.8370817334064728
5.686316899955273,0.8366228070175439
5.715779647231102,0.8361643835616438
5.715779714286327,0.8362541073384447
5.715779714286327,0.836343732895457
5.745242461562157,0.8364332603938731
5.745242461562157,0.8365226899945325
5.753328800201416,0.8366120218579235
5.753328837454319,0.8367012561441836
5.755063369870186,0.8367903930131004
5.774705208837986,0.8368794326241135
5.774705208837986,0.836423118865867
5.784526281058788,0.8365122615803815
5.7856742069125175,0.8366013071895425
5.7856742069125175,0.8366902558519325
5.813989073038101,0.8367791077257889
5.813989073038101,0.8368678629690048
5.813989073038101,0.8369565217391305
5.813989073038101,0.8370450841933732
5.813989125192165,0.8371335504885994
5.813989147543907,0.8372219207813347
5.8532725647091866,0.8373101952277657
5.863093577325344,0.8373983739837398
5.864241622388363,0.8374864572047671
5.864241622388363,0.8375744450460205
5.864241622388363,0.8376623376623377
5.864241622388363,0.8377501352082206
5.864241622388363,0.8378378378378378
5.864241622388363,0.8379254457050244
5.864241622388363,0.838012958963283
5.864241622388363,0.8381003777657852
5.892556339502335,0.8381877022653722
5.892556361854076,0.8382749326145552
5.892556458711624,0.8383620689655172
5.892556510865688,0.8384491114701131
5.892556510865688,0.8385360602798708
5.931840285658836,0.8386229155459924
5.942809008061886,0.8387096774193549
5.942809008061886,0.8387963460505105
5.942809008061886,0.8388829215896885
5.942809008061886,0.8389694041867954
5.942809008061886,0.8390557939914163
5.942809008061886,0.839142091152815
5.942809008061886,0.8392282958199357
5.942809008061886,0.8387787895018747
5.942809008061886,0.838865096359743
5.942809008061886,0.8389513108614233
5.942809008061886,0.8390374331550802
5.942809067666531,0.8391234633885623
5.951482025906444,0.8392094017094017
5.97112388163805,0.8392952482648158
5.97112388163805,0.8388473852721452
5.97112388163805,0.8389333333333333
5.97112388163805,0.8384861407249466
5.9809446930885315,0.838572189664358
5.990765646100044,0.8386581469648562
5.990765646100044,0.8382118147951038
6.0,0.8382978723404255
6.0,0.8383838383838383
6.0,0.8384697130712009
6.0,0.8385554965480616
6.0,0.8386411889596603
6.0,0.8387267904509284
6.0,0.83881230116649
6.0,0.8388977212506624
6.0,0.8389830508474576
6.0,0.8390682901005824
6.0,0.8391534391534392
6.0,0.8392384981491274
6.0,0.8393234672304439
6.0,0.8394083465398838
6.0,0.839493136219641
6.0,0.8395778364116095
6.0,0.8396624472573839
6.0,0.8397469688982604
6.0,0.839831401475237
6.0,0.8399157451290152
6.010407447814941,0.84
6.010407671332359,0.8400841662283008
6.010407671332359,0.8401682439537329
6.030049465596676,0.8402522333158171
6.030049465596676,0.8398109243697479
6.039870344102383,0.8398950131233596
6.039870344102383,0.8399790136411333
6.059512376785278,0.8400629260618773
6.069332987070084,0.840146750524109
6.069332987070084,0.8402304871660555
6.069333091378212,0.8403141361256544
6.069333136081696,0.8398744113029827
6.079153906553984,0.8399581589958159
6.079154144972563,0.840041819132253
6.088975019752979,0.8396029258098223
6.1479004845023155,0.8396866840731071
6.157721430063248,0.8397703549060542
6.15772145986557,0.8398539384454877
6.157721526920795,0.8399374348279458
6.176776692271233,0.8400208441896821
6.176776692271233,0.8401041666666667
6.176776692271233,0.8401874023945861
6.176776692271233,0.840270551508845
6.197005234658718,0.8398335933437338
6.1970052644610405,0.8393970893970893
6.206826113164425,0.8394805194805195
6.206826113164425,0.8390446521287642
6.206826224923134,0.8391281785158277
6.206826224923134,0.8386929460580913
6.246109709143639,0.8387765681700363
6.246109910309315,0.838860103626943
6.246109910309315,0.8389435525634387
6.25707869976759,0.8390269151138716
6.275572709739208,0.8391101914123125
6.285393536090851,0.8391933815925543
6.285393580794334,0.8392764857881136
6.285393625497818,0.8393595041322314
6.285393625497818,0.839442436757873
6.285393625497818,0.8395252837977296
6.285393625497818,0.8396080453842186
6.285393625497818,0.8391752577319588
6.285393625497818,0.839258114374034
6.285393625497818,0.839340885684861
6.285393625497818,0.8394235717961914
6.285393625497818,0.8395061728395061
6.285393625497818,0.8395886889460155
6.285393625497818,0.8391572456320657
6.285393625497818,0.8392398561890088
6.285393625497818,0.8393223819301848
6.285393625497818,0.8388917393535146
6.28539365530014,0.838974358974359
6.28539365530014,0.8390568939005638
6.28539365530014,0.8391393442622951
6.28539365530014,0.8392217101894521
6.28539365530014,0.8393039918116684
6.28539365530014,0.8388746803069054
6.28539365530014,0.838957055214724
6.28539365530014,0.8390393459376597
6.28539365530014,0.8391215526046987
6.28539365530014,0.8392036753445635
6.28539365530014,0.8392857142857143
6.28539365530014,0.8393676695563488
6.28539365530014,0.8394495412844036
6.28539365530014,0.8395313295975547
6.28539365530014,0.8396130346232179
6.28539365530014,0.8396946564885496
6.28539365530014,0.8392675483214649
6.28539365530014,0.8393492628368073
6.28539365530014,0.8394308943089431
6.28539365530014,0.8390045708481463
6.28539365530014,0.8385786802030457
6.28539365530014,0.8386605783866058
6.28539365530014,0.8382352941176471
6.28539365530014,0.838317283324886
6.28539365530014,0.8383991894630193
6.28539365530014,0.8379746835443038
6.28539365530014,0.8380566801619433
6.28539365530014,0.8381385938290339
6.28539365530014,0.8382204246713852
6.28539365530014,0.8383021728145528
6.28539365530014,0.8383838383838383
6.28539365530014,0.8379606259464917
6.28539365530014,0.8375378405650857
6.285393685102463,0.83761976802824
6.324677340686321,0.8377016129032258
6.363960936665535,0.8377833753148615
6.393423609435558,0.837865055387714
6.403244689106941,0.8379466532460996
6.413065478205681,0.8380281690140845
6.413065664470196,0.8381096028154852
6.413065664470196,0.8381909547738694
6.414213567972183,0.8382722250125565
6.442528158426285,0.8378514056224899
6.442528337240219,0.8379327646763672
6.442528337240219,0.8380140421263791
6.442528411746025,0.8380952380952381
6.442528456449509,0.8376753507014028
6.442528456449509,0.8377566349524287
6.442528560757637,0.8378378378378378
6.442528560757637,0.8379189594797398
6.452349245548248,0.838
6.45234933309257,0.8380809595202399
6.471991132944822,0.8381618381618382
6.481812208890915,0.8377433849226161
6.481812208890915,0.8378243512974052
6.521095812320709,0.8374064837905237
6.521095812320709,0.8369890329012961
6.521095886826515,0.8370702541106129
6.521095916628838,0.8371513944223108
6.521095916628838,0.8372324539571926
6.540737494826317,0.8373134328358209
6.5407375395298,0.8373943311785181
6.540737643837929,0.8369781312127237
6.540737643837929,0.8365623447590661
6.540737673640251,0.836643495531281
6.540737673640251,0.8367245657568239
6.540737673640251,0.8368055555555556
6.540737673640251,0.8368864650470996
6.540737718343735,0.8364717542120912
6.551706500351429,0.836552748885587
6.551706500351429,0.8366336633663366
6.571348384022713,0.8367144977733795
6.571348458528519,0.8367952522255193
6.571348458528519,0.8363816114681166
6.571348458528519,0.8359683794466403
6.599663063883781,0.8360493827160493
6.599663317203522,0.8356367226061204
6.599663317203522,0.8352244696595955
6.599663317203522,0.8353057199211046
6.599663317203522,0.8353868900936422
6.599663332104683,0.8354679802955665
6.599663332104683,0.8350566223535204
6.599663332104683,0.8351377952755905
6.610632121562958,0.8352188883423513
6.619305074214935,0.8352999016715831
6.6285393834114075,0.8353808353808354
6.6285393834114075,0.8354616895874263
6.629126094281673,0.8355424644084438
6.629126094281673,0.8356231599607459
6.629126094281673,0.8357037763609613
6.629126094281673,0.8357843137254902
6.629126094281673,0.8358647721705047
6.629126094281673,0.8359451518119491
6.638946980237961,0.8360254527655409
6.648767836391926,0.836105675146771
6.648767836391926,0.8361858190709046
6.658588707447052,0.8362658846529815
6.658588737249374,0.8363458720078163
6.678230658173561,0.83642578125
6.69787235558033,0.8365056124938994
6.71751406788826,0.8365853658536585
6.71751406788826,0.8366650414431984
6.71751406788826,0.8367446393762183
6.71751406788826,0.8368241597661958
6.717514351010323,0.8369036027263875
6.7273353934288025,0.8369829683698297
6.737156063318253,0.8365758754863813
6.746976882219315,0.8366553232863393
6.756798110902309,0.8367346938775511
6.75679811835289,0.8363283147158815
6.756798133254051,0.8364077669902913
6.756798133254051,0.8360019408054342
6.81572362780571,0.8360814742967992
6.835365369915962,0.8356761997091614
6.835365369915962,0.8357558139534884
6.835365399718285,0.8358353510895884
6.835365399718285,0.8359148112294289
6.835365489125252,0.8359941944847605
6.835365563631058,0.836073500967118
6.8550074249506,0.8361527307878202
6.894291192293167,0.836231884057971
6.913932826370001,0.8358281023660068
6.913932830095291,0.8359073359073359
6.913932830095291,0.8359864930053064
6.913932830095291,0.8360655737704918
6.913932830095291,0.8361445783132531
6.913932830095291,0.8362235067437379
6.913932830095291,0.8363023591718826
6.913932830095291,0.836381135707411
6.913932830095291,0.8364598364598365
6.913932830095291,0.8365384615384616
6.913932830095291,0.8361364728495916
6.913932830095291,0.8362151777137368
6.913932830095291,0.8362938070091215
6.913932830095291,0.8363723608445297
6.913932830095291,0.8364508393285371
6.913932830095291,0.836529242569511
6.913932830095291,0.836607570675611
6.913932830095291,0.8366858237547893
6.913932830095291,0.8367640019147917
6.913932830095291,0.8368421052631579
6.913932830095291,0.8369201339072214
6.913932830095291,0.8369980879541109
6.913932830095291,0.8370759675107501
6.913932830095291,0.8371537726838586
6.913932830095291,0.8372315035799522
6.913932830095291,0.8373091603053435
6.913932830095291,0.8373867429661421
6.913932830095291,0.8374642516682554
6.913932830095291,0.8375416865173892
6.913932830095291,0.8376190476190476
6.913932830095291,0.837696335078534
6.913932830095291,0.8377735490009515
6.913932830095291,0.837850689491203
6.913932830095291,0.8379277566539924
6.913932830095291,0.8380047505938242
6.913932830095291,0.8380816714150048
6.913932844996452,0.8381585192216422
6.913932844996452,0.8382352941176471
6.913932885974646,0.838311996206733
6.913932979106903,0.8383886255924171
6.913932994008064,0.8384651823780199
6.91393306851387,0.8380681818181818
6.91393306851387,0.8381448177946048
6.91393306851387,0.8382213812677389
6.91393306851387,0.8382978723404255
6.91393306851387,0.8383742911153119
6.91393306851387,0.8384506376948512
6.91393306851387,0.8385269121813032
6.91393306851387,0.8386031146767343
6.923753909766674,0.8386792452830188
6.953216530382633,0.8382838283828383
6.953216530382633,0.8383600377002828
6.99250040948391,0.83843617522374
7.011555511504412,0.838512241054614
7.03178396821022,0.8385882352941176
7.041605047881603,0.8386641580432738
7.041605047881603,0.8387400094029149
7.061246745288372,0.8388157894736842
7.061246745288372,0.8388914983560357
7.064129397273064,0.8389671361502348
7.064129397273064,0.8390427029563585
7.071067571640015,0.8391181988742964
7.071067661046982,0.8391936240037506
7.071067661046982,0.8392689784442362
7.071067750453949,0.839344262295082
7.071067772805691,0.8389513108614233
7.071067772805691,0.8390266729059429
7.071067899465561,0.8391019644527596
7.080888621509075,0.839177185600748
7.090709388256073,0.8392523364485981
7.110351532697678,0.8393274170948155
7.120172381401062,0.8394024276377218
7.149635151028633,0.8394773681754549
7.150783054530621,0.8395522388059702
7.150783054530621,0.8396270396270397
7.159456007182598,0.8397017707362535
7.179097928106785,0.83977643223102
7.179097928106785,0.839851024208566
7.1981531754136086,0.8394602140530479
7.228202521800995,0.8390697674418605
7.228202521800995,0.8386796838679684
7.228202626109123,0.8387546468401487
7.228202641010284,0.8383650719925685
7.228202700614929,0.8384401114206128
7.237436838448048,0.8385150812064965
7.237436838448048,0.8385899814471243
7.238023415207863,0.8386648122392212
7.238023579120636,0.8387395736793327
7.2674863040447235,0.8388142658638258
7.2674863040447235,0.8388888888888889
7.277307040989399,0.8389634428505321
7.277307040989399,0.8390379278445883
7.277307100594044,0.8386500231160425
7.287128187716007,0.838724584103512
7.296949081122875,0.8387990762124712
7.306770026683807,0.8388734995383195
7.306770086288452,0.8389478541762806
7.306770086288452,0.8390221402214022
7.326411932706833,0.839096357768557
7.326411947607994,0.8391705069124424
7.35702258348465,0.8392445877475817
7.357022687792778,0.8393186003683242
7.3639609180390835,0.8389323515876668
7.3639609180390835,0.8385464581416743
7.385337360203266,0.8386206896551724
7.38533741235733,0.8382352941176471
7.42462095618248,0.8378502526412495
7.42462095618248,0.8379247015610652
7.424621134996414,0.8379990821477742
7.424621358513832,0.8376146788990826
7.424621358513832,0.8376891334250344
7.444262973964214,0.8373052245646196
7.444262973964214,0.8373797526339899
7.454083763062954,0.8374542124542125
7.46390488743782,0.8375286041189931
7.483546689152718,0.8376029277218664
7.483546726405621,0.8376771833561957
7.493367429822683,0.8377513711151737
7.493367597460747,0.8373686614892645
7.493367604911327,0.8374429223744292
7.493367604911327,0.837517115472387
7.49336763843894,0.8375912408759124
7.503188569098711,0.8372093023255814
7.503188569098711,0.8368277119416591
7.532651290297508,0.8369020501138952
7.542471989989281,0.836976320582878
7.542472198605537,0.837050523441056
7.542472198605537,0.8371246587807097
7.542472198605537,0.836743974533879
7.542472347617149,0.8368181818181818
7.542472347617149,0.8364379827351204
7.542472392320633,0.8365122615803815
7.562113955616951,0.8361325465274626
7.5621140748262405,0.8362068965517241
7.562114134430885,0.836281179138322
7.571935050189495,0.8363553943789664
7.571935050189495,0.8364295423652016
7.581755995750427,0.8360507246376812
7.581756040453911,0.8356722498868266
7.581756047904491,0.8357466063348417
7.581756047904491,0.835820895522388
7.591577053070068,0.8358951175406871
7.601397767663002,0.8359692724807953
7.62103970348835,0.8360433604336044
7.6210397481918335,0.8361173814898419
7.6210398226976395,0.8361913357400722
7.622187614440918,0.8362652232746955
7.6308605670928955,0.8363390441839496
7.6308605670928955,0.836412798557909
7.653385058045387,0.8364864864864865
7.660323366522789,0.8365601080594327
7.660323530435562,0.8366336633663366
7.661471277475357,0.8367071524966262
7.661471337080002,0.8363309352517986
7.670144483447075,0.8364044943820225
7.67823076993227,0.8364779874213837
7.67823076993227,0.8365514144589133
7.679965190589428,0.8366247755834829
7.6799652725458145,0.8366980708838044
7.689786180853844,0.8367713004484305
7.689786188304424,0.8363962348722546
7.689786188304424,0.8364695340501792
7.692668706178665,0.8365427675772503
7.692668706178665,0.8361683079677709
7.6996070593595505,0.8357941834451902
7.699607148766518,0.8358676207513417
7.69960717856884,0.8359409924005364
7.699607193470001,0.8360142984807865
7.699607193470001,0.8360875390799464
7.719248831272125,0.8361607142857143
7.71924889087677,0.8362338241856314
7.71924889087677,0.8363068688670829
7.738890826702118,0.8363798484172983
7.738890826702118,0.8364527629233511
7.738891005516052,0.8360801781737194
7.749859727919102,0.8357079252003562
7.778174534440041,0.8353360035603026
7.778174534440041,0.8354092526690391
7.778174549341202,0.835482436638506
7.778174549341202,0.8355555555555556
7.797816351056099,0.8356286095068858
7.797816351056099,0.8357015985790408
7.807637237012386,0.835774522858411
7.817458003759384,0.8358473824312334
7.8174581825733185,0.835920177383592
7.8174581825733185,0.8359929078014184
7.817458242177963,0.8356225077536553
7.817458242177963,0.8356953055801595
7.827279157936573,0.8353253652058433
7.83710004389286,0.8353982300884956
7.846921026706696,0.8354710305174702
7.856741845607758,0.8351016799292661
7.856741890311241,0.8351745470614229
7.856741905212402,0.8352473498233216
7.856741949915886,0.8353200883002208
7.8567420691251755,0.8353927625772286
7.896025761961937,0.835465372739303
7.9353092312812805,0.8355379188712522
7.9353092312812805,0.8356104010577347
7.935309290885925,0.8352422907488987
7.935309290885925,0.8353148392778512
7.935309290885925,0.835387323943662
7.9353093802928925,0.8354597448306204
7.935309395194054,0.8350923482849604
7.935309395194054,0.8351648351648352
7.946278229355812,0.8352372583479789
7.946278229355812,0.8353096179183136
7.95495118200779,0.8353819139596137
7.95495118200779,0.8354541465555068
7.954951196908951,0.8355263157894737
7.9549513310194016,0.8351600175361683
7.974592998623848,0.8347940403155127
7.974593132734299,0.8348664038545773
7.984414130449295,0.8349387040280211
7.984414130449295,0.8350109409190372
7.9855619966983795,0.8350831146106736
7.9855619966983795,0.835155225185833
7.9855619966983795,0.8352272727272727
7.9855619966983795,0.8352992573176059
7.9855619966983795,0.8353711790393014
7.9953828528523445,0.8354430379746836
8.005203738808632,0.8355148342059336
8.005203798413277,0.8355865678150894
8.005203798413277,0.8356582388840453
8.006938368082047,0.8357298474945534
8.006938368082047,0.835801393728223
8.013876467943192,0.8358728776665215
8.013876587152481,0.835509138381201
8.013876602053642,0.8355806872553284
8.013876914978027,0.8356521739130435
8.0138770788908,0.8357235984354628
8.023697674274445,0.8357949609035621
8.033518552780151,0.8354320451584889
8.03351877629757,0.8355034722222222
8.043339475989342,0.8351409978308026
8.092444077134132,0.8352124891587164
8.102265141904354,0.835283918508886
8.102265141904354,0.8353552859618717
8.102265231311321,0.8354265915980944
8.131727874279022,0.8354978354978355
8.131727874279022,0.8355690177412376
8.141548603773117,0.8356401384083045
8.142696872353554,0.8352788586251622
8.151369515806437,0.8353500432152118
8.151369515806437,0.8354211663066955
8.164073139429092,0.8354922279792746
8.164073139429092,0.835563228312473
8.171011567115784,0.8356341673856773
8.171011574566364,0.8352738249245364
8.171011619269848,0.8353448275862069
8.171011678874493,0.8354157690650582
8.171011745929718,0.8354866494401378
8.190653324127197,0.8355574687903573
8.190653324127197,0.8356282271944923
8.190653391182423,0.8356989247311828
8.203356936573982,0.8357695614789338
8.220116101205349,0.8358401375161152
8.249578837305307,0.8354810996563574
8.249578896909952,0.8355517389437527
8.24957899749279,0.8356223175965666
8.260548021644354,0.8356928356928357
8.279041893780231,0.8357632933104632
8.279041931033134,0.8358336905272181
8.288862571120262,0.8359040274207369
8.288862571120262,0.8359743040685225
8.288862690329552,0.8360445205479452
8.308504492044449,0.8361146769362431
8.308504492044449,0.8361847733105218
8.328146398067474,0.8362548097477555
8.328146398067474,0.8358974358974359
8.328146517276764,0.8359675352413498
8.328146561980247,0.8356105892399659
8.337967157363892,0.8356807511737089
8.337967224419117,0.8357508532423208
8.367430046200752,0.8353944562899787
8.367430105805397,0.835464620630861
8.367430165410042,0.8351086493395824
8.367430239915848,0.8351788756388415
8.367430239915848,0.8352490421455939
8.387072004377842,0.8353191489361702
8.387072011828423,0.8353891960867715
8.387072011828423,0.8354591836734694
8.38707210123539,0.8355291117722057
8.396892681717873,0.8355989804587935
8.396892681717873,0.8356687898089172
8.406713917851448,0.8357385398981324
8.40671393275261,0.8358082308018667
8.416534692049026,0.8354537743850721
8.427503578364849,0.8355235269181857
8.445997513830662,0.8355932203389831
8.445997521281242,0.8356628547225752
8.455818451941013,0.8357324301439458
8.478342920541763,0.8353787558188743
8.485281199216843,0.8354483925549916
8.485281199216843,0.8355179704016913
8.485281229019165,0.8355874894336432
8.48528128862381,0.8356569497253908
8.48528128862381,0.8357263513513513
8.485281303524971,0.8357956943858168
8.485281303524971,0.8358649789029536
8.485281318426132,0.835934204976803
8.50492325425148,0.8355817875210793
8.514744192361832,0.8352296670880741
8.514744192361832,0.8352990732940185
8.53438600897789,0.8349473684210527
8.544206738471985,0.835016835016835
8.544206760823727,0.8350862431636517
8.544206842780113,0.8351555929352397
8.544206880033016,0.8352248844052123
8.545354753732681,0.8352941176470589
8.563848555088043,0.8353632927341453
8.563848674297333,0.8350125944584383
8.573669597506523,0.8350818296265212
8.573669716715813,0.8351510067114094
8.574817664921284,0.8352201257861636
8.583490543067455,0.8352891869237217
8.58463853597641,0.8353581901968998
8.596193879842758,0.835427135678392
8.603132374584675,0.8354960234407702
8.603132419288158,0.8355648535564854
8.614101253449917,0.835633626097867
8.614101380109787,0.8357023411371237
8.622774228453636,0.8357709987463435
8.632595334202051,0.8358395989974937
8.632595334202051,0.8359081419624217
8.6424161195755,0.8359766277128547
8.6424161195755,0.8360450563204005
8.653384879231453,0.8361134278565471
8.653384879231453,0.8361817423926636
8.653385005891323,0.8358333333333333
8.662057988345623,0.8359017076218243
8.66205807030201,0.835970024979184
8.673026889562607,0.8360382854764877
8.673026889562607,0.8356905158069884
8.691520608961582,0.8357588357588358
8.714044965803623,0.8358270989193682
8.720983378589153,0.8358953053593685
8.720983505249023,0.8355481727574751
8.720983542501926,0.8356164383561644
8.720983549952507,0.8356846473029046
8.720983564853668,0.8357527996681875
8.720983639359474,0.835820895522388
8.720983639359474,0.8354745130542892
8.750446282327175,0.8355426677713339
8.7504463493824,0.8356107660455486
8.760267354547977,0.8356788079470199
8.760267481207848,0.8357467935457178
8.770088262856007,0.835814722911497
8.7799092233181,0.8354692021496486
8.792612344026566,0.8351239669421487
8.792612344026566,0.8351920693928129
8.792612344026566,0.8348472336911643
8.799550898373127,0.8349153941394964
8.799550898373127,0.834983498349835
8.799550965428352,0.8350515463917526
8.799550965428352,0.8351195383347073
8.799550965428352,0.8351874742480428
8.79955106973648,0.8352553542009885
8.79955106973648,0.8353231782626596
8.79955106973648,0.8353909465020576
8.79955106973648,0.8354586589880707
8.799551144242287,0.8355263157894737
8.819192856550217,0.835593916974928
8.819192916154861,0.8356614626129828
8.829013727605343,0.8357289527720739
8.829013727605343,0.8357963875205254
8.829013913869858,0.8358637669265491
8.830161735415459,0.8359310910582445
8.831896133720875,0.8359983599835998
8.831896297633648,0.8360655737704918
8.838834665715694,0.8361327324866857
8.868297085165977,0.8361998361998362
8.868297293782234,0.8362668849774867
8.878118351101875,0.8363338788870703
8.878118395805359,0.83640081799591
8.878118470311165,0.8364677023712184
8.878118470311165,0.8365345320800981
8.890821613371372,0.8361928104575164
8.890821613371372,0.8358513679052675
8.897760301828384,0.8359183673469388
8.907581239938736,0.835577315381477
8.908729076385498,0.8356443719412724
8.917401939630508,0.8357113738279658
8.917401999235153,0.8357783211083945
8.917402096092701,0.8354378818737271
8.920284397900105,0.8355048859934854
8.920284397900105,0.8355718355718356
8.927223034203053,0.8356387306753458
8.927223101258278,0.8357055713704759
8.92837081849575,0.8357723577235773
8.928371004760265,0.8358390898008939
8.928371027112007,0.8359057676685622
8.928371027112007,0.8359723913926106
8.92837107181549,0.836038961038961
8.92837107181549,0.8356997971602435
8.928371086716652,0.8357664233576643
8.935309380292892,0.8358329955411431
8.937043845653534,0.8358995137763371
8.94686470925808,0.8359659781287971
8.946864798665047,0.8360323886639676
8.949747264385223,0.8360987454471873
8.956685543060303,0.8361650485436893
8.956685543060303,0.8362312980186009
8.956685557961464,0.83589329021827
8.956685557961464,0.835959595959596
8.956685774028301,0.8360258481421647
8.956685796380043,0.8360920468308438
8.956685975193977,0.8357546408393866
8.956685990095139,0.835820895522388
8.995969384908676,0.8358870967741936
8.995969474315643,0.8359532446594116
8.995969578623772,0.8356164383561644
9.005790412425995,0.8352799033427306
9.006938219070435,0.8349436392914654
9.00693840533495,0.8350100603621731
9.015611208975315,0.835076427996782
9.015611208975315,0.8351427422597507
9.028314858675003,0.8352090032154341
9.028314858675003,0.8352752109280835
9.035253159701824,0.8353413654618473
9.035253159701824,0.8354074668807707
9.03525324165821,0.8354735152487961
9.035253345966339,0.8355395106297633
9.0352533608675,0.8356054530874097
9.045074239373207,0.8356713426853707
9.046222135424614,0.8357371794871795
9.065863952040672,0.8358029635562675
9.065863952040672,0.8358686949559647
9.067598350346088,0.8355342136854742
9.067598350346088,0.8352
9.074536740779877,0.8348660535785686
9.103999570012093,0.8349320543565147
9.103999696671963,0.8345984818218138
9.10688216984272,0.8346645367412141
9.10688216984272,0.8347305389221557
9.10688216984272,0.8347964884277733
9.10688216984272,0.8348623853211009
9.113820508122444,0.8345295055821371
9.113820508122444,0.8345954563571144
9.11382070183754,0.8346613545816733
9.113820731639862,0.8347272003185982
9.113820761442184,0.8347929936305732
9.113820791244507,0.8344608038201353
9.126523867249489,0.8345266507557677
9.126523867249489,0.8341948310139164
9.126523867249489,0.8342607313195548
9.126523867249489,0.834326579261025
9.126523867249489,0.8343923749007148
9.126523867249489,0.8344581183009131
9.126523867249489,0.8345238095238096
9.126523867249489,0.8345894486314954
9.126523867249489,0.8346550356859636
9.126523867249489,0.834324217201744
9.126523867249489,0.8343898573692552
9.126523867249489,0.8344554455445544
9.126523867249489,0.8341250989707046
9.126523867249489,0.8341907400079145
9.126523867249489,0.8338607594936709
9.126523867249489,0.833926453143535
9.126523867249489,0.833596837944664
9.13346242904663,0.8336625839589096
9.133462607860565,0.8333333333333334
9.155986651778221,0.8333991314646664
9.155986651778221,0.8334648776637726
9.155986651778221,0.8335305719921104
9.155986651778221,0.833596214511041
9.16292518377304,0.833661805281829
9.172745987772942,0.8337273443656422
9.172745987772942,0.8333989759747932
9.17274633795023,0.8330708661417323
9.185449436306953,0.8331365604092876
9.185449466109276,0.8332022029897719
9.185449466109276,0.8332677939441604
9.185449466109276,0.8333333333333334
9.185449466109276,0.8330058939096268
9.185449466109276,0.8330714846818539
9.185449466109276,0.8331370239497448
9.185449466109276,0.8328100470957613
9.222998723387718,0.8328756375049039
9.222998723387718,0.8325490196078431
9.222998782992363,0.8326146609172873
9.224733181297779,0.832680250783699
9.224733181297779,0.8327457892675284
9.224733181297779,0.8328112764291308
9.224733181297779,0.8324853228962819
9.231671504676342,0.8325508607198748
9.231671676039696,0.8326163472819711
9.231671765446663,0.8326817826426895
9.242640510201454,0.8327471668620555
9.242640569806099,0.8328125
9.242640569806099,0.8328777821163608
9.242640674114227,0.8329430132708822
9.242640681564808,0.833008193523215
9.251313626766205,0.8326833073322933
9.251313626766205,0.8327485380116959
9.261134415864944,0.8328137178487919
9.262282498180866,0.8324892871055707
9.264016896486282,0.8321651090342679
9.264016896486282,0.8318411833398209
9.264016896486282,0.8319066147859923
9.264016896486282,0.8319719953325554
9.264016896486282,0.8320373250388803
9.264016896486282,0.8321026039642441
9.264016896486282,0.8317793317793318
9.264016896486282,0.8318446601941748
9.264016896486282,0.8315217391304348
9.264016896486282,0.8315871168024835
9.264016896486282,0.8316524437548487
9.264016896486282,0.8313299728576968
9.264016896486282,0.8313953488372093
9.264016896486282,0.8314606741573034
9.264016896486282,0.8315259488768396
9.264016896486282,0.8315911730545877
9.264016896486282,0.8312693498452013
9.264016896486282,0.8313346228239845
9.264016896486282,0.831399845320959
9.264016896486282,0.8314650173946656
9.264016896486282,0.8315301391035549
9.264016896486282,0.8315952105059868
9.264016896486282,0.8316602316602316
9.264016896486282,0.8317252026244694
9.264016896486282,0.8317901234567902
9.264016896486282,0.8318549942151947
9.264016896486282,0.8319198149575945
9.264016896486282,0.8319845857418112
9.264016896486282,0.8320493066255779
9.264016896486282,0.8321139776665383
9.264016896486282,0.8321785989222479
9.264016896486282,0.8322431704501732
9.264016896486282,0.8319230769230769
9.264016941189766,0.8319876970396002
9.264016941189766,0.8316679477325134
9.264016941189766,0.831732616212063
9.264016941189766,0.8317972350230415
9.264016941189766,0.8318618042226488
9.264016941189766,0.8319263238679969
9.264016941189766,0.8319907940161104
9.264016941189766,0.8316717791411042
9.270955167710781,0.8317362974319663
9.270955383777618,0.8314176245210728
9.270955607295036,0.8310991957104558
9.28077620267868,0.830781010719755
9.280776232481003,0.8308457711442786
9.290597319602966,0.8305279265493497
9.29059735685587,0.8305927342256214
9.290597476065159,0.8306574923547401
9.303300730884075,0.830722200993504
9.303300730884075,0.8307868601986249
9.310239188373089,0.8304696449026346
9.310239359736443,0.8305343511450382
9.311387076973915,0.8305990080122091
9.311387076973915,0.8306636155606407
9.319473460316658,0.8307281738467404
9.320060141384602,0.8307926829268293
9.329881101846695,0.8308571428571428
9.329881101846695,0.8309215536938309
9.339702174067497,0.8309859154929577
9.342584311962128,0.8310502283105022
9.342584311962128,0.8311144922023583
9.342584446072578,0.8311787072243346
9.342584446072578,0.8312428734321551
9.349522545933723,0.831306990881459
9.349522784352303,0.8309912647170528
9.360491678118706,0.8306757782839788
9.360491678118706,0.8307400379506641
9.360491797327995,0.830804248861912
9.378985568881035,0.8308684110731892
9.388806410133839,0.8305534495830175
9.388806410133839,0.830238726790451
9.388806611299515,0.8303030303030303
9.391688890755177,0.830367285119273
9.391688905656338,0.8304314912944739
9.391688905656338,0.8304956488838441
9.391688905656338,0.8305597579425114
9.391688905656338,0.8302457466918715
9.391688905656338,0.8303099017384732
9.391688905656338,0.8299962221382697
9.391688905656338,0.8296827794561934
9.391688905656338,0.8297470743676859
9.391688905656338,0.829811320754717
9.391688905656338,0.8298755186721992
9.391688905656338,0.8295625942684767
9.391688905656338,0.8296268375424048
9.391688905656338,0.8293142426525999
9.391688905656338,0.8293785310734463
9.391688905656338,0.829066265060241
9.391688905656338,0.8291305984192698
9.391688905656338,0.8291948833709556
9.391688905656338,0.8292591199699135
9.391688905656338,0.8293233082706767
9.391688905656338,0.8293874483276964
9.399775564670563,0.8294515401953418
9.42115169018507,0.8291400675929403
9.42115169018507,0.8288288288288288
9.42115169018507,0.8288930581613508
9.42115169018507,0.8289572393098275
9.42115169018507,0.8286464191976003
9.42115169018507,0.8287106446776612
9.42115169018507,0.8287748220307232
9.42115169018507,0.8284644194756554
9.42115169018507,0.8285286409584426
9.42115169018507,0.8285928143712575
9.421151742339134,0.8286569397680509
9.421151742339134,0.8287210172026926
9.428090363740921,0.8287850467289719
9.428090371191502,0.82847533632287
9.428090408444405,0.8285394097870751
9.428090453147888,0.828603435399552
9.428090453147888,0.8286674132138858
9.42809046804905,0.8283582089552238
9.42809048295021,0.8280492353599403
9.42809048295021,0.8281133482475764
9.42809048295021,0.8278046962355572
9.439059287309647,0.8278688524590164
9.439059287309647,0.8279329608938547
9.458701103925705,0.8279970215934475
9.467374078929424,0.8280610346110905
9.467374175786972,0.828125
9.467374190688133,0.8278170323540349
9.477194890379906,0.8278810408921933
9.477194890379906,0.8279450018580453
9.477195225656033,0.8280089153046062
9.478342980146408,0.8277014481990346
9.478343039751053,0.8277654046028211
9.478343039751053,0.8274582560296846
9.487015925347805,0.8271513353115727
9.487015940248966,0.8272154245457917
9.488163843750954,0.8269088213491476
9.48816393315792,0.8266024453501297
9.499719202518463,0.8262962962962963
9.506657749414444,0.826360607182525
9.506657928228378,0.8264248704663213
9.537268459796906,0.8261191268960414
9.537268459796906,0.8261834319526628
9.545941293239594,0.8262476894639557
9.545941293239594,0.8263118994826312
9.555762127041817,0.8263760620613225
9.555762127041817,0.8264401772525849
9.556910276412964,0.8265042451088963
9.556910336017609,0.8265682656826568
9.556910336017609,0.8266322390261897
9.565583296120167,0.8266961651917404
9.56558334082365,0.8267600442314781
9.578286573290825,0.8268238761974944
9.578286573290825,0.8268876611418048
9.578286573290825,0.8269513991163475
9.578286573290825,0.826647037173353
9.578286573290825,0.826710816777042
9.578286573290825,0.8267745494667157
9.578286573290825,0.8268382352941176
9.578286573290825,0.8265343623667769
9.58522516489029,0.8265980896399706
9.595046050846577,0.8266617701065002
9.604867100715637,0.8267254038179148
9.604867100715637,0.826788990825688
9.624508805572987,0.8268525311812179
9.624508805572987,0.8265493215988265
9.624508820474148,0.8262463343108505
9.624508820474148,0.8263100036643459
9.63433001190424,0.8263736263736263
9.656854122877121,0.8260710362504577
9.663792505860329,0.8261346998535871
9.663792595267296,0.8261983168679107
9.673613466322422,0.8258961228968544
9.71289710700512,0.8255941499085924
9.71289710700512,0.8256578947368421
9.714045196771622,0.8257215929850201
9.714045196771622,0.8257852447041636
9.714045241475105,0.8254837531945965
9.714045241475105,0.8255474452554744
9.722718000411987,0.8252462604888727
9.72271804511547,0.824945295404814
9.722718074917793,0.8250091141086402
9.722718119621277,0.8250728862973761
9.733686909079552,0.825136612021858
9.735421434044838,0.8252002913328478
9.735421478748322,0.8252639242810339
9.735421478748322,0.8249636098981077
9.742359727621078,0.8250272826482358
9.752180978655815,0.8247272727272728
9.753328837454319,0.8247909850963286
9.762001812458038,0.8248546511627907
9.77297057211399,0.8249182709771159
9.801285400986671,0.8249818445896877
9.801285430788994,0.8250453720508167
9.801285430788994,0.8251088534107403
9.801285490393639,0.8251722887196228
9.801285732537508,0.8252356780275562
9.801285732537508,0.8252990213845596
9.802433304488659,0.8253623188405798
9.802433539181948,0.8254255704454908
9.811105906963348,0.8251267197682839
9.811105906963348,0.8251900108577633
9.81110642105341,0.8252532561505065
9.81110642105341,0.8249547920433996
9.811106510460377,0.8246565437454808
9.820927202701569,0.8243585110227684
9.820927426218987,0.8240606936416185
9.820927437394857,0.8237630913687252
9.83189631253481,0.8238267148014441
9.833630844950676,0.8235294117647058
9.833630844950676,0.8235930735930735
9.860211350023746,0.8236566895059503
9.870031736791134,0.8237202595529921
9.87117999792099,0.8237837837837838
9.871180042624474,0.8238472622478387
9.87118011713028,0.8235505941663666
9.892556324601173,0.8236141108711303
9.892556324601173,0.8236775818639799
9.89255641400814,0.8237410071942446
9.89775999635458,0.8238043869111831
9.89775999635458,0.8238677210639828
9.899494260549545,0.8239310097017607
9.899494260549545,0.8236350574712644
9.899494640529156,0.8233393177737881
9.89949482679367,0.8230437903804738
9.938778802752495,0.8231072838177251
9.967654675245285,0.823170731707317
9.969389215111732,0.8232341340982431
9.969389215111732,0.8232974910394265
9.969389215111732,0.8233608025797206
9.97747553884983,0.8234240687679083
9.978062063455582,0.8231292517006803
9.978062093257904,0.82319255547602
9.978062331676483,0.8232558139534883
9.998852133750916,0.8233190271816881
10.0,0.8230246692885235
10.0,0.8227305218012866
10.006938308477402,0.8227938549481958
10.007525019347668,0.8228571428571428
10.008672997355461,0.8229203855765798
10.008672997355461,0.8229835831548894
10.017345875501633,0.8230467356403853
10.017345935106277,0.8231098430813124
10.01734608411789,0.8231729055258467
10.01734608411789,0.8232359230220955
10.017346180975437,0.8232988956180977
10.020228289067745,0.8233618233618234
10.020228289067745,0.823068707725169
10.028314724564552,0.8227758007117437
10.028314724564552,0.8224831020988972
10.028314903378487,0.8225462304409673
10.028314903378487,0.8226093138997511
10.046808674931526,0.8226723525230988
10.056629940867424,0.8227353463587922
10.067598447203636,0.8227982954545454
10.067598670721054,0.8225062122825701
10.076271414756775,0.8222143364088006
10.085505694150925,0.8222774033345158
10.087240271270275,0.8223404255319149
10.126523867249489,0.8224034030485643
10.126523867249489,0.8224663359319632
10.135196883231401,0.822529224229543
10.15425218641758,0.8222379603399433
10.164073191583157,0.8219469026548673
10.174480833113194,0.8220099079971691
10.174480833113194,0.8220728687654758
10.18371494114399,0.8221357850070722
10.183715000748634,0.8221986567691764
10.183715000748634,0.82226148409894
10.1854497641325,0.8223242670434475
10.1854497641325,0.8223870056497176
10.194122672080994,0.8224496999647017
10.203943699598312,0.8225123500352858
10.213177815079689,0.8225749559082892
10.213764429092407,0.8226375176304654
10.213764443993568,0.8223475502291152
10.213764742016792,0.8224101479915433
10.213764742016792,0.8224727016555125
10.223585113883018,0.8225352112676056
10.224733479321003,0.8222456881379796
10.25304813683033,0.8223082336382829
10.255930699408054,0.8223707351389378
10.26286892592907,0.8224331926863573
10.292331621050835,0.8221441124780317
10.302152931690216,0.8222066057624736
10.302152931690216,0.8222690551457674
10.303300701081753,0.8223314606741573
10.303300820291042,0.8223938223938224
10.351257257163525,0.8224561403508772
10.351257376372814,0.8225184145913714
10.351257398724556,0.8225806451612904
10.361078403890133,0.8226428321065545
10.363960817456245,0.8227049754730204
10.363960817456245,0.8227670753064799
10.363960817456245,0.822829131652661
10.363960832357407,0.8225411270563528
10.37089941650629,0.8222533240027992
10.37089941650629,0.8219657222805177
10.448879919946194,0.8216783216783217
10.448879919946194,0.8217406501223349
10.448879979550838,0.8218029350104822
10.44946676492691,0.8218651763884037
10.457553200423717,0.821927374301676
10.459287732839584,0.8219895287958116
10.478929437696934,0.8220516399162596
10.478929437696934,0.822113707708406
10.478929974138737,0.8218270571827058
10.488750614225864,0.8218891599860578
10.491632953286171,0.8219512195121951
10.499719262123108,0.8220132358063392
10.499719262123108,0.822075208913649
10.499719262123108,0.8221371388792204
10.499719262123108,0.8221990257480863
10.499719262123108,0.8222608695652174
10.499719262123108,0.8223226703755215
10.499719262123108,0.8223844282238443
10.49971929192543,0.8224461431549688
10.50780575722456,0.8225078152136158
10.508392438292503,0.8225694444444445
10.517626725137234,0.8226310308920514
10.518213301897049,0.8226925746009716
10.528034284710884,0.8227540756156781
10.53785502910614,0.8228155339805825
10.53785502910614,0.8228769497400347
10.537855125963688,0.8225918225918226
10.53785515576601,0.8226532732940769
10.537855319678783,0.8227146814404432
10.557497024536133,0.8227760470751125
10.57828688621521,0.8228373702422145
10.586959443986416,0.8225527499135248
10.586959708482027,0.8226141078838174
10.597928613424301,0.8223297614932595
10.606601290404797,0.8223911541119557
10.606601290404797,0.8224525043177893
10.606601625680923,0.8225138121546961
10.606601685285568,0.8225750776665516
10.606601685285568,0.8226363008971704
10.60660170018673,0.822697481890307
10.617570497095585,0.8224137931034483
10.617570497095585,0.8221302998965874
10.635477736592293,0.8218470020675396
10.63894709199667,0.8215638994143989
10.645885288715363,0.821625344352617
10.65685410797596,0.8216867469879519
10.65685410797596,0.8217481073640743
10.65685410797596,0.8214654282765738
10.65685410797596,0.8215268225584594
10.656854152679443,0.8215881746304572
10.658588647842407,0.8216494845360824
10.665527008473873,0.8217107523187908
10.68516893684864,0.821771978021978
10.685169041156769,0.8214898729831789
10.685169070959091,0.821551132463967
10.685169160366058,0.8216123499142367
10.748711720108986,0.821673525377229
10.772970721125603,0.8217346588961262
10.772970721125603,0.8217957505140507
10.774705320596695,0.8218568002740665
10.783377930521965,0.821917808219178
10.783378303050995,0.8219787743923314
10.786260668188334,0.8220396988364134
10.79319928586483,0.8221005815942525
10.79319940507412,0.8221614227086184
10.803020179271698,0.8218803418803419
10.804168030619621,0.8219412166780588
10.812841020524502,0.82166040314315
10.813988983631134,0.8217213114754098
10.813988983631134,0.8214407647661318
10.813988983631134,0.8215017064846416
10.832482941448689,0.8212214261344251
10.832483157515526,0.8212824010914052
10.833630964159966,0.8213433344698261
10.833630964159966,0.8214042263122018
10.843451811000705,0.8214650766609881
10.86194533109665,0.8215258855585831
10.871766664087772,0.8215866530473273
10.871766664087772,0.821647379169503
10.881587326526642,0.8217080639673359
10.881587386131287,0.8217687074829932
10.920871272683144,0.8218293097585855
10.92895770072937,0.8218898708361658
10.940513156354427,0.8219503907577302
10.949747376143932,0.8220108695652174
10.949747376143932,0.8220713073005094
10.949747424572706,0.8221317040054311
10.960154980421066,0.8221920597217509
10.971123926341534,0.8219131614654003
10.971123926341534,0.821634452356731
10.971123993396759,0.8216949152542373
10.971123993396759,0.8214164689935615
10.989617496728897,0.8214769647696477
10.999438494443893,0.8215374195733153
10.999438494443893,0.8215978334461747
10.999438688158989,0.82165820642978
10.999438911676407,0.8213802435723951
10.999438911676407,0.8214406493067298
11.010407641530037,0.821501014198783
11.019080445170403,0.8215613382899628
11.028901435434818,0.8216216216216217
11.038722351193428,0.8216818642350557
11.038722470402718,0.8217420661715057
11.038722470402718,0.8218022274721566
11.041604854166508,0.8218623481781376
11.041605047881603,0.8219224283305228
11.041605047881603,0.8219824679703304
11.049691319465637,0.8217054263565892
11.049691334366798,0.8214285714285714
11.049691334366798,0.821488716739643
11.058364354074001,0.8215488215488216
11.059512183070183,0.8216088858970044
11.07800604403019,0.8216689098250336
11.078006267547607,0.8217288933736966
11.108616806566715,0.8217888365837256
11.126524060964584,0.8218487394957983
11.12711075693369,0.8219086021505376
11.128258660435677,0.8219684245885119
11.128258660435677,0.822028206850235
11.128258660435677,0.8220879489761665
11.128258660435677,0.8221476510067114
11.128258667886257,0.8218718550821872
11.128258667886257,0.8219315895372233
11.136344954371452,0.821656050955414
11.136345073580742,0.82171581769437
11.13693143427372,0.8217755443886097
11.136931598186493,0.8218352310783658
11.139814108610153,0.8218948778038165
11.14963512122631,0.821954484605087
11.14963512122631,0.8216794914687187
11.149635225534439,0.8217391304347826
11.156573444604874,0.821798729521899
11.185449704527855,0.8218582887700535
11.206825867295265,0.821917808219178
11.214912459254265,0.8219772879091516
11.284245617687702,0.8220367278797996
11.285393580794334,0.821762349799733
11.305035397410393,0.8218218218218218
11.305035650730133,0.8215476984656438
11.31370835006237,0.8216072024008003
11.313708394765854,0.8216666666666667
11.313708513975143,0.8217260913028991
11.32352926582098,0.8217854763491006
11.333350196480751,0.8218448218448219
11.334498181939125,0.8219041278295606
11.334498181939125,0.821630615640599
11.392276037484407,0.8213572854291418
11.393423654139042,0.8214166943797805
11.403244733810425,0.8214760638297872
11.403244785964489,0.8212030574941841
11.4119171500206,0.8212624584717608
11.4119171500206,0.8213218199933577
11.432707361876965,0.8213811420982736
11.441380567848682,0.8214404248257551
11.441380627453327,0.8214996682149966
11.44252833724022,0.8215588723051409
11.44252833724022,0.8216180371352785
11.442528516054153,0.8216771627444481
11.442528516054153,0.8217362491716369
11.452349372208118,0.8217952964557801
11.454083643853664,0.8218543046357616
11.454083763062954,0.8219132737504138
11.454083763062954,0.8219722038385175
11.470843005925417,0.8220310949388026
11.470843069255352,0.8220899470899471
11.470843095332384,0.8218181818181818
11.470843464136124,0.8218770654329147
11.480077385902405,0.8219359101420548
11.480077408254147,0.821664464993395
11.490484803915024,0.8217233410366458
11.500306088477373,0.8217821782178217
11.519947934895754,0.8218409765753877
11.521095842123032,0.8218997361477572
11.529768578708172,0.8219584569732937
11.530916668474674,0.8220171390903098
11.530916728079319,0.8220757825370676
11.549410432577133,0.8218050065876152
11.549410589039326,0.8218636812644057
11.549410589039326,0.8219223173140224
11.549410663545132,0.8219809147745969
11.559231474995613,0.8220394736842105
11.559231538325548,0.8220979940808945
11.588694497942924,0.8221564760026299
11.596780747175217,0.8218862964180086
11.608336046338081,0.8216162943495401
11.608336180448532,0.8216748768472907
11.612953186035156,0.8217334208798425
11.612953186035156,0.8217919264850673
11.627977930009365,0.8218503937007874
11.642416194081306,0.8219088225647754
11.656854078173637,0.8219672131147541
11.656854152679443,0.8220255653883972
11.667261682450771,0.8217562254259502
11.686903640627861,0.821814608581723
11.68690374493599,0.8215455140798952
11.70654533058405,0.8216039279869067
11.706545501947403,0.8216623036649214
11.706545650959015,0.8217206411514557
11.756798028945923,0.8217789404839765
11.756798028945923,0.8218372016999019
11.76547123491764,0.8218954248366013
11.785112671554089,0.821953609931395
11.785113036632538,0.8220117570215545
11.799550786614418,0.822069866144303
11.813989222049713,0.8221279373368147
11.813989222049713,0.8218597063621533
11.835365518927574,0.821917808219178
11.863679766654968,0.8219758721878057
11.863679975271225,0.8220338983050848
11.873501010239124,0.8220918866080157
11.889087289571762,0.8221498371335505
11.889087289571762,0.8222077499185932
11.896025761961937,0.822265625
11.897760480642319,0.8223234624145785
11.897760480642319,0.8220559531554977
11.942247703671455,0.8221138211382114
11.942247703671455,0.8221716514954487
11.942247718572617,0.8222294442638934
11.942247733473778,0.8222871994801819
11.981531351804733,0.8223449171809029
11.981531351804733,0.8224025974025974
11.99135248363018,0.822135670236936
12.0,0.8221933809214795
12.0,0.8222510541680181
12.0,0.8223086900129701
12.0,0.8223662884927067
12.012142024934292,0.8224238496435515
12.012142069637775,0.8224813735017816
12.02081486582756,0.8222150259067358
12.020814925432205,0.8222725801230172
12.040456920862198,0.8220064724919094
12.071067690849304,0.8217405370430282
12.099382743239403,0.8217981888745148
12.110351577401161,0.8218558034270934
12.12017247080803,0.8219133807369101
12.128258734941483,0.8219709208400646
12.138666369020939,0.8220284237726099
12.158308140933514,0.8220858895705522
12.15945603698492,0.8221433182698515
12.15945603698492,0.8222007099064215
12.168128974735737,0.822258064516129
12.168129026889801,0.8223153821347953
12.171011671423912,0.8223726627981948
12.177950076758862,0.8221076377699001
12.177950136363506,0.8221649484536082
12.188918814063072,0.8222222222222222
12.188918814063072,0.8222794591113973
12.197591841220856,0.8220148052784036
12.217233426868916,0.8220720720720721
12.21723372489214,0.822129302026375
12.228202730417252,0.8221864951768488
12.228202730417252,0.8222436515589843
12.236875526607037,0.8219794344473008
12.236875593662262,0.822036620623193
12.239171519875526,0.8220937700706487
12.23917155712843,0.8221508828250401
12.24264046549797,0.8222079589216945
12.249579176306725,0.8222649983958935
12.256517387926579,0.8223220012828736
12.256517469882965,0.8223789676178263
12.258813325315714,0.8224358974358974
12.26633832603693,0.8224927907721884
12.266338400542736,0.8225496476617553
12.269220888614655,0.8226064681396094
12.27557260543108,0.8223431498079385
12.278455171734095,0.8224
12.278455171734095,0.8221369161868202
12.278455190360546,0.8221937959705788
12.278455190360546,0.8222506393861893
12.278455194085836,0.8219878555449025
12.27845523133874,0.8217252396166134
12.285980328917503,0.8217821782178217
12.306770101189613,0.8218390804597702
12.335084646940231,0.8215767634854771
12.335084706544876,0.8216336949585195
12.335084825754166,0.8216905901116427
12.34720166772604,0.8217474489795918
12.347788348793983,0.8214854956965253
12.354726329445839,0.8212237093690249
12.35702259466052,0.8212806626314113
12.374368697404861,0.8210191082802548
12.38533729314804,0.8207577204711876
12.39401039481163,0.8204964990451942
12.39401039481163,0.8205536111994909
12.40383130311966,0.8206106870229007
12.40383130311966,0.8206677265500795
12.40383130311966,0.8204068658614113
12.403831347823143,0.8204639339053066
12.406713724136353,0.8202033036848793
12.406713724136353,0.8202604001270245
12.41480016708374,0.8203174603174603
12.43329431861639,0.8200571247223104
12.434442110359669,0.8201142131979695
12.452935874462128,0.8201712654614652
12.4529360383749,0.8202282815472416
12.4529360383749,0.8202852614896989
12.482398882508278,0.8203422053231939
12.511861681938171,0.8203991130820399
12.53553381189704,0.8201393286890437
12.560966193675995,0.820196264640709
12.562114022672176,0.8202531645569621
12.562114082276821,0.8203100284720025
12.570787206292152,0.8203668564199873
12.570787250995636,0.8201074928865002
12.570787250995636,0.8201643489254109
12.57078731060028,0.8202211690363349
12.57078731060028,0.8202779532533165
12.57078731060028,0.8203347016103568
12.570787340402603,0.8203914141414141
12.570787340402603,0.8204480908804039
12.570787340402603,0.8205047318611988
12.570787340402603,0.8205613371176285
12.571934878826141,0.8206179066834804
12.571934901177883,0.8206744405924992
12.571934901177883,0.8204158790170132
12.571934901177883,0.8204724409448819
12.571934901177883,0.820528967254408
12.580608077347279,0.8205854579792257
12.591576874256134,0.8206419131529263
12.60024943947792,0.8206983328090595
12.601397685706615,0.8207547169811321
12.601397685706615,0.8208110657026092
12.60139786452055,0.8205531112507857
12.610070634633303,0.8206094879044926
12.612953305244446,0.8203517587939698
12.621039733290672,0.820094191522763
12.628539383411407,0.82015065913371
12.641829445958138,0.8202070913084405
12.642416045069695,0.8202634880803011
12.681113187223673,0.8203198494825964
12.681113187223673,0.8200626959247649
12.681113187223673,0.8198057035412096
12.681113187223673,0.8195488721804511
12.681113246828318,0.8196053867835891
12.682847753167152,0.8196618659987477
12.717514477670193,0.819718309859155
12.717514477670193,0.8194618272841051
12.720983386039734,0.8195182984047544
12.720983386039734,0.8195747342088805
12.727921664714813,0.8193185370428259
12.727921858429909,0.8190625
12.727921858429909,0.8188066229303342
12.727922052145004,0.8185509056839475
12.74756376259029,0.8186075554167968
12.747563792392612,0.8186641697877652
12.749859616160393,0.8187207488299532
12.750446297228336,0.8187772925764192
12.778174430131912,0.8188338010601809
12.806489378213882,0.8188902743142145
12.806489408016205,0.8189467123714553
12.828427106142044,0.8190031152647975
12.845773056149483,0.8187480535658673
12.856741830706596,0.8184931506849316
12.856741964817047,0.8182384064737006
12.864828135818243,0.8182949595519602
12.865414898842573,0.8180404354587869
12.875235974788666,0.8180970149253731
12.878118306398392,0.8178427105999378
12.88505670428276,0.8178993163455562
12.885056793689728,0.8179558869214042
12.885056853294373,0.8180124223602484
12.885057032108307,0.8177584601055573
12.896025657653809,0.8178150217256362
12.935309261083603,0.8178715482469748
12.963623613119125,0.8179280397022333
12.976327385753393,0.8176744186046512
12.983266085386276,0.8177309361438314
12.98556199669838,0.8177874186550976
12.98556199669838,0.8175340768277571
12.994234930723906,0.8175905853205326
13.0,0.8176470588235294
13.0,0.8177034973692355
13.0,0.817450495049505
13.0,0.81719764924219
13.0,0.8172541743970315
13.0,0.8173106646058733
13.0,0.8170580964153276
13.013876736164093,0.8171146122953352
13.022549718618393,0.8171710932674491
13.03237084299326,0.8172275393640013
13.05662952363491,0.817283950617284
13.05662952363491,0.8173403270595495
13.06412935256958,0.8173966687230105
13.081475347280502,0.8174529756398397
13.081475369632244,0.8175092478421702
13.120759263634682,0.8175654853620955
13.142696887254715,0.8176216882316697
13.15022137016058,0.8173698798891285
13.169863365590572,0.8174261083743842
13.169864043593407,0.817174515235457
13.171011686325073,0.8172307692307692
13.17101176083088,0.8172869886188865
13.172159627079964,0.8173431734317343
13.1895050406456,0.8170919151552413
13.190653651952744,0.816840811309158
13.199326485395432,0.8168970814132105
13.208560906350613,0.816953316953317
13.237436838448048,0.817009517961314
13.240905925631523,0.8170656844689994
13.24899235740304,0.8168149739183799
13.248992417007685,0.8168711656441717
13.26054797321558,0.8169273229070837
13.26054797321558,0.8169834457388105
13.277893707156181,0.8170395341710083
13.277894005179405,0.8170955882352942
13.280776590108871,0.8171516079632466
13.285393491387367,0.8169014084507042
13.299831673502922,0.8166513621059076
13.317177504301071,0.8167074663402693
13.328146651387215,0.8167635362496176
13.346640557050705,0.8165137614678899
13.347788348793983,0.8162641394069092
13.349522888660431,0.816320293398533
13.356461390852928,0.8163764130766881
13.356461554765701,0.8164324984728162
13.366282165050507,0.8164885496183206
13.376103177666664,0.8165445665445665
13.376103177666664,0.8166005492828807
13.388806752860546,0.8166564978645515
13.395744904875755,0.8164074412930772
13.395744904875755,0.8161585365853659
13.406713977456093,0.8159097836025602
13.406713977456093,0.815661182205972
13.406713977456093,0.8154127322570819
13.406713992357254,0.8154689403166869
13.406713992357254,0.8155251141552512
13.415386855602264,0.815581253804017
13.415386959910393,0.8156373592941892
13.425207734107971,0.8156934306569343
13.435028851032257,0.8154454241410763
13.436176739633083,0.8155015197568389
13.444849617779255,0.8155575812822851
13.465639352798462,0.8156136087484812
13.465639352798462,0.8156696021864561
13.466787409037352,0.815725561627201
13.513595938682556,0.8154779969650986
13.513596035540104,0.8155339805825242
13.535533919930458,0.8155899302396118
13.535533919930458,0.8156458459672529
13.535533919930458,0.8157017277963019
13.552879862487316,0.8157575757575758
13.552879869937897,0.815813389881854
13.563848674297333,0.8158691701998788
13.563848987221718,0.815622161671208
13.572521775960922,0.815677966101695
13.572521835565567,0.8157337367624811
13.585225135087967,0.8157894736842105
13.595045816153288,0.8158451768974901
13.595045831054449,0.81590084643289
13.601397804915905,0.8159564823209429
13.601397849619389,0.816012084592145
13.601984448730946,0.8160676532769556
13.601984545588493,0.8161231884057971
13.622774094343185,0.8161786900090552
13.622774243354797,0.8162341581170791
13.641267836093903,0.816289592760181
13.641268379986286,0.8163449939686369
13.653971366584301,0.8164003617726862
13.656854331493378,0.8164556962025317
13.670731082558632,0.8165109972883399
13.69037263840437,0.816566265060241
13.69037276506424,0.8166214995483289
13.690372787415981,0.8166767007826611
13.690372884273529,0.8167318687932591
13.692668810486794,0.8167870036101083
13.720983669161797,0.8168421052631579
13.729656510055065,0.8168971737823211
13.749298170208931,0.8169522091974752
13.750446513295174,0.8170072115384616
13.760267436504364,0.8167617903274257
13.778761267662048,0.8165165165165165
13.788582026958466,0.816571600120084
13.788582131266594,0.8166266506602641
13.792612567543983,0.8166816681668166
13.792612567543983,0.8167366526694662
13.799550890922546,0.8167916041979011
13.81804483011365,0.8168465227817746
13.826692543923855,0.8166017380881031
13.827865660190582,0.8166566806470941
13.827865660190582,0.816711590296496
13.827865660190582,0.8167664670658683
13.827865660190582,0.8168213109847351
13.82786574959755,0.8168761220825853
13.827865809202194,0.8169309003888723
13.847507536411285,0.8166866028708134
13.84750783443451,0.8167414050822123
13.848655715584755,0.8167961745367603
13.856155339628458,0.8168509112638184
13.885056793689728,0.8169056152927121
13.886791452765465,0.8169602866527321
13.897760353982449,0.8170149253731344
13.90122938901186,0.8170695314831393
13.906433135271072,0.8171241050119332
13.906433202326298,0.8171786459886669
13.906433284282684,0.8172331544424568
13.906433440744877,0.8169895678092399
13.937043905258179,0.8170441001191895
13.9457171484828,0.817098599940423
13.965358704328537,0.8171530673019655
13.965359095484018,0.8172075022328074
13.978062137961388,0.8172619047619047
13.978062137961388,0.8170187444213032
13.985000345855951,0.816775728732897
13.986148580908775,0.8168302111210229
13.987882606685162,0.816884661117717
14.015611231327057,0.8169390787518573
14.02428437024355,0.8169934640522876
14.024284616112709,0.817047817047817
14.03410528600216,0.8171021377672208
14.04219177365303,0.8171564262392401
14.042752929031849,0.8172106824925816
14.054895006120205,0.8172649065559181
14.054895006120205,0.8173190984578885
14.063568286597729,0.8173732582270975
14.085505783557892,0.8174273858921162
14.102851748466492,0.8174814814814815
14.103413060307503,0.8175355450236966
14.103413060307503,0.8172934557299378
14.142135351896286,0.8170515097690941
14.14213553071022,0.817105652559929
14.153104409575462,0.8171597633136095
14.183715030550957,0.8172138420585625
14.183715030550957,0.8172678888231816
14.183715030550957,0.8170263080106415
14.212029993534088,0.8167848699763594
14.220702707767487,0.8168389955686853
14.220702856779099,0.8168930891907856
14.220703095197678,0.816651904340124
14.25998666882515,0.8164108618654073
14.2692209482193,0.8164650339333137
14.270955607295036,0.8165191740412979
14.292331790551543,0.8165732822176349
14.292331820353866,0.816627358490566
14.336232647299767,0.8166814028882995
14.338553965091705,0.8164407778432528
14.338553994894028,0.81620029455081
14.338554091751575,0.8162544169611308
14.338554188609123,0.8163085075066235
14.357022494077682,0.8160682754561507
14.357022494077682,0.8161223889379229
14.369164183735847,0.8161764705882353
14.369164183735847,0.8162305204351661
14.369164697825909,0.8162845385067607
14.385337360203266,0.8160446664707611
14.397479563951492,0.8160987074030552
14.407300531864166,0.8158590308370044
14.408448427915573,0.8159130945390487
14.408448606729507,0.815967126504256
14.408448606729507,0.8160211267605634
14.417121350765228,0.8160750953358756
14.42809034883976,0.8161290322580645
14.429824724793434,0.8161829375549692
14.436763271689415,0.8162368112543963
14.436763271689415,0.8162906533841195
14.447732076048851,0.8160515524311658
14.456405013799667,0.8161054172767204
14.466225616633892,0.8161592505854801
14.467373624444008,0.8162130523851332
14.467374101281166,0.8162668227033353
14.495688669383526,0.8163205615677098
14.495688669383526,0.816374269005848
14.49568934738636,0.8164279450453084
14.49568934738636,0.8164815897136177
14.516478672623634,0.8165352030382705
14.535533718764782,0.8162967289719626
14.536120600998402,0.8163503649635037
14.564435333013535,0.8161120840630472
14.571348428726196,0.8161657426320397
14.575404344126582,0.8159276546091015
14.593897957354784,0.815981335666375
14.595046246424317,0.8160349854227406
14.595046246424317,0.8160886039055669
14.604867026209831,0.8161421911421911
14.604867056012154,0.8161957471599184
14.613539978861809,0.8162492719860222
14.624508813023567,0.8163027656477438
14.633182056248188,0.8160651920838184
14.663792461156845,0.8158277567646203
14.663792699575424,0.8158813263525305
14.675347954034805,0.8159348647862751
14.69210733473301,0.8159883720930232
14.694989763200283,0.8160418482999128
14.694989763200283,0.81609529343405
14.703076332807541,0.8161487075225095
14.711749091744423,0.8159117305458768
14.714045159518719,0.8159651669085631
14.722718253731728,0.81601857225769
14.741211988031864,0.8160719466202495
14.753915499895811,0.8158352668213457
14.770674958825111,0.8155987242679037
14.780495762825012,0.8156521739130435
14.809958681464195,0.8157055925818604
14.809958770871162,0.8157589803012746
14.8226617872715,0.8155227338546192
14.829600110650063,0.8155761436016213
14.829600378870964,0.8156295224312591
14.868297450244427,0.8156828703703703
14.868297450244427,0.8157361874457623
14.868884094059467,0.8157894736842105
14.868884094059467,0.8158427291124603
14.89834657870233,0.8158959537572255
14.920871198177338,0.8159491476451892
14.92781000584364,0.816002310803004
14.93763054907322,0.8160554432572914
14.938778676092625,0.816108545034642
14.938778676092625,0.8158730158730159
14.947451308369637,0.8159261396422389
14.957272835075855,0.8156907989616383
14.958420366048813,0.8157439446366782
14.96709330379963,0.8155087921591236
14.967093408107758,0.8155619596541787
14.967093467712402,0.815326995102276
14.968241415917873,0.8153801843317973
14.994234930723906,0.8154333429311834
15.006377143785357,0.8154864709268854
15.015611127018929,0.8155395683453237
15.016197971999645,0.8153049482163406
15.016198046505451,0.8153580672993961
15.026019111275673,0.8151236342725704
15.026019111275673,0.8151767749353263
15.028314873576164,0.8152298850574713
15.028314873576164,0.815282964665326
15.035839222371578,0.8150488225157955
15.048543021082878,0.8151019236290554
15.048543021082878,0.8151549942594719
15.055481389164925,0.8152080344332855
15.055481389164925,0.8152610441767069
15.055481620132923,0.815027244049326
15.055481739342213,0.8150802752293578
15.056629627943039,0.8151332760103182
15.0566296428442,0.8151862464183381
15.065302714705467,0.8149527356058436
15.074536770582199,0.8150057273768614
15.08494471013546,0.8150586888061838
15.103999510407448,0.8148254149971379
15.104586228728294,0.8148783977110158
15.124789483845234,0.8149313501144165
15.133462512865663,0.8146983128395768
15.133462512865663,0.8147512864493996
15.143869899213314,0.8148042297799372
15.143869899213314,0.8148571428571428
15.16351180523634,0.8149100257069408
15.163511902093887,0.8149628783552256
15.18544964492321,0.8150157008278618
15.185449704527855,0.815068493150685
15.222437612712383,0.8151212553495008
15.222437649965286,0.8151739874500855
15.232258759438992,0.8152266894781864
15.242079347372055,0.8152793614595211
15.242079347372055,0.8153320034197777
15.24610984325409,0.8153846153846154
15.25304789468646,0.8154371973796639
15.264016896486282,0.8154897494305239
15.264016896486282,0.8155422715627668
15.264016896486282,0.8155947638019351
15.264016896486282,0.815647226173542
15.264016896486282,0.815415244596132
15.264016896486282,0.815467728177424
15.271542191505432,0.8155201819215463
15.271542228758335,0.8155726058539358
15.27442453801632,0.815625
15.27442455291748,0.8156773643851178
15.281362980604172,0.8157296990346394
15.291183836758137,0.8157820039738859
15.301004782319069,0.815550510783201
15.301004841923714,0.8156028368794326
15.301004871726036,0.815655133295519
15.310825809836388,0.8154238729798696
15.310825809836388,0.8154761904761905
15.320646837353706,0.815528478322471
15.330467488616705,0.8155807365439094
15.352405473589897,0.8153497592749929
15.358757182955742,0.8154020385050963
15.372047176584601,0.8154542881403906
15.372047176584601,0.8155065082059989
15.389393270015717,0.8155586987270156
15.399214014410973,0.8153280542986425
15.41594822704792,0.8153802657619451
15.418856106698513,0.815432447710571
15.42115181684494,0.8154846001695394
15.42115205526352,0.8155367231638418
15.431559704244137,0.8155888167184411
15.458139970898628,0.8156408808582721
15.467960231006145,0.8156929156082416
15.487602427601814,0.8154627539503386
15.497423566877842,0.8155148095909732
15.499719232320786,0.8155668358714044
15.499719470739365,0.8156188328164646
15.499719470739365,0.8153889515219842
15.517065316438675,0.8154409692871232
15.528034165501595,0.8154929577464789
15.54652801901102,0.8152633061109547
15.556349083781242,0.8153153153153153
15.585811778903008,0.8153672952434562
15.58869430795312,0.8154192459200901
15.61527455598116,0.8154711673699016
15.6164226308465,0.8155230596175478
15.625656694173813,0.8152937868990723
15.665527306497097,0.8150646430578977
15.685169138014317,0.8151166057881427
15.713483840227127,0.8148876404494382
15.713484138250351,0.8149396237012075
15.713484138250351,0.8149915777653004
15.713484168052673,0.8150435026662924
15.713484168052673,0.8150953984287318
15.713484197854996,0.8151472650771389
15.713484197854996,0.8151991026360067
15.715779647231102,0.815250911129801
15.723304308950901,0.8150224215246636
15.73542158305645,0.8150742504903334
15.7354217171669,0.8148459383753501
15.752767533063889,0.8148977877345281
15.766032330691814,0.81494960806271
15.772409662604332,0.815001399384271
15.811692878603935,0.815053161723559
15.812840908765793,0.8151048951048951
15.812840908765793,0.8151565995525727
15.821513697504997,0.8152082750908582
15.821513772010803,0.8152599217439911
15.844038307666779,0.8153115395361833
15.850976757705212,0.8153631284916201
15.87350107729435,0.8154146886344597
15.880439467728138,0.8154662199888331
15.880439519882202,0.8155177225788446
15.881587117910385,0.8152901785714286
15.881587624549866,0.8153417015341702
15.909315563738346,0.8151143335192415
15.949186146259308,0.8151658767772512
15.959007162600756,0.8152173913043478
15.96824124455452,0.8152688771245472
15.968827992677689,0.8153203342618385
15.971123933792114,0.8153717627401837
15.971123963594437,0.8154231625835189
15.971123963594437,0.8154745338157529
15.971123963594437,0.8155258764607679
15.971123963594437,0.8155771905424201
15.971123963594437,0.8156284760845384
15.971123963594437,0.8156797331109258
15.987882927060127,0.8157309616453585
15.999438688158989,0.8157821617115866
16.008111871778965,0.8158333333333333
16.01040744781494,0.8156067758955846
16.010407477617264,0.8153803442531927
16.046808555722237,0.8154315847904524
16.046808779239655,0.8152053274139844
16.049691379070282,0.8152565880721221
16.08667902648449,0.8153078202995009
16.127110689878464,0.8150817854172443
16.12711074948311,0.8148558758314856
16.128258638083935,0.8146300914380715
16.128258638083935,0.814404432132964
16.16754224896431,0.8141788978122404
16.184888415038586,0.8142303433001108
16.19585758447647,0.8142817603099917
16.204530134797096,0.814333148865523
16.23514087498188,0.8143845089903181
16.235140949487686,0.8144358407079646
16.24381411075592,0.8144871440420238
16.283097743988037,0.814262023217247
16.285980217158794,0.8143133462282398
16.30273961275816,0.8143646408839779
16.30273976176977,0.8141397404032036
16.323529448360205,0.8139149641082275
16.35240539163351,0.8139663262489649
16.35240539163351,0.8137417218543046
16.361664950847626,0.8137931034482758
16.385337382555008,0.8138444567015996
16.420590206980705,0.8138957816377171
16.43041141331196,0.8136714443219405
16.442528426647186,0.8137227886470102
16.459874466061592,0.8134986225895317
16.459874495863914,0.8135499862296888
16.459874495863914,0.813601321585903
16.481812223792076,0.8136526286815304
16.49915810674429,0.813703907539901
16.50897904485464,0.8137551581843191
16.50897904485464,0.8135313531353136
16.528034061193466,0.8135826230409678
16.53844165056944,0.8136338647608576
16.53844165056944,0.8136850783182193
16.539002910256386,0.8137362637362637
16.540737561881542,0.8137874210381764
16.59966331720352,0.8138385502471169
16.59966331720352,0.8138896513862202
16.599663347005844,0.813940724478595
16.599663347005844,0.8139917695473251
16.599663347005844,0.8137685134393856
16.599663347005844,0.8138195777351248
16.607188146561384,0.8138706140350878
16.61700949072838,0.813921622362291
16.656292021274567,0.813972602739726
16.675934553146362,0.8140235551903588
16.695576548576355,0.8140744797371303
16.725039280951023,0.8141253764029565
16.75679811835289,0.8139025725232621
16.81457581371069,0.813953488372093
16.82324866950512,0.8137308533916849
16.83710027486086,0.8137817883511075
16.844038397073746,0.8138326954620011
16.852711029350758,0.8136102760317027
16.855594098567963,0.8136612021857923
16.89429111033678,0.8137121005189839
16.94918581843376,0.8137629710540688
16.94918604195118,0.8138138138138138
16.960741698741913,0.8135917030567685
16.960741698741913,0.8136425648021828
16.970562487840652,0.8136933987997818
16.98153120279312,0.8137442050722662
16.999438665807247,0.8137949836423118
17.020815134048462,0.8138457345325701
17.020815134048462,0.8138964577656675
17.029487758874893,0.813947153364206
17.034104876220226,0.8137254901960784
17.058950550854206,0.8135039477266539
17.081475138664246,0.8132825258573761
17.088413771241903,0.8133333333333334
17.0912963449955,0.8133841131664853
17.108055591583252,0.8134348653793854
17.117289945483208,0.8134855899945622
17.127697452902794,0.8135362870345203
17.138666063547134,0.8135869565217392
17.16698122024536,0.8136375984786742
17.18718421459198,0.8134166214014122
17.196443751454353,0.813467282106978
17.20856074243784,0.8135179153094463
17.217233672738075,0.8135685210312076
17.221850845962763,0.8136190992946283
17.304474227130413,0.8136696501220505
17.32411627471447,0.8134490238611713
17.33623258769512,0.8134995933857414
17.354726694524288,0.813550135501355
17.363399367779493,0.8136006502302899
17.36339946091175,0.8136511375947996
17.373220905661583,0.8137015976171135
17.373220905661583,0.8137520303194369
17.374368585646152,0.813531799729364
17.39286259561777,0.8135822510822511
17.39286259561777,0.813632675142007
17.395158119499683,0.8134126554894537
17.461609095335007,0.813463098134631
17.471429899334908,0.8132432432432433
17.47142994403839,0.8132937044042151
17.48125070333481,0.8133441383036196
17.510126262903214,0.813394544963543
17.510713435709476,0.8134449244060475
17.510713435709476,0.8134952766531713
17.513596013188362,0.8132757690232056
17.520534858107567,0.8130563798219584
17.533238068223,0.8131067961165048
17.542472392320633,0.813157185225128
17.54999741911888,0.8132075471698114
17.559818252921104,0.8132578819725141
17.55981831252575,0.8133081896551724
17.559818379580975,0.8133584702396983
17.569639086723328,0.8134087237479806
17.571935020387173,0.8134589502018843
17.57252149283886,0.8135091496232508
17.60948410630226,0.8135593220338984
17.60948410630226,0.8136094674556213
17.638385489583015,0.8133906964237698
17.649354353547096,0.8134408602150538
17.658027425408363,0.8132222520827734
17.677669435739517,0.8132724341751746
17.736594319343567,0.8133225893096965
17.736594319343567,0.8133727175080558
17.7562365680933,0.8131543624161074
17.83480367064476,0.8132045088566827
17.866562858223915,0.813254628387443
17.893729738891125,0.8133047210300429
17.896025739610195,0.8133547868061143
17.90181577950716,0.8134048257372655
17.923192523419857,0.8134548378450818
17.92607494443655,0.8135048231511254
17.92607494443655,0.8135547816769354
17.96362406015396,0.8136047134440278
17.982118032872677,0.8133868808567604
17.991938658058643,0.8134368308351178
18.00175965577364,0.8134867540808135
18.01158072054386,0.8132691278758695
18.012728676199913,0.8133190692698582
18.03122293204069,0.8131016042780749
18.109790064394474,0.8128842555466452
18.12075899541378,0.8126670229823624
18.120759189128876,0.812717071867486
18.129431419074535,0.812767094017094
18.139253087341785,0.8128170894526034
18.149073645472527,0.8128670581954084
18.149073645472527,0.8129170002668802
18.14907383173704,0.8129669156883671
18.24034459888935,0.813016804481195
18.257104121148586,0.8130666666666667
18.257104121148586,0.8128499066915489
18.315442875027657,0.8128997867803838
18.317177668213844,0.8129496402877698
18.325850144028664,0.8129994672349494
18.32585057988763,0.8130492676431424
18.356461063027382,0.8130990415335463
18.356461137533188,0.8131487889273357
18.374368518590927,0.8129324108568388
18.41538681089878,0.8129821761106677
18.41538681089878,0.813031914893617
18.474312350153923,0.8130816272268013
18.482985265552998,0.8131313131313131
18.492219671607018,0.8131809726282222
18.502627581357956,0.813230605738576
18.502627603709698,0.8132802124833998
18.532089665532112,0.8133297928836962
18.54191092401743,0.813379346960446
18.610657073557377,0.8134288747346072
18.6106571033597,0.8134783762271159
18.659761980175972,0.813527851458886
18.699045568704605,0.8135773004508088
18.704810619354248,0.813626723223754
18.720983624458313,0.8136761197985688
18.729656666517258,0.8134605193428723
18.75797139108181,0.8135099337748344
18.783377811312675,0.8135593220338984
18.783377811312675,0.8133439237490071
18.799551278352737,0.8133933298041292
18.799551278352737,0.813442709711564
18.81689692288637,0.8134920634920635
18.82786563038826,0.8135413911663582
18.888525627553463,0.8133262823902697
18.89429084956646,0.8131112873380915
18.898908145725727,0.8131606765327696
18.9347480610013,0.8132100396301188
18.944569252431393,0.8132593766508188
18.944569312036037,0.8133086876155268
18.983852699398994,0.8133579725448785
19.03295686841011,0.813407231459488
19.036400951445103,0.8134564643799472
19.08320987224579,0.8132418886837246
19.091882698237896,0.8132911392405063
19.14386986196041,0.8133403638281044
19.170450046658516,0.8133895624670533
19.179097790271044,0.8134387351778656
19.180271074175835,0.8134878819810326
19.219554893672466,0.8132736370819068
19.240344926714897,0.8133228014744602
19.249018013477325,0.8133719399842063
19.270955607295036,0.8134210526315789
19.270955607295036,0.8134701394369903
19.288301065564156,0.8135192004208311
19.28830136358738,0.8135682356034709
19.28830187022686,0.8136172450052577
19.30794332921505,0.8136662286465177
19.378985710442066,0.8137151865475565
19.399775490164757,0.8137641187286577
19.406152099370956,0.813813025210084
19.41885581612587,0.8138619060120766
19.426942490041256,0.8139107611548556
19.438497871160507,0.8139595906586198
19.445436030626297,0.8137460650577125
19.47834289073944,0.8135326514555468
19.47834289073944,0.813581541688516
19.506657645106316,0.8136304062909567
19.53382460027933,0.8136792452830188
19.53382471948862,0.813728058684831
19.54767593741417,0.8137768465165008
19.563287030905485,0.8138256087981147
19.582929022610188,0.8136125654450261
19.59275023639202,0.8136613451975923
19.65167547017336,0.8134484563055991
19.692107163369656,0.8134972534658645
19.6921072229743,0.8135460251046025
19.700780376791954,0.8135947712418301
19.700780406594276,0.8136434918975431
19.703076414763927,0.8134308858113405
19.720422379672527,0.8134796238244514
19.740064218640327,0.8135283363802559
19.76952701061964,0.8135770234986945
19.76952724903822,0.8136256851996868
19.798989444971085,0.8134133611691023
19.808810606598854,0.8134620401774068
19.831334866583347,0.8135106937923839
19.83827295899391,0.8135593220338984
19.838273271918297,0.8133472367049009
19.91684076562524,0.8133958821996351
19.917988888919353,0.8134445023449713
19.927809581160545,0.8134930971607189
19.96709343791008,0.8135416666666667
19.967093467712402,0.8135902108825827
19.985587388277054,0.8133784487246226
19.996555902063847,0.8134270101483216
20.047395080327988,0.8132154006243496
20.053160578012466,0.8132639791937581
20.064154664054513,0.8130525221008841
20.064154664054513,0.8131011177540941
20.07397573441267,0.8131496881496881
20.113259211182594,0.8129384255650819
20.114407405257225,0.8127272727272727
20.123080372810364,0.8125162295507661
20.185449570417404,0.8125649013499481
20.20453018695116,0.8126135478847651
20.211468040943146,0.8126621691748832
20.23572749271989,0.8127107652399481
20.23572788015008,0.8127593360995851
20.26345594227314,0.812807881773399
20.29118401557207,0.8128564022809746
20.291184045374393,0.8129048976418761
20.29118436574936,0.8129533678756476
20.30967752635479,0.813001813001813
20.312560625374317,0.8130502330398757
20.34258446097374,0.8130986280093192
20.348961502313614,0.8131469979296067
20.348961502313614,0.8131953428201811
20.358781956136227,0.8132436627004656
20.37148606032133,0.813291957589863
20.371486119925976,0.8130816959669079
20.400948513299227,0.8131300077539416
20.417708054184914,0.8131782945736434
20.43735007941723,0.8132265564453629
20.56502214819193,0.8132747933884298
20.574255719780922,0.8133230054221534
20.594484999775887,0.8133711925658235
20.59619426727295,0.8134193548387096
20.59619426727295,0.8134674922600619
20.638385593891144,0.8132576734588599
20.697311408817768,0.8133058277462609
20.712335973978043,0.8133539572054653
20.712336041033268,0.8134020618556701
20.741798788309097,0.8131924761659366
20.742946431040764,0.8132405976300876
20.751619905233383,0.8132886943085244
20.821514010429382,0.8133367662203913
20.85097673535347,0.8133848133848134
20.85964973270893,0.8134328358208955
20.879292026162148,0.8134808335477232
20.93821758776903,0.8135288065843621
20.977501111105084,0.8133196194394446
20.98732180148363,0.8133676092544987
20.999438911676407,0.8134155744024673
21.086679242551327,0.8134635149023638
21.08782698959112,0.8135114307731827
21.095352187752724,0.8135593220338984
21.095352493226528,0.8136071887034659
21.116141721606255,0.8136550308008214
21.117289558053017,0.8137028483448807
21.12596271187067,0.8137506413545408
21.20338213443756,0.8137984098486791
21.203382149338722,0.8138461538461539
21.21320354938507,0.8138938733658037
21.25248670578003,0.8139415684264479
21.253634557127953,0.8137330258775302
21.272128634154797,0.813780737704918
21.27501142770052,0.8138284250960307
21.277307115495205,0.8138760880696364
21.29177025705576,0.8139237266444843
21.301591098308563,0.813971340839304
21.30676993727684,0.8140189306728064
21.31141260266304,0.8140664961636829
21.419442646205425,0.8141140373306059
21.448905494064093,0.8139059304703476
21.448905989527702,0.813953488372093
21.500892907381058,0.8140010219724068
21.523416824638844,0.8140485312899106
21.58639857172966,0.8140960163432074
21.60833653062582,0.8141434771508808
21.6158614680171,0.8139356814701378
21.62394791841507,0.8139831589691248
21.625681787729263,0.8137755102040817
21.645324401557446,0.8138230043356287
21.666114076972008,0.8136155022947476
21.68575581908226,0.8136630130002549
21.69384191930294,0.8134556574923547
21.704249430447817,0.8135031847133758
21.715218611061573,0.8132959755476312
21.775878578424454,0.8133435192258721
21.820366010069847,0.8133910386965377
21.831921473145485,0.8134385339781115
21.9203100502491,0.8134860050890586
21.96247608959675,0.813533452047825
21.969414718449116,0.8135808748728383
21.969414718449116,0.813628273582507
22.0,0.8136756481952212
22.00925947725773,0.8137229987293519
22.02775375545025,0.8135162601626016
22.03816106915474,0.8135636271272543
22.07744413614273,0.8133570340274251
22.09708623588085,0.8131505458238132
22.113820537924767,0.8129441624365482
22.228789247572422,0.8129916264907384
22.26345606148243,0.813039066463724
22.26519049704075,0.8128328683743342
22.29350569099188,0.8128803245436106
22.391714610159397,0.8129277566539924
22.394010350108147,0.8127217435377597
22.394010439515114,0.8127691917912339
22.41135622188449,0.8128166160081054
22.449466824531555,0.8128640162066346
22.451788187026978,0.8129113924050633
22.52920773625374,0.8127056441407239
22.543058969080448,0.812753036437247
22.54884921014309,0.8128004047558816
22.551731511950493,0.8128477491148204
22.570786997675896,0.8128950695322377
22.591015622019768,0.8129423660262892
22.599102154374123,0.8129896386151124
22.627417102456093,0.8127842344618494
22.65687907487154,0.812831523111897
22.65744074434042,0.8128787878787879
22.668996293097734,0.8129260287806109
22.757971227169037,0.8129732458354366
22.784551575779915,0.8130204390613172
22.792612463235855,0.8130676084762866
22.82383541762829,0.8131147540983606
22.843476995825768,0.813161875945537
22.863093689084053,0.8132089740357953
22.933013692498207,0.8132560483870968
22.98096999526024,0.8130511463844797
23.022549606859684,0.8130982367758186
23.039896175265312,0.8131453034500126
23.04104372113943,0.8131923464249748
23.070506751537323,0.8132393657186006
23.091882184147835,0.813286361348767
23.187209576368332,0.8133333333333334
23.199326366186142,0.8133802816901409
23.246135137975216,0.8134272064370128
23.275011382997036,0.8132227249874309
23.391688905656338,0.8132696657451621
23.391688905656338,0.8133165829145729
23.41421365737915,0.8133634765134389
23.443701580166817,0.8134103465595178
23.462195303291082,0.8134571930705499
23.521120965480804,0.8132530120481928
23.550583904609084,0.8132998745294856
23.551731891930103,0.8133467134972403
23.57022586092353,0.8133935289691497
23.59968863427639,0.8134403209628887
23.59968873858452,0.8132364001002758
23.629151061177254,0.8132832080200502
23.64126805961132,0.8133299924830869
23.6424161195755,0.81312625250501
23.651089049875736,0.8131730528424743
23.68113825842738,0.8129694541812719
23.737181141972542,0.8130162703379225
23.737181298434734,0.8130630630630631
23.963062897324562,0.8131098323742807
23.963062971830368,0.8129064532266133
24.002346336841583,0.8129532383095774
24.013315610587597,0.813
24.041630297899246,0.8127968007998001
24.041630566120148,0.8128435782108946
24.041630566120148,0.8128903322508119
24.061272129416466,0.8129370629370629
24.061272367835045,0.8129837702871411
24.100556075572968,0.8130304543185222
24.112672924995422,0.8130771150486649
24.159480571746826,0.812874251497006
24.19991309940815,0.8129209279121976
24.20970870554447,0.8127182044887781
24.20970870554447,0.81276489653453
24.218406252563,0.8128115653040877
24.241492865607142,0.8128582108148518
24.25131343305111,0.8129048330842052
24.25131343305111,0.8129514321295144
24.257690213620663,0.8127490039840638
24.270394295454025,0.8125466766243465
24.2773327678442,0.8125933300149328
24.296387411653996,0.8126399601891018
24.316616415977478,0.8126865671641791
24.329319939017296,0.8127331509574732
24.375541791319847,0.8127797115862755
24.41770826280117,0.8128262490678598
24.517064929008484,0.8128727634194831
24.522855773568153,0.8129192546583851
24.533824548125267,0.8129657228017884
24.533824607729912,0.8130121678668984
24.542497247457504,0.8130585898709036
24.561552442610264,0.8131049888309755
24.596219688653946,0.8129032258064516
24.61124388873577,0.8129496402877698
24.630885772407055,0.8129960317460317
24.64994104206562,0.8130424001983635
24.663231179118156,0.8130887456618741
24.72157010063529,0.8131350681536555
24.770674765110016,0.8129335976214074
24.800724126398563,0.8127322269011642
24.837125405669212,0.812778603268945
24.849242232739925,0.8128249566724437
24.877556763589382,0.8128712871287128
24.9295444637537,0.8129175946547884
24.972883593291044,0.8129638792676893
24.97403122484684,0.8130101409844175
24.98443965613842,0.8130563798219584
25.02831494808197,0.8128553770086526
25.02831494808197,0.8126544735541276
25.08264846354723,0.8124536693847294
25.134048849344254,0.8122529644268774
25.134049206972122,0.8122993331686836
25.134049206972122,0.8123456790123457
25.171037301421165,0.812392001974821
25.17391940765083,0.8124383020730503
25.182005539536476,0.8124845793239576
25.183153837919235,0.8125308337444499
25.21146861463785,0.812577065351418
25.270394518971443,0.8126232741617357
25.342584561556578,0.8126694601922603
25.342584561556578,0.8127156234598324
25.342610217630863,0.8127617639812762
25.468547519296408,0.812807881773399
25.49512729048729,0.8128539768529919
25.53555939346552,0.8129000492368291
25.661496594548225,0.8129460989416687
25.711187981069088,0.812992125984252
25.73082935810089,0.8130381303813038
25.73082935810089,0.8130841121495327
25.75276717543602,0.8131300713056306
25.815723448991776,0.8131760078662733
25.815723448991776,0.8129761612189728
25.827304393053055,0.813022113022113
25.827304393053055,0.812822402358143
25.971123844385147,0.81286836935167
25.976352654397488,0.8126687945003683
25.976353399455547,0.8127147766323024
25.986173674464226,0.8127607361963191
25.995994633063674,0.8128066732090284
25.995994828641415,0.8126073092960511
26.015049882233143,0.812408043158411
26.035278256982565,0.812454032851189
26.134635522961617,0.8122549019607843
26.17391949892044,0.8120558686596423
26.305035449564457,0.8118569328760411
26.343170998618007,0.8119030124908155
26.362251617014408,0.811949069539667
26.388245582580566,0.8119951040391676
26.389980271458626,0.8120411160058737
26.39865307509899,0.8120871054563249
26.44252847135067,0.812133072407045
26.49686247855425,0.8119344583027636
26.54423149675131,0.8119804400977995
26.75161972641945,0.8120263994133464
26.75508890300989,0.8120723362658846
26.755089052021503,0.8118739311018812
26.763175070285797,0.8119198827552516
26.763175070285797,0.811965811965812
26.899520590901375,0.81201171875
27.066475726664066,0.8120576031242372
27.084383189678192,0.8121034651049293
27.09593890607357,0.8121493047084655
27.164098501205444,0.8121951219512196
27.32182015478611,0.8119970738844184
27.39171450585127,0.8120429058995612
27.544793628156185,0.8120887155739702
27.568490989506245,0.8121345029239766
27.56849104911089,0.8121802679658953
27.64591033011675,0.8122260107160253
27.744119621813297,0.8122717311906501
27.748150032013655,0.812317429406037
27.934161260724068,0.8121197371623265
27.934161260724068,0.8121654501216545
28.020815670490265,0.8122111408416444
28.020815670490265,0.8120136186770428
28.030074656009674,0.811816192560175
28.064715944230556,0.8118619348565873
28.068210296332836,0.8116646415552855
28.06821086257696,0.8117103984450923
28.07106750458479,0.8117561331066311
28.07453689724207,0.8118018455560952
28.074536956846714,0.8118475358096625
28.07917918264866,0.8118932038834952
28.180857799947262,0.8119388497937394
28.18085791915655,0.8117418728772441
28.197030790150166,0.8117875333495028
28.207999609410763,0.8118331716779825
28.28656665608287,0.8118787878787879
28.286566715687513,0.8119243819680078
28.323554679751396,0.8119699539617156
28.355900138616562,0.812015503875969
28.43099830299616,0.8120610317268103
28.45063868165016,0.811864406779661
28.452374681830406,0.8116678770273541
28.45237474143505,0.8114714424007744
28.48992393910885,0.8115170578272441
28.634354755282402,0.8115626511852927
28.63782450556755,0.8116082224909311
28.63782450556755,0.8116537717601547
28.834242716431618,0.8116992990089437
28.8735269010067,0.8117448042532625
28.877556808292866,0.8117902875090601
28.877557046711445,0.8115942028985508
28.934748001396656,0.8116397005554215
29.0133156478405,0.8116851762433607
29.179123252630234,0.8114892589910693
29.27906708419323,0.811534749034749
29.347227334976196,0.8113389626055488
29.377276301383972,0.8113844669561022
29.45296147465706,0.8111888111888111
29.472603164613247,0.81099324975892
29.511886328458786,0.8110388045312124
29.68866330385208,0.8110843373493976
29.756822876632214,0.8111298482293423
29.85561940819025,0.8111753371868978
29.886230029165745,0.8112208042379003
29.886230267584324,0.8112662493981705
29.888526141643524,0.8113116726835138
29.934186302125454,0.8113570741097209
30.045099183917046,0.8114024536925668
30.10458615422249,0.8114478114478114
30.15139501169324,0.8114931473911998
30.173332944512367,0.8115384615384615
30.25827719271183,0.8115837539053112
30.347813226282597,0.8113887554060548
30.35936898738146,0.8114340619745376
30.44023211300373,0.8112391930835735
30.531528644263744,0.8112845138055222
30.622213289141655,0.8110897743638982
30.622213289141655,0.8111351091912647
30.632620088756084,0.8111804222648752
30.678842931985855,0.8109858479251619
30.788607016205788,0.811031175059952
30.938217274844646,0.8110764804603212
30.94398246705532,0.8111217641418984
30.966531835496426,0.8111670261202971
30.968827977776527,0.8112122664111164
30.98961791396141,0.8112574850299401
31.046808496117592,0.8113026819923371
31.04680873453617,0.8113478573138616
31.151981599628925,0.8113930110100527
31.15198228508234,0.8114381430964346
31.47722063958645,0.811244019138756
31.526299491524696,0.8112891652714661
31.760878570377827,0.8113342898134863
31.77531734853983,0.8111403299067654
31.820952989161015,0.8111854684512428
31.868909239768982,0.8112305854241338
31.996581561863422,0.8112756808408982
32.163536339998245,0.8113207547169812
32.19414813071489,0.8113658070678128
32.19414819031954,0.8114108379088087
32.21552438288927,0.811217183770883
32.343758061528206,0.8110236220472441
32.35301746055484,0.8108301526717557
32.35936922580004,0.8106367755783449
32.58583690971136,0.8106819265617549
32.816310465335846,0.8104886769964244
32.81631061434746,0.8105338417540515
33.31258549541235,0.810578984989278
33.31258552521467,0.8103858980466889
33.33452354744077,0.8101929030721601
33.46969520300627,0.81
33.74121177941561,0.8100452273268269
33.91280999779701,0.8100904331270823
34.01563695818186,0.8101356174161314
34.0439510345459,0.8101807802093245
34.0439510345459,0.8102259215219976
34.1571848616004,0.8102710413694721
34.30564737319946,0.8103161397670549
34.3143203407526,0.810361216730038
34.45296058058739,0.810168686148729
34.45296069979668,0.8102137767220903
34.542497389018536,0.8102588458798385
34.95268103480339,0.810303893637227
34.96364924311638,0.8103489200094944
34.96479757130146,0.8103939250118652
35.178561463952065,0.8104389086595493
35.19935155287385,0.8104838709677419
35.23863498866558,0.8105288119516244
35.238635301589966,0.8103366524419156
35.62338649481535,0.8101445840246504
35.640145391225815,0.8099526066350711
35.78628610819578,0.8099976308931532
35.83771151676774,0.8100426338228328
35.881587475538254,0.8100876154392612
36.19126531481743,0.8101325757575758
36.27850645035505,0.8099408284023669
36.487041395157576,0.8099858021769996
36.73141618818045,0.8100307546723444
36.86776150017977,0.8100756859035004
36.924365781247616,0.8098841333648616
36.92436610907316,0.8096926713947991
36.925513818860054,0.8097376506735996
36.99831649661064,0.8095463137996219
37.00525438785553,0.8095913064020789
37.00525438785553,0.8096362777515352
37.10575972124934,0.8096812278630461
37.168740943074226,0.8097261567516525
37.16874095797539,0.8097710644323814
37.35357873886824,0.8095799905615857
37.42349809408188,0.8096249115357396
37.53673240542412,0.809433962264151
37.78340342640877,0.8094788964866777
37.859088487923145,0.8095238095238095
38.183765929192305,0.8095687013905256
38.264629401266575,0.8096135721017907
38.272153962403536,0.8094228504122497
38.60430585592985,0.8094677343382006
38.60430621355772,0.809512597127384
38.6840460896492,0.809322033898305
38.858501717448235,0.8093669098611438
38.86429274827242,0.8094117647058824
39.463930286467075,0.8092213596800752
39.71409557759762,0.809266227657573
39.942859686911106,0.809075946390783
39.942859925329685,0.8091208274565115
40.13813027739525,0.809165687426557
40.20687686651945,0.8092105263157895
40.59451002627611,0.8090204369274137
40.751645028591156,0.8090652888680131
40.807662114501,0.8091101197464193
41.06935823708773,0.8091549295774648
41.720983028411865,0.809199718375968
41.98387806862593,0.8092444861567339
42.042217172682285,0.8090546563452967
42.082674004137516,0.8088649155722326
42.09075999259949,0.8089097303634232
42.10575930774212,0.8089545241443976
42.14909927919507,0.8089992969299273
42.22998793795705,0.8088097469540768
42.36748042330146,0.808854532677442
42.474873542785645,0.8086651053864169
42.51362116634846,0.8087099040037462
43.10346385836601,0.8087546816479401
43.1907042581588,0.8085654107184648
43.25598115473986,0.8086102012166588
43.466838136315346,0.808654970760234
43.67366382479668,0.8086997193638915
44.43446755409241,0.8087444470423194
44.471454575657845,0.8085553997194951
44.68810187280178,0.8083664407571862
44.88163849711418,0.8084112149532711
44.94344649463892,0.8084559682317216
45.04800699651241,0.8082671648762261
45.269271451979876,0.8083119308895634
45.78860783204436,0.8083566760037348
46.17800070345402,0.8084014002333723
46.256517708301544,0.8084461035930938
46.90474870800972,0.8082575227431771
46.91281034052372,0.8083022388059702
46.99775518476963,0.8083469340172534
47.526349656283855,0.8083916083916084
48.05435881763697,0.8084362619436029
48.67307732999325,0.8084808946877913
49.74241019040346,0.8085255066387141
49.74241030961275,0.808570097810899
50.35360409319401,0.8086146682188592
50.35360409319401,0.8086592178770949
50.49226946383715,0.808703746800093
51.4679604396224,0.8087482550023266
51.857379004359245,0.8087927424982554
52.44604751467705,0.8086046511627907
52.770674988627434,0.8086491513601488
52.92612548172474,0.8086936308693631
53.308529548346996,0.8085056937020684
54.37847416102886,0.8085501858736059
54.630885899066925,0.8085946573751451
54.72335511445999,0.8086391082210869
54.841768726706505,0.8086835384258184
55.216696958988905,0.8084958217270195
55.38250584155321,0.8085402645625435
55.936532869935036,0.808584686774942
56.05785305798054,0.8086290883785665
56.28891283273697,0.8086734693877551
58.07229161262512,0.8087178298168328
58.39523430168629,0.8087621696801113
59.301642306149006,0.8088064889918888
59.301642306149006,0.8086190917516218
59.39232610166073,0.808431781329627
59.50841788202524,0.8084761463640574
59.55869546532631,0.8082889557768002
63.719299618154764,0.8083333333333333
63.89321976155043,0.8083776903494562
64.34671667963266,0.8081906524757057
64.54367022961378,0.8080037011334721
64.69792346656322,0.8078168362627197
65.71526952087879,0.8076300578034682
69.02839091420174,0.8074433656957929
69.37329625338316,0.8072567598798244
75.11785113066435,0.8073012939001848
75.81176793202758,0.8073458073458073
75.81176912412047,0.8073903002309469
80.8233245164156,0.8074347725698453
82.88225019723177,0.8074792243767313
83.5362221300602,0.8075236556658204
86.57315919175744,0.8073373327180434
100.13991540670395,0.8073817762399077
122.69215779006481,0.8074261992619927
122.77246048301458,0.8072400276688956


==> data/Mutagenicity_TMD_4layer_old.csv <==
Distance,CumulativeAccuracy
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,1.0
0.10475656390190125,0.9803921568627451
0.10475656390190125,0.9807692307692307
0.10475656390190125,0.9811320754716981
0.10475656390190125,0.9814814814814815
0.15713484585285187,0.9818181818181818
0.15713484585285187,0.9642857142857143
0.15713484585285187,0.9649122807017544
0.15713484585285187,0.9482758620689655
0.15713484585285187,0.9491525423728814
0.15713484585285187,0.9333333333333333
0.18332398682832718,0.9180327868852459
0.18332398682832718,0.9193548387096774
0.18332398682832718,0.9206349206349206
0.18332398682832718,0.921875
0.18332398682832718,0.9076923076923077
0.18332398682832718,0.9090909090909091
0.2095131278038025,0.9104477611940298
0.2095131278038025,0.9117647058823529
0.2095131278038025,0.9130434782608695
0.2095131278038025,0.9142857142857143
0.2095131278038025,0.9154929577464789
0.2095131278038025,0.9166666666666666
0.2095131278038025,0.9178082191780822
0.2095131278038025,0.918918918918919
0.2095131278038025,0.92
0.2095131278038025,0.9078947368421053
0.2095131278038025,0.9090909090909091
0.2095131278038025,0.9102564102564102
0.2095131278038025,0.9113924050632911
0.2095131278038025,0.9125
0.2095131278038025,0.9135802469135802
0.2095131278038025,0.9024390243902439
0.2095131278038025,0.9036144578313253
0.2095131278038025,0.9047619047619048
0.2095131278038025,0.9058823529411765
0.2095131278038025,0.9069767441860465
0.2095131278038025,0.9080459770114943
0.2095131278038025,0.9090909090909091
0.2095131278038025,0.898876404494382
0.2095131278038025,0.9
0.2095131278038025,0.9010989010989011
0.2095131278038025,0.9021739130434783
0.2095131278038025,0.9032258064516129
0.2095131278038025,0.9042553191489362
0.2095131278038025,0.9052631578947369
0.2095131278038025,0.90625
0.2095131278038025,0.9072164948453608
0.2095131278038025,0.9081632653061225
0.2095131278038025,0.9090909090909091
0.2095131278038025,0.91
0.2095131278038025,0.9108910891089109
0.2095131278038025,0.9019607843137255
0.2095131278038025,0.8932038834951457
0.2095131278038025,0.8942307692307693
0.2095131278038025,0.8952380952380953
0.2618914097547531,0.8962264150943396
0.2618914097547531,0.897196261682243
0.31426968425512314,0.8981481481481481
0.31426968425512314,0.8990825688073395
0.31426969170570374,0.9
0.31426969170570374,0.9009009009009009
0.31426969170570374,0.9017857142857143
0.31426969170570374,0.9026548672566371
0.31426969170570374,0.9035087719298246
0.31426969170570374,0.9043478260869565
0.31426969170570374,0.9051724137931034
0.31426969170570374,0.905982905982906
0.31426969170570374,0.9067796610169492
0.31426969170570374,0.907563025210084
0.31426969170570374,0.9083333333333333
0.31426969170570374,0.9090909090909091
0.31426969170570374,0.9098360655737705
0.31426969170570374,0.9105691056910569
0.31426969170570374,0.9112903225806451
0.31426969170570374,0.912
0.31426969170570374,0.9126984126984127
0.31426969170570374,0.9133858267716536
0.31426969170570374,0.9140625
0.31426969170570374,0.9147286821705426
0.31426969170570374,0.9153846153846154
0.31426969170570374,0.916030534351145
0.31426969170570374,0.9166666666666666
0.31426969170570374,0.9172932330827067
0.31426969170570374,0.9104477611940298
0.31426969170570374,0.9111111111111111
0.34045883268117905,0.9117647058823529
0.34045883268117905,0.9124087591240876
0.36664797365665436,0.9130434782608695
0.36664797365665436,0.9136690647482014
0.36664797365665436,0.9142857142857143
0.36664797365665436,0.9148936170212766
0.36664797365665436,0.9084507042253521
0.36664797365665436,0.9090909090909091
0.3797425404191017,0.9097222222222222
0.3797425404191017,0.9103448275862069
0.419026255607605,0.910958904109589
0.419026255607605,0.9115646258503401
0.419026255607605,0.9121621621621622
0.419026255607605,0.912751677852349
0.419026255607605,0.9133333333333333
0.419026255607605,0.9139072847682119
0.419026255607605,0.9144736842105263
0.419026255607605,0.9150326797385621
0.419026255607605,0.9155844155844156
0.419026255607605,0.9161290322580645
0.419026255607605,0.9166666666666666
0.419026255607605,0.9171974522292994
0.419026255607605,0.9177215189873418
0.419026255607605,0.9182389937106918
0.419026255607605,0.91875
0.419026255607605,0.9192546583850931
0.419026255607605,0.9197530864197531
0.419026255607605,0.9202453987730062
0.419026255607605,0.9207317073170732
0.5237828195095062,0.9151515151515152
0.5237828195095062,0.9096385542168675
0.5237828195095062,0.9101796407185628
0.5237828195095062,0.9047619047619048
0.5761611089110374,0.9053254437869822
0.5761611089110374,0.9058823529411765
0.6285393834114075,0.9064327485380117
0.6809176728129387,0.9069767441860465
0.6809176728129387,0.9075144508670521
0.7332959473133087,0.9080459770114943
0.7332959473133087,0.9085714285714286
0.733295951038599,0.9090909090909091
0.733295951038599,0.9096045197740112
0.733295951038599,0.9101123595505618
0.733295951038599,0.9106145251396648
0.83805251121521,0.9111111111111111
0.83805251121521,0.9116022099447514
0.8380525298416615,0.9120879120879121
0.8380525298416615,0.912568306010929
1.0,0.9130434782608695
1.0,0.9135135135135135
1.0,0.9139784946236559
1.0,0.9144385026737968
1.0,0.9148936170212766
1.0,0.91005291005291
1.0,0.9105263157894737
1.0,0.9109947643979057
1.0,0.9114583333333334
1.0,0.9119170984455959
1.0,0.9123711340206185
1.0,0.9128205128205128
1.0,0.9132653061224489
1.0,0.9137055837563451
1.0,0.9090909090909091
1.0,0.9095477386934674
1.0,0.91
1.0,0.9104477611940298
1.0,0.9108910891089109
1.0,0.9113300492610837
1.0,0.9117647058823529
1.0,0.9121951219512195
1.0,0.912621359223301
1.0,0.9130434782608695
1.0,0.9134615384615384
1.0,0.9138755980861244
1.0,0.9142857142857143
1.0,0.9146919431279621
1.0,0.9150943396226415
1.0,0.9154929577464789
1.0,0.9158878504672897
1.0,0.9162790697674419
1.0803021006286144,0.9166666666666666
1.0803021006286144,0.9170506912442397
1.0999439060688019,0.9174311926605505
1.0999439060688019,0.9178082191780822
1.0999439172446728,0.9181818181818182
1.0999439172446728,0.918552036199095
1.1343170925974846,0.918918918918919
1.1343170925974846,0.9192825112107623
1.134317122399807,0.9196428571428571
1.134317122399807,0.92
1.152322206646204,0.9203539823008849
1.152322206646204,0.920704845814978
1.2570787519216537,0.9166666666666666
1.2570787519216537,0.9170305676855895
1.2570787519216537,0.9173913043478261
1.2570787519216537,0.9177489177489178
1.2570787519216537,0.9181034482758621
1.2570787519216537,0.9184549356223176
1.2570787519216537,0.9188034188034188
1.2570787519216537,0.9191489361702128
1.2570787519216537,0.9194915254237288
1.2570787519216537,0.919831223628692
1.2570787519216537,0.9201680672268907
1.2570787519216537,0.9205020920502092
1.2570787519216537,0.9208333333333333
1.2570787519216537,0.921161825726141
1.2570787519216537,0.9173553719008265
1.2570787519216537,0.9176954732510288
1.257078766822815,0.9180327868852459
1.257078766822815,0.9183673469387755
1.257078766822815,0.9186991869918699
1.257078766822815,0.9190283400809717
1.257078766822815,0.9193548387096774
1.257078766822815,0.9196787148594378
1.257078766822815,0.92
1.257078766822815,0.9203187250996016
1.2570787966251373,0.9206349206349206
1.2570787966251373,0.9209486166007905
1.2570787966251373,0.9212598425196851
1.2570787966251373,0.9176470588235294
1.2570787966251373,0.91796875
1.2570787966251373,0.9182879377431906
1.2570787966251373,0.9186046511627907
1.2570787966251373,0.918918918918919
1.2570787966251373,0.9192307692307692
1.2963625080883503,0.9195402298850575
1.2963625080883503,0.9198473282442748
1.2963625080883503,0.9201520912547528
1.2963625080883503,0.9204545454545454
1.3094570934772491,0.9207547169811321
1.3094570934772491,0.9210526315789473
1.3225516639649868,0.9213483146067416
1.3225516639649868,0.9216417910447762
1.3290988877415657,0.9219330855018587
1.3356461822986603,0.9185185185185185
1.3618352711200714,0.9188191881918819
1.3618352711200714,0.9191176470588235
1.3618352711200714,0.9194139194139194
1.3618352860212326,0.9197080291970803
1.3618353009223938,0.92
1.3618353009223938,0.9202898550724637
1.3618353605270386,0.9205776173285198
1.3618353605270386,0.920863309352518
1.3749298490583897,0.921146953405018
1.3749298490583897,0.9214285714285714
1.4142135679721832,0.9181494661921709
1.4142135679721832,0.9184397163120568
1.4142135679721832,0.9151943462897526
1.4142135679721832,0.9154929577464789
1.4142135679721832,0.9157894736842105
1.4142135679721832,0.916083916083916
1.4338554665446281,0.9163763066202091
1.4338554665446281,0.9166666666666666
1.4404027462005615,0.916955017301038
1.4404027462005615,0.9137931034482759
1.453497301787138,0.9140893470790378
1.453497301787138,0.9143835616438356
1.4665918350219727,0.9146757679180887
1.4665918350219727,0.9149659863945578
1.4665918797254562,0.9152542372881356
1.4665918797254562,0.9155405405405406
1.4665918946266174,0.9158249158249159
1.4665918946266174,0.9161073825503355
1.4665918946266174,0.9163879598662207
1.4665919244289398,0.9133333333333333
1.4665919244289398,0.9102990033222591
1.4665919244289398,0.9105960264900662
1.4665919244289398,0.9108910891089109
1.4665919244289398,0.9111842105263158
1.4665919244289398,0.9114754098360656
1.4665919244289398,0.9117647058823529
1.4796864427626133,0.9120521172638436
1.4796864427626133,0.9123376623376623
1.5058755315840244,0.912621359223301
1.5058755315840244,0.9096774193548387
1.505875576287508,0.909967845659164
1.505875576287508,0.9102564102564102
1.5189701318740845,0.9105431309904153
1.5189701318740845,0.910828025477707
1.5451593026518822,0.9111111111111111
1.5451593026518822,0.9113924050632911
1.571348398923874,0.9116719242902208
1.571348398923874,0.9119496855345912
1.571348398923874,0.9122257053291536
1.571348398923874,0.9125
1.571348398923874,0.9127725856697819
1.571348398923874,0.9130434782608695
1.571348398923874,0.9102167182662538
1.571348398923874,0.9104938271604939
1.571348398923874,0.9107692307692308
1.571348398923874,0.911042944785276
1.571348398923874,0.9113149847094801
1.571348398923874,0.9115853658536586
1.571348398923874,0.9118541033434651
1.571348398923874,0.9121212121212121
1.571348398923874,0.9123867069486404
1.571348398923874,0.9126506024096386
1.571348398923874,0.9129129129129129
1.571348398923874,0.9131736526946108
1.571348398923874,0.9134328358208955
1.571348398923874,0.9136904761904762
1.571348398923874,0.913946587537092
1.571348398923874,0.9142011834319527
1.571348398923874,0.9144542772861357
1.571348398923874,0.9147058823529411
1.571348398923874,0.9149560117302052
1.571348398923874,0.9152046783625731
1.571348398923874,0.9154518950437318
1.571348398923874,0.9127906976744186
1.571348398923874,0.9130434782608695
1.571348398923874,0.9132947976878613
1.571348398923874,0.9135446685878963
1.571348398923874,0.9137931034482759
1.571348398923874,0.9111747851002865
1.571348398923874,0.9114285714285715
1.571348398923874,0.9116809116809117
1.571348398923874,0.9119318181818182
1.571348398923874,0.9121813031161473
1.571348398923874,0.9124293785310734
1.571348398923874,0.9126760563380282
1.571348398923874,0.9129213483146067
1.571348398923874,0.9131652661064426
1.571348398923874,0.9134078212290503
1.571348398923874,0.9136490250696379
1.571348398923874,0.9138888888888889
1.571348398923874,0.9141274238227147
1.571348398923874,0.914364640883978
1.571348398923874,0.9146005509641874
1.571348398923874,0.9148351648351648
1.571348398923874,0.915068493150685
1.571348398923874,0.9153005464480874
1.571348398923874,0.9155313351498637
1.571348398923874,0.9157608695652174
1.571348398923874,0.9159891598915989
1.571348398923874,0.9162162162162162
1.571348398923874,0.9164420485175202
1.571348398923874,0.9166666666666666
1.571348398923874,0.9168900804289544
1.571348398923874,0.9171122994652406
1.571348398923874,0.9173333333333333
1.571348398923874,0.9175531914893617
1.571348398923874,0.9177718832891246
1.571348398923874,0.9153439153439153
1.571348398923874,0.9155672823218998
1.571348398923874,0.9157894736842105
1.571348398923874,0.916010498687664
1.571348398923874,0.9162303664921466
1.571348398923874,0.9164490861618799
1.571348398923874,0.9166666666666666
1.571348398923874,0.9168831168831169
1.571348398923874,0.917098445595855
1.571348398923874,0.917312661498708
1.571348398923874,0.9175257731958762
1.571348398923874,0.9177377892030848
1.571348398923874,0.9179487179487179
1.571348398923874,0.9181585677749361
1.571348398923874,0.9158163265306123
1.571348398923874,0.916030534351145
1.571348398923874,0.916243654822335
1.571348398923874,0.9164556962025316
1.571348398923874,0.9166666666666666
1.571348398923874,0.9143576826196473
1.571348398923874,0.9120603015075377
1.571348398923874,0.9122807017543859
1.571348398923874,0.9125
1.571348398923874,0.912718204488778
1.571348398923874,0.9129353233830846
1.571348398923874,0.913151364764268
1.571348398923874,0.9133663366336634
1.5713484287261963,0.9135802469135802
1.5713484436273575,0.9137931034482759
1.5713484585285187,0.914004914004914
1.5713484585285187,0.9142156862745098
1.571348488330841,0.9119804400977995
1.571348488330841,0.9121951219512195
1.5713485032320023,0.9124087591240876
1.5975375175476074,0.912621359223301
1.5975375175476074,0.9128329297820823
1.5975375175476074,0.9130434782608695
1.5975375175476074,0.9132530120481928
1.5975375175476074,0.9134615384615384
1.5975375175476074,0.9136690647482014
1.5975376069545746,0.9138755980861244
1.5975376069545746,0.9140811455847255
1.5975376069545746,0.9142857142857143
1.5975376069545746,0.9144893111638955
1.5975376069545746,0.9146919431279621
1.6237266957759857,0.9125295508274232
1.6237266957759857,0.9127358490566038
1.6237266957759857,0.9105882352941177
1.6237267702817917,0.9107981220657277
1.6237268149852753,0.9110070257611241
1.6237268149852753,0.9088785046728972
1.6237268149852753,0.9090909090909091
1.6761049628257751,0.9093023255813953
1.6761049628257751,0.9095127610208816
1.6761049628257751,0.9097222222222222
1.6761049628257751,0.9099307159353349
1.6761049628257751,0.9078341013824884
1.6761049628257751,0.9080459770114943
1.6761049628257751,0.908256880733945
1.6761049777269363,0.9084668192219679
1.6761049777269363,0.908675799086758
1.6761049926280975,0.908883826879271
1.6761049926280975,0.9090909090909091
1.6761049926280975,0.909297052154195
1.6761049926280975,0.9072398190045249
1.6761049926280975,0.90744920993228
1.6761049926280975,0.9076576576576577
1.6761049926280975,0.9078651685393259
1.6761049926280975,0.9080717488789237
1.6761049926280975,0.9082774049217002
1.6761049926280975,0.9084821428571429
1.6761049926280975,0.9086859688195991
1.6761049926280975,0.9088888888888889
1.6761049926280975,0.9090909090909091
1.6761049926280975,0.9092920353982301
1.6761049926280975,0.9094922737306843
1.6761049926280975,0.9074889867841409
1.6761049926280975,0.9076923076923077
1.6761049926280975,0.9078947368421053
1.6761049926280975,0.9080962800875274
1.6761049926280975,0.9082969432314411
1.6761049926280975,0.9084967320261438
1.6761049926280975,0.908695652173913
1.6761049926280975,0.9088937093275488
1.6761049926280975,0.9090909090909091
1.6761049926280975,0.9092872570194385
1.6761049926280975,0.9094827586206896
1.6761049926280975,0.9096774193548387
1.6761049926280975,0.9098712446351931
1.6761049926280975,0.9100642398286938
1.6761049926280975,0.9102564102564102
1.6761049926280975,0.9104477611940298
1.6761049926280975,0.9106382978723404
1.6761049926280975,0.910828025477707
1.6761049926280975,0.9110169491525424
1.6761049926280975,0.9090909090909091
1.6761049926280975,0.9092827004219409
1.6761049926280975,0.9094736842105263
1.6761049926280975,0.9096638655462185
1.6761049926280975,0.909853249475891
1.6761049926280975,0.9100418410041841
1.6761050522327423,0.9102296450939458
1.6761050522327423,0.9104166666666667
1.7022942006587982,0.9106029106029107
1.7022942006587982,0.9107883817427386
1.715388711541891,0.9109730848861284
1.7284832745790482,0.9111570247933884
1.7284832745790482,0.911340206185567
1.7284832894802094,0.911522633744856
1.7284832894802094,0.9117043121149897
1.7284832894802094,0.9118852459016393
1.7284832894802094,0.9100204498977505
1.7284832894802094,0.9081632653061225
1.7284832894802094,0.9083503054989817
1.7284832894802094,0.9065040650406504
1.7284832894802094,0.9066937119675457
1.7284832894802094,0.9048582995951417
1.7284832894802094,0.9050505050505051
1.7284832894802094,0.905241935483871
1.7284832894802094,0.903420523138833
1.7284832894802094,0.9016064257028112
1.7309384318068624,0.9018036072144289
1.7309384318068624,0.902
1.7808615565299988,0.9021956087824351
1.7808615565299988,0.9023904382470119
1.7808615863323212,0.9025844930417495
1.7808615863323212,0.9027777777777778
1.7808615863323212,0.902970297029703
1.7808615863323212,0.9031620553359684
1.7808615863323212,0.903353057199211
1.7808615863323212,0.9035433070866141
1.7808615863323212,0.9037328094302554
1.7808615863323212,0.903921568627451
1.7808615863323212,0.9041095890410958
1.7808615863323212,0.904296875
1.7808615863323212,0.9044834307992202
1.7808615863323212,0.9046692607003891
1.7808615863323212,0.9048543689320389
1.7808615863323212,0.9050387596899225
1.7808615863323212,0.9032882011605415
1.7808615863323212,0.9015444015444015
1.7808615863323212,0.9017341040462428
1.7808615863323212,0.9019230769230769
1.7808615863323212,0.9021113243761996
1.7808615863323212,0.9003831417624522
1.7808615863323212,0.9005736137667304
1.7808615863323212,0.898854961832061
1.7808615863323212,0.8990476190476191
1.7808615863323212,0.8973384030418251
1.7808615863323212,0.8975332068311196
1.7808615863323212,0.8977272727272727
1.7808615863323212,0.8979206049149339
1.7808615863323212,0.8981132075471698
1.7808615863323212,0.8983050847457628
1.7808615863323212,0.8984962406015038
1.7808616012334824,0.8968105065666041
1.7808616012334824,0.897003745318352
1.8070506751537323,0.897196261682243
1.8070506751537323,0.8973880597014925
1.8070506751537323,0.8975791433891993
1.8070506751537323,0.895910780669145
1.8070506751537323,0.8942486085343229
1.8070506751537323,0.8944444444444445
1.8070506751537323,0.8946395563770795
1.8070506751537323,0.8929889298892989
1.8070506751537323,0.8913443830570903
1.8070506751537323,0.8915441176470589
1.8332398980855942,0.8917431192660551
1.8856181204319,0.891941391941392
1.8856181353330612,0.8921389396709324
1.8987127654254436,0.8923357664233577
1.9224465619772673,0.8925318761384335
1.9224465619772673,0.8927272727272727
1.9961034953594208,0.8911070780399274
1.9961034953594208,0.8894927536231884
2.0,0.8896925858951176
2.0,0.8898916967509025
2.0,0.8882882882882883
2.0,0.8884892086330936
2.0,0.8886894075403949
2.0,0.8888888888888888
2.0632131714373827,0.889087656529517
2.063213177025318,0.8892857142857142
2.121320351958275,0.8894830659536542
2.121320351958275,0.8896797153024911
2.1360517162829638,0.8898756660746003
2.1360517162829638,0.8900709219858156
2.211345497518778,0.8902654867256637
2.211345497518778,0.8904593639575972
2.2391715347766876,0.890652557319224
2.2391715347766876,0.8890845070422535
2.298097036778927,0.8892794376098418
2.298097036778927,0.8894736842105263
2.4094009026885033,0.8879159369527145
2.414213538169861,0.8881118881118881
2.414213538169861,0.8883071553228621
2.461779311299324,0.8885017421602788
2.461779311299324,0.888695652173913
2.5141575932502747,0.8888888888888888
2.5141575932502747,0.8890814558058926
2.5141575932502747,0.889273356401384
2.5141575932502747,0.8894645941278065
2.5403466001152992,0.8896551724137931
2.5403466001152992,0.8898450946643718
2.54034673422575,0.8900343642611683
2.54034673422575,0.8902229845626072
2.5567148327827454,0.8904109589041096
2.566535845398903,0.8905982905982905
2.5665358752012253,0.8907849829351536
2.6189139783382416,0.8909710391822828
2.6189139783382416,0.891156462585034
2.618914023041725,0.8913412563667232
2.618914023041725,0.8915254237288136
2.6189140677452087,0.8917089678510999
2.6189140677452087,0.8918918918918919
2.6189140677452087,0.8920741989881956
2.6189140677452087,0.8922558922558923
2.6189140677452087,0.892436974789916
2.6189140677452087,0.8926174496644296
2.6189140677452087,0.8927973199329984
2.6189140677452087,0.8929765886287625
2.618914097547531,0.8931552587646077
2.618914097547531,0.8933333333333333
2.618914157152176,0.8935108153078203
2.618914157152176,0.893687707641196
2.618914157152176,0.8938640132669984
2.618914157152176,0.8923841059602649
2.6320086158812046,0.8925619834710744
2.645103119313717,0.8927392739273927
2.645103119313717,0.8929159802306426
2.645103119313717,0.8930921052631579
2.645103134214878,0.8932676518883416
2.6451031640172005,0.8934426229508197
2.6451031640172005,0.8936170212765957
2.645103193819523,0.8937908496732027
2.645103193819523,0.8939641109298532
2.645103193819523,0.8941368078175895
2.645103193819523,0.8943089430894309
2.645103193819523,0.8944805194805194
2.645103208720684,0.8946515397082658
2.645103208720684,0.8948220064724919
2.645103208720684,0.8949919224555735
2.645103208720684,0.8951612903225806
2.645103298127651,0.893719806763285
2.645103298127651,0.8938906752411575
2.645103298127651,0.8924558587479936
2.671292334794998,0.8926282051282052
2.6843868978321552,0.8928
2.684386935085058,0.8929712460063898
2.684386935085058,0.8931419457735247
2.684386935085058,0.893312101910828
2.684386935085058,0.8934817170111288
2.6974814161658287,0.8936507936507937
2.69748143106699,0.8938193343898574
2.69748143106699,0.8939873417721519
2.697481505572796,0.8941548183254344
2.710576083511114,0.8943217665615142
2.710576083511114,0.8944881889763779
2.723670542240143,0.8946540880503144
2.723670542240143,0.8948194662480377
2.723670542240143,0.8949843260188087
2.723670542240143,0.8951486697965572
2.723670542240143,0.8953125
2.723670542240143,0.8954758190327613
2.723670542240143,0.8956386292834891
2.723670542240143,0.895800933125972
2.723670542240143,0.8959627329192547
2.723670542240143,0.896124031007752
2.723670542240143,0.8962848297213623
2.723670542240143,0.8948995363214838
2.723670542240143,0.8950617283950617
2.723670542240143,0.8952234206471494
2.723670542240143,0.8953846153846153
2.723670542240143,0.8955453149001537
2.723670542240143,0.8941717791411042
2.723670542240143,0.8943338437978561
2.723670542240143,0.8944954128440367
2.723670542240143,0.8946564885496183
2.723670542240143,0.8948170731707317
2.723670542240143,0.8949771689497716
2.723670557141304,0.8951367781155015
2.723670572042465,0.8952959028831563
2.723670572042465,0.8954545454545455
2.723670572042465,0.8940998487140696
2.7236705869436264,0.8942598187311178
2.7236705869436264,0.8929110105580694
2.7236705869436264,0.8930722891566265
2.7236705869436264,0.8932330827067669
2.7236705869436264,0.8933933933933934
2.72367063164711,0.8935532233883059
2.72367063164711,0.8937125748502994
2.72367063164711,0.8938714499252616
2.72367063164711,0.8940298507462686
2.72367063164711,0.8941877794336811
2.72367063164711,0.8943452380952381
2.723670646548271,0.8945022288261516
2.723670646548271,0.8946587537091988
2.723670646548271,0.8948148148148148
2.723670646548271,0.893491124260355
2.723670646548271,0.8921713441654358
2.723670646548271,0.8923303834808259
2.723670646548271,0.8924889543446245
2.723670646548271,0.8926470588235295
2.723670646548271,0.8928046989720999
2.723670646548271,0.8929618768328446
2.7236706614494324,0.8931185944363104
2.7236706614494324,0.8932748538011696
2.7236706614494324,0.8934306569343066
2.7236706614494324,0.8935860058309038
2.7236706614494324,0.893740902474527
2.7236706614494324,0.8938953488372093
2.7236706614494324,0.8925979680696662
2.7236706614494324,0.8927536231884058
2.7236706614494324,0.8929088277858177
2.7236706614494324,0.8930635838150289
2.7236706614494324,0.8932178932178932
2.7236706912517548,0.8933717579250721
2.723670721054077,0.8935251798561151
2.723670721054077,0.8936781609195402
2.723670721054077,0.8938307030129125
2.723670721054077,0.8939828080229226
2.7367651648819447,0.894134477825465
2.736765179783106,0.8942857142857142
2.736765179783106,0.8944365192582026
2.7367652393877506,0.8945868945868946
2.7367652393877506,0.8947368421052632
2.7367652393877506,0.8948863636363636
2.7367652393877506,0.8950354609929078
2.7367652393877506,0.8951841359773371
2.7474044524133205,0.8953323903818954
2.7474044524133205,0.8954802259887006
2.7498597130179405,0.8956276445698167
2.7498597130179405,0.895774647887324
2.749859742820263,0.8959212376933896
2.749859742820263,0.8960674157303371
2.749859742820263,0.8962131837307152
2.749859742820263,0.896358543417367
2.7498597726225853,0.8965034965034965
2.7498598024249077,0.8966480446927374
2.7498598024249077,0.8967921896792189
2.7498598024249077,0.8969359331476323
2.7498598024249077,0.8970792767732962
2.7498598024249077,0.8958333333333334
2.7498598024249077,0.8959778085991679
2.7498598024249077,0.8961218836565097
2.7498598024249077,0.8962655601659751
2.7498598024249077,0.8964088397790055
2.7498598024249077,0.896551724137931
2.7498598024249077,0.8966942148760331
2.7498598024249077,0.8968363136176066
2.7498598024249077,0.896978021978022
2.7498598024249077,0.897119341563786
2.7498598024249077,0.8972602739726028
2.7498598024249077,0.8974008207934336
2.7498598024249077,0.8975409836065574
2.7498598024249077,0.897680763983629
2.749859869480133,0.8978201634877384
2.762954268604517,0.8979591836734694
2.762954320758581,0.8967391304347826
2.762954320758581,0.8955223880597015
2.762954320758581,0.8956639566395664
2.762954320758581,0.8958051420838972
2.762954320758581,0.8945945945945946
2.762954320758581,0.8947368421052632
2.762954320758581,0.8935309973045822
2.762954358011484,0.8936742934051144
2.762954358011484,0.8938172043010753
2.7760488390922546,0.8939597315436242
2.776048853993416,0.8941018766756033
2.776048853993416,0.8942436412315931
2.776048853993416,0.8943850267379679
2.776048943400383,0.8945260347129506
2.7760490030050278,0.8933333333333333
2.7760490030050278,0.8934753661784287
2.784232910722494,0.8936170212765957
2.784232910722494,0.8937583001328021
2.80223798006773,0.8938992042440318
2.80223798006773,0.8940397350993378
2.80223798006773,0.8941798941798942
2.80223798006773,0.8943196829590488
2.80223798006773,0.8944591029023746
2.80223798006773,0.8945981554677207
2.802237994968891,0.8947368421052632
2.802237994968891,0.8948751642575559
2.802238069474697,0.89501312335958
2.802238069474697,0.8951507208387942
2.802238069474697,0.8952879581151832
2.802238069474697,0.8954248366013072
2.802238069474697,0.8955613577023499
2.8022381588816643,0.894393741851369
2.8022381588816643,0.8932291666666666
2.828427106142044,0.8920676202860858
2.8284271135926247,0.8922077922077922
2.8284271135926247,0.8923476005188068
2.8284271210432053,0.8924870466321243
2.8284271359443665,0.8926261319534282
2.8284271359443665,0.8914728682170543
2.8284271359443665,0.8916129032258064
2.8284271359443665,0.8917525773195877
2.8284271359443665,0.8906048906048906
2.8284271359443665,0.8894601542416453
2.8284271359443665,0.8883183568677792
2.8284271359443665,0.8884615384615384
2.8284271359443665,0.8886043533930857
2.8284271359443665,0.8887468030690537
2.8284271359443665,0.8888888888888888
2.8284271359443665,0.889030612244898
2.8284271359443665,0.889171974522293
2.8284271359443665,0.8893129770992366
2.8284271359443665,0.8894536213468869
2.8284271359443665,0.8895939086294417
2.8284271359443665,0.8897338403041825
2.8284271359443665,0.889873417721519
2.8284271359443665,0.8900126422250316
2.8284271359443665,0.8901515151515151
2.8284271359443665,0.8902900378310215
2.8284271359443665,0.8904282115869018
2.8284271359443665,0.8905660377358491
2.8284271359443665,0.8894472361809045
2.828427165746689,0.8895859473023839
2.828427165746689,0.8897243107769424
2.828427165746689,0.8898623279098874
2.828427165746689,0.89
2.82842718064785,0.8901373283395755
2.8284272253513336,0.8902743142144638
2.8284272253513336,0.8904109589041096
2.8284272253513336,0.8905472636815921
2.8284272253513336,0.8906832298136645
2.8284272253513336,0.890818858560794
2.8284272253513336,0.8909541511771994
2.8284272253513336,0.8910891089108911
2.8284272253513336,0.8912237330037083
2.8284272253513336,0.891358024691358
2.8284272253513336,0.8902589395807645
2.828427255153656,0.8903940886699507
2.84152165427804,0.8905289052890529
2.84152165427804,0.8906633906633906
2.84152165427804,0.8895705521472392
2.84152165427804,0.8897058823529411
2.84152165427804,0.8898408812729498
2.84152165427804,0.8887530562347188
2.84152165427804,0.8888888888888888
2.84152165427804,0.8890243902439025
2.841521706432104,0.8879415347137637
2.841521706432104,0.8868613138686131
2.841521743685007,0.8869987849331713
2.841521743685007,0.8871359223300971
2.841521743685007,0.8872727272727273
2.841521743685007,0.887409200968523
2.841521743685007,0.8875453446191052
2.841521743685007,0.8876811594202898
2.8415217734873295,0.887816646562123
2.850524168461561,0.8879518072289156
2.8546162471175194,0.8880866425992779
2.8546162471175194,0.8882211538461539
2.8546162471175194,0.8883553421368547
2.8546162620186806,0.8884892086330936
2.8546162620186806,0.888622754491018
2.854616306722164,0.888755980861244
2.8546163365244865,0.8876941457586619
2.8546163365244865,0.8878281622911695
2.8546163365244865,0.8879618593563766
2.8546163365244865,0.888095238095238
2.8546163365244865,0.8882282996432818
2.8546163514256477,0.8871733966745843
2.8546163514256477,0.8861209964412812
2.8546163514256477,0.8862559241706162
2.8546163514256477,0.8863905325443787
2.8546163514256477,0.8865248226950354
2.8546163961291313,0.8866587957497049
2.8546163961291313,0.8867924528301887
2.8677108623087406,0.8869257950530035
2.8677108623087406,0.8858823529411765
2.8677108623087406,0.8860164512338425
2.8677108623087406,0.8849765258215962
2.8677108623087406,0.8839390386869871
2.880805417895317,0.882903981264637
2.880805417895317,0.8818713450292398
2.880805492401123,0.8820093457943925
2.880805492401123,0.882147024504084
2.8808055073022842,0.8822843822843823
2.8808055073022842,0.8824214202561118
2.8808055073022842,0.8825581395348837
2.9069945737719536,0.8826945412311266
2.9069945737719536,0.882830626450116
2.9069945737719536,0.8829663962920047
2.9069945737719536,0.8831018518518519
2.9069945737719536,0.8820809248554913
2.9069945737719536,0.8822170900692841
2.9069945737719536,0.881199538638985
2.9069945737719536,0.881336405529954
2.9069945737719536,0.8814729574223246
2.9069945737719536,0.8816091954022989
2.9069945737719536,0.8805970149253731
2.9069945737719536,0.8807339449541285
2.9069945737719536,0.8808705612829324
2.906994618475437,0.8810068649885584
2.920089092105627,0.8811428571428571
2.920089092105627,0.8812785388127854
2.920089092105627,0.8802736602052451
2.9331836849451065,0.8804100227790432
2.9331836998462677,0.8805460750853242
2.9331836998462677,0.8806818181818182
2.9331836998462677,0.8808172531214529
2.93318372964859,0.8809523809523809
2.93318372964859,0.8810872027180068
2.93318372964859,0.8800904977375565
2.93318372964859,0.880225988700565
2.93318372964859,0.8803611738148984
2.93318372964859,0.8804960541149943
2.93318372964859,0.8806306306306306
2.93318372964859,0.8807649043869517
2.93318372964859,0.8808988764044944
2.93318372964859,0.8810325476992144
2.93318372964859,0.8811659192825112
2.93318372964859,0.8812989921612542
2.93318372964859,0.8814317673378076
2.93318372964859,0.8815642458100559
2.93318372964859,0.8816964285714286
2.93318372964859,0.8818283166109253
2.93318372964859,0.8819599109131403
2.93318372964859,0.882091212458287
2.93318372964859,0.8822222222222222
2.93318372964859,0.8823529411764706
2.93318372964859,0.8824833702882483
2.93318372964859,0.8826135105204873
2.93318372964859,0.8827433628318584
2.9331837445497513,0.8828729281767956
2.9331837445497513,0.8830022075055187
2.9331837445497513,0.8831312017640573
2.9331837445497513,0.8821585903083701
2.9331837594509125,0.8822882288228823
2.9331837594509125,0.8824175824175824
2.9331837594509125,0.8814489571899012
2.9331837594509125,0.881578947368421
2.9331837594509125,0.8817086527929902
2.933183789253235,0.8818380743982495
2.933183789253235,0.8819672131147541
2.9462782479822636,0.8820960698689956
2.9462782479822636,0.8822246455834242
2.9462782479822636,0.8823529411764706
2.9462782479822636,0.8824809575625681
2.9462782479822636,0.8826086956521739
2.9462782479822636,0.8816503800217155
2.9462782479822636,0.8817787418655098
2.9462782479822636,0.8819068255687974
2.9462782479822636,0.8820346320346321
2.9462782479822636,0.8810810810810811
2.9462782479822636,0.8801295896328294
2.9462782479822636,0.8802588996763754
2.9462782479822636,0.8803879310344828
2.9462782479822636,0.8805166846071044
2.9462782479822636,0.8806451612903226
2.9462782479822636,0.8807733619763695
2.9462782479822636,0.880901287553648
2.9462782479822636,0.8810289389067524
2.9462782479822636,0.880085653104925
2.9462782479822636,0.879144385026738
2.9462782479822636,0.8792735042735043
2.9462782479822636,0.87940234791889
2.9462782479822636,0.8795309168443497
2.9462782479822636,0.8785942492012779
2.9462782479822636,0.8776595744680851
2.9462782479822636,0.8767268862911796
2.946278255432844,0.8757961783439491
2.959372766315937,0.8748674443266172
2.959372766315937,0.875
2.959372766315937,0.8740740740740741
2.959372766315937,0.8742071881606766
2.959372766315937,0.8743400211193242
2.959372766315937,0.8744725738396625
2.959372766315937,0.8746048472075869
2.959372766315937,0.8747368421052631
2.959372766315937,0.8748685594111462
2.959372766315937,0.8739495798319328
2.959372840821743,0.8740818467995802
2.9724673591554165,0.8731656184486373
2.985561966896057,0.8732984293193717
2.985561966896057,0.8734309623430963
2.985562041401863,0.8735632183908046
2.985562041401863,0.872651356993737
3.0,0.872784150156413
3.0,0.8729166666666667
3.0117511227726936,0.8720083246618107
3.0248456858098507,0.8721413721413721
3.027300899848342,0.8712357217030114
3.027300899848342,0.8713692946058091
3.037940204143524,0.8715025906735752
3.037940226495266,0.870600414078675
3.037940226495266,0.8697001034126164
3.037940315902233,0.8698347107438017
3.037940315902233,0.8699690402476781
3.037940338253975,0.8701030927835052
3.037940353155136,0.870236869207003
3.037940353155136,0.8703703703703703
3.0510348565876484,0.8705035971223022
3.0510348565876484,0.8696098562628337
3.0510348565876484,0.8687179487179487
3.0510348565876484,0.8688524590163934
3.0510348565876484,0.8689866939611054
3.0510348565876484,0.8680981595092024
3.0510348565876484,0.8682328907048008
3.0510348565876484,0.8683673469387755
3.0510348565876484,0.8685015290519877
3.0510349236428738,0.8676171079429735
3.0510349236428738,0.866734486266531
3.0641293302178383,0.866869918699187
3.0641294047236443,0.867005076142132
3.0641294047236443,0.8671399594320487
3.0641294047236443,0.867274569402229
3.0641294196248055,0.8663967611336032
3.0641294345259666,0.8665318503538928
3.0641294345259666,0.8666666666666667
3.064129449427128,0.8657921291624622
3.064129449427128,0.8649193548387096
3.064129523932934,0.865055387713998
3.0903185531497,0.8651911468812877
3.0903185531497,0.8653266331658291
3.0903186351060867,0.8654618473895582
3.0935921780765057,0.8655967903711134
3.0935921780765057,0.8657314629258517
3.1165077313780785,0.8658658658658659
3.1165077313780785,0.866
3.1296023093163967,0.8651348651348651
3.1296023093163967,0.8652694610778443
3.14269682765007,0.8654037886340977
3.14269682765007,0.8655378486055777
3.1557913459837437,0.8656716417910447
3.1688859835267067,0.8658051689860835
3.181980576366186,0.8659384309831182
3.181980576366186,0.8660714285714286
3.181980576366186,0.865213082259663
3.181980576366186,0.8653465346534653
3.181980613619089,0.8654797230464887
3.181980613619089,0.8656126482213439
3.234358783811331,0.8647581441263573
3.234358783811331,0.8648915187376726
3.4962503127753735,0.864039408866995
3.4962503127753735,0.8641732283464567
3.5289866738021374,0.8633235004916421
3.5289867036044598,0.8634577603143418
3.535533867776394,0.8635917566241413
3.535533867776394,0.8637254901960785
3.5879122242331505,0.8638589618021547
3.614101365208626,0.8639921722113503
3.614101365208626,0.8641251221896383
3.64029049128294,0.86328125
3.6795742325484753,0.8634146341463415
3.679574239999056,0.8635477582846004
3.7581415586173534,0.8636806231742941
3.758141618221998,0.8638132295719845
3.7712362110614777,0.8639455782312925
3.8563509471714497,0.8631067961165049
3.8563509471714497,0.8622696411251213
3.9537417981773615,0.8624031007751938
3.9537417981773615,0.8625363020329139
3.9807493835687637,0.8626692456479691
3.999572681263089,0.8628019323671497
3.999572681263089,0.862934362934363
4.085505962371826,0.8621022179363549
4.085505962371826,0.8622350674373795
4.150978866964579,0.8623676612127045
4.26882990449667,0.8615384615384616
4.26882990449667,0.8607108549471661
4.2950190007686615,0.8608445297504799
4.295019119977951,0.8609779482262704
4.295019119977951,0.8611111111111112
4.30811357870698,0.8602870813397129
4.321208156645298,0.8594646271510517
4.321208156645298,0.8595988538681948
4.321208231151104,0.8587786259541985
4.321208231151104,0.8589132507149666
4.412870101630688,0.8590476190476191
4.412870109081268,0.8591817316841104
4.628930512815714,0.8593155893536122
4.628930535167456,0.8594491927825261
4.740234404802322,0.8595825426944972
4.871180299669504,0.8597156398104265
4.871180299669504,0.8598484848484849
4.884274762123823,0.8599810785241249
4.884274762123823,0.8601134215500945
4.95302128046751,0.8602455146364495
5.0062177227810025,0.8603773584905661
5.09051432274282,0.8605089538171536
5.268927630037069,0.8606403013182674
5.268927630037069,0.8607714016933208
5.2902065217494965,0.8609022556390977
5.2902065217494965,0.8610328638497653
5.347495049238205,0.8602251407129456
5.347495049238205,0.8603561387066542
5.359771158546209,0.8604868913857678
5.359771277755499,0.8606173994387278
5.394962877035141,0.8607476635514019
5.394962877035141,0.8608776844070962
5.394963040947914,0.8610074626865671
5.394963040947914,0.8611369990680335
5.480077479034662,0.8603351955307262
5.480077479034662,0.8604651162790697
5.494808871299028,0.8596654275092936
5.494808871299028,0.8597957288765088
5.494808871299028,0.859925788497217
5.494808871299028,0.8600556070435589
5.494808871299028,0.8592592592592593
5.494808871299028,0.8593894542090657
5.499719373881817,0.8595194085027726
5.552097737789154,0.8596491228070176
5.552097886800766,0.8597785977859779
5.552097886800766,0.8599078341013825
5.552097961306572,0.860036832412523
5.558645032346249,0.860165593376265
5.558645032346249,0.8602941176470589
5.656854331493378,0.8604224058769513
5.656854331493378,0.8605504587155963
5.656854331493378,0.8606782768102658
5.656854331493378,0.8608058608058609
5.656854331493378,0.8609332113449222
5.656854331493378,0.8610603290676416
5.748516324907541,0.8611872146118722
5.748516324907541,0.8613138686131386
5.761610880494118,0.8614402917046491
5.761610895395279,0.8615664845173042
5.761610895395279,0.8616924476797089
5.761610895395279,0.8618181818181818
5.761610895395279,0.8610354223433242
5.761610895395279,0.8611615245009074
5.761610895395279,0.8612873980054397
5.761610895395279,0.8614130434782609
5.761610895395279,0.8615384615384616
5.761610895395279,0.8616636528028933
5.761610895395279,0.8617886178861789
5.761610895395279,0.8619133574007221
5.761610895395279,0.8620378719567178
5.761610895395279,0.8621621621621621
5.761610895395279,0.8613861386138614
5.761610895395279,0.8606115107913669
5.761610895395279,0.8607367475292004
5.761610895395279,0.8608617594254937
5.761610895395279,0.8600896860986547
5.761610895395279,0.8602150537634409
5.761610895395279,0.8603401969561325
5.761610895395279,0.8604651162790697
5.761610895395279,0.8605898123324397
5.761610895395279,0.8607142857142858
5.761610895395279,0.8608385370205174
5.761610895395279,0.8609625668449198
5.761610895395279,0.8610863757791629
5.761610895395279,0.8612099644128114
5.761610895395279,0.8613333333333333
5.761610895395279,0.8614564831261101
5.761610895395279,0.8615794143744454
5.761610895395279,0.8617021276595744
5.761610895395279,0.8609388839681134
5.761610895395279,0.8601769911504424
5.761610895395279,0.8603006189213086
5.761610895395279,0.8604240282685512
5.786981478333473,0.8605472197705207
5.786981478333473,0.8606701940035273
5.787800036370754,0.8599118942731278
5.787800036370754,0.8600352112676056
5.787800036370754,0.8601583113456465
5.787800036370754,0.8602811950790861
5.787800036370754,0.8604038630377524
5.787800036370754,0.8605263157894737
5.787800036370754,0.85977212971078
5.787800036370754,0.8598949211908932
5.787800036370754,0.8600174978127734
5.787800036370754,0.8601398601398601
5.787800036370754,0.8593886462882097
5.787800036370754,0.8595113438045375
5.787800036370754,0.8587619877942458
5.8336308635771275,0.8588850174216028
5.8336308635771275,0.8590078328981723
5.8336308635771275,0.8591304347826086
5.8336308635771275,0.8583840139009556
5.8336308635771275,0.8585069444444444
5.8336308635771275,0.8586296617519514
5.833630887791514,0.8578856152512998
5.833630887791514,0.858008658008658
5.853272758424282,0.8581314878892734
5.853272758424282,0.8582541054451167
5.863093683496118,0.8575129533678757
5.863093683496118,0.8576358930112166
5.8663672506809235,0.8577586206896551
5.8663672506809235,0.8578811369509044
5.866367340087891,0.8571428571428571
5.86636745929718,0.8564058469475494
5.86636745929718,0.8565292096219931
5.86636745929718,0.855793991416309
5.86636745929718,0.855917667238422
5.86636745929718,0.8560411311053985
5.86636745929718,0.8561643835616438
5.86636745929718,0.8562874251497006
5.86636745929718,0.8564102564102564
5.86636745929718,0.856532877882152
5.86636745929718,0.856655290102389
5.86636745929718,0.8567774936061381
5.86636745929718,0.8568994889267462
5.86636745929718,0.8570212765957447
5.86636745929718,0.8562925170068028
5.86636745929718,0.8555649957519117
5.86636745929718,0.8556876061120543
5.86636745929718,0.8558100084817643
5.86636745929718,0.8559322033898306
5.86636745929718,0.8560541913632514
5.86636745929718,0.856175972927242
5.86636745929718,0.8562975486052409
5.86636745929718,0.8555743243243243
5.86636745929718,0.8556962025316456
5.86636745929718,0.8558178752107926
5.86636745929718,0.8550968828980623
5.86636745929718,0.8552188552188552
5.86636745929718,0.8553406223717409
5.86636745929718,0.8554621848739495
5.86636745929718,0.855583543240974
5.86636745929718,0.8557046979865772
5.86636745929718,0.8558256496227996
5.86636745929718,0.855108877721943
5.86636745929718,0.8552301255230126
5.86636745929718,0.8553511705685619
5.86636745929718,0.8546365914786967
5.86636745929718,0.8547579298831386
5.86636745929718,0.8548790658882403
5.86636745929718,0.855
5.86636745929718,0.855120732722731
5.86636745929718,0.8552412645590682
5.86636745929718,0.8553615960099751
5.86636745929718,0.8554817275747508
5.86636745929718,0.8556016597510373
5.86636745929718,0.8548922056384743
5.86636745929718,0.8550124275062138
5.86636745929718,0.8551324503311258
5.86636745929718,0.8552522746071133
5.86636745929718,0.8545454545454545
5.86636745929718,0.8546655656482246
5.86636745929718,0.8539603960396039
5.86636745929718,0.854080791426216
5.86636745929718,0.8542009884678748
5.86636745929718,0.854320987654321
5.86636745929718,0.8536184210526315
5.86636745929718,0.8537387017255547
5.86636745929718,0.8538587848932676
5.86636745929718,0.8539786710418376
5.86636745929718,0.8540983606557377
5.86636745929718,0.8542178542178542
5.86636745929718,0.8543371522094927
5.86636745929718,0.8544562551103843
5.86636745929718,0.8545751633986928
5.86636745929718,0.8546938775510204
5.86636745929718,0.8548123980424144
5.86636745929718,0.8549307253463733
5.86636745929718,0.8550488599348535
5.86636745929718,0.8543531326281529
5.86636745929718,0.8544715447154472
5.86636745929718,0.8545897644191714
5.86636745929718,0.8547077922077922
5.86636745929718,0.8540145985401459
5.86636745929718,0.8541329011345219
5.86636745929718,0.854251012145749
5.86636745929718,0.8543689320388349
5.86636745929718,0.8544866612772838
5.866367518901825,0.8546042003231018
5.877825036644936,0.8539144471347861
5.877825036644936,0.8540322580645161
5.877825036644936,0.8533440773569702
5.877825036644936,0.8534621578099839
5.877825036644936,0.8535800482703138
5.877825036644936,0.8536977491961415
5.877825036644936,0.8538152610441767
5.877825036644936,0.8539325842696629
5.877825057134032,0.8540497193263833
5.877825057134032,0.8541666666666666
5.8925566002726555,0.8534827862289832
5.8925566002726555,0.8536
5.8925566002726555,0.8537170263788969
5.910561569035053,0.8538338658146964
5.910561628639698,0.8539505187549881
5.918745756149292,0.854066985645933
5.918745756149292,0.8541832669322709
5.93184020370245,0.8542993630573248
5.93184020370245,0.8544152744630071
5.93184020370245,0.8545310015898251
5.958029452711344,0.8538522637013503
5.958029452711344,0.8539682539682539
5.958029452711344,0.8532910388580491
5.958029452711344,0.8534072900158478
5.958029452711344,0.8527315914489311
5.958029452711344,0.8520569620253164
5.971124023199081,0.8521739130434782
5.971124023199081,0.8515007898894155
5.984218455851078,0.8516179952644041
5.984218455851078,0.8517350157728707
5.984218455851078,0.8518518518518519
5.984218455851078,0.8519685039370078
5.984218455851078,0.8520849724626278
5.98421854712069,0.8522012578616353
5.98421854712069,0.852317360565593
5.997313059866428,0.8524332810047096
5.997313059866428,0.8525490196078431
5.997313059866428,0.8518808777429467
5.997313059866428,0.8519968676585747
5.997313164174557,0.852112676056338
5.997313164174557,0.8514464425332291
6.075880587100983,0.8515625
6.075880587100983,0.8516783762685401
6.075880587100983,0.8517940717628705
6.075880587100983,0.8511301636788776
6.075880587100983,0.8512461059190031
6.075880587100983,0.8513618677042801
6.075880587100983,0.8514774494556765
6.082427766174078,0.8508158508158508
6.082427766174078,0.8509316770186336
6.138079829514027,0.8510473235065943
6.138079829514027,0.8511627906976744
6.141353331506252,0.8512780790085205
6.141353331506252,0.8513931888544891
6.259204462170601,0.8507347254447022
6.259204462170601,0.8508500772797527
6.34186390414834,0.850965250965251
6.34186390414834,0.8503086419753086
6.363960871472955,0.8504240555127217
6.363960871472955,0.8505392912172574
6.363960990682244,0.850654349499615
6.363960990682244,0.85
6.363960990682244,0.8501152959262106
6.363960990682244,0.8502304147465438
6.363960990682244,0.8503453568687643
6.363960990682244,0.8496932515337423
6.363960990682244,0.8490421455938697
6.363960990682244,0.8483920367534457
6.3737819362431765,0.8477429227237949
6.3737819362431765,0.8478593272171254
6.383602745831013,0.8479755538579068
6.383602745831013,0.8480916030534351
6.383602745831013,0.8482074752097636
6.383602865040302,0.8483231707317073
6.383602865040302,0.8484386900228484
6.383602865040302,0.8485540334855404
6.383602865040302,0.8486692015209125
6.383602865040302,0.8487841945288754
6.383602865040302,0.8488990129081245
6.383602865040302,0.8482549317147192
6.383602865040302,0.8483699772554966
6.383602865040302,0.8477272727272728
6.383602865040302,0.8470855412566237
6.383602865040302,0.8472012102874432
6.383602865040302,0.8473167044595616
6.403244718909264,0.8474320241691843
6.403244718909264,0.8467924528301887
6.408155044540763,0.8469079939668175
6.408155044540763,0.8470233609645818
6.4081551637500525,0.8471385542168675
6.4081551637500525,0.8465011286681715
6.4081551637500525,0.8466165413533835
6.4081551637500525,0.8459804658151766
6.4081551637500525,0.8453453453453453
6.4155208598822355,0.8447111777944486
6.4302522502839565,0.8448275862068966
6.4302522502839565,0.8449438202247191
6.4302522502839565,0.8450598802395209
6.4302522502839565,0.8444278234854151
6.4302522502839565,0.8445440956651719
6.43905920162797,0.8446601941747572
6.43905920162797,0.844776119402985
6.4523492362350225,0.8441461595824012
6.4523492362350225,0.8442622950819673
6.4523492362350225,0.8436336559940432
6.4523492362350225,0.84375
6.452349355444312,0.8438661710037175
6.452349355444312,0.8439821693907875
6.452349355444312,0.844097995545657
6.452349355444312,0.8434718100890207
6.462170284241438,0.843587842846553
6.462170284241438,0.8437037037037037
6.462170284241438,0.8430792005921539
6.462170284241438,0.8431952662721893
6.462170284241438,0.8433111603843311
6.462170284241438,0.843426883308715
6.462170284241438,0.8435424354243543
6.462170284241438,0.8436578171091446
6.462170284241438,0.8437730287398674
6.462170284241438,0.8431516936671576
6.462170284241438,0.8432671081677704
6.462170284241438,0.8433823529411765
6.462170284241438,0.8427626745040412
6.473628103733063,0.842143906020558
6.473628103733063,0.8422597212032281
6.474446281790733,0.842375366568915
6.474446281790733,0.8417582417582418
6.474446423351765,0.8418740849194729
6.474446423351765,0.8412582297000731
6.474446423351765,0.841374269005848
6.474446423351765,0.8414901387874361
6.481812138110399,0.8416058394160584
6.481812138110399,0.8417213712618526
6.481812138110399,0.8418367346938775
6.481812138110399,0.8419519300801165
6.481812138110399,0.8420669577874818
6.481812138110399,0.8421818181818181
6.481812138110399,0.842296511627907
6.481812138110399,0.8424110384894699
6.481812138110399,0.8425253991291727
6.481812138110399,0.8419144307469181
6.481812138110399,0.8420289855072464
6.5407377034425735,0.8421433743664012
6.5407377034425735,0.841534008683068
6.5407377034425735,0.841648590021692
6.5407377034425735,0.8417630057803468
6.5407377034425735,0.8418772563176895
6.547285072505474,0.841991341991342
6.547285072505474,0.8421052631578947
6.573474206030369,0.8422190201729106
6.573474206030369,0.8416126709863211
6.599663347005844,0.841726618705036
6.599663347005844,0.8418404025880661
6.599663347005844,0.8419540229885057
6.625852487981319,0.842067480258435
6.625852487981319,0.8421807747489239
6.673320218920708,0.8422939068100358
6.673320218920708,0.8416905444126075
6.673320218920708,0.8418038654259127
6.673320218920708,0.8412017167381974
6.673320218920708,0.8413152251608291
6.678230669349432,0.8414285714285714
6.678230818361044,0.841541755888651
6.683141063898802,0.8409415121255349
6.683141063898802,0.8410548823948681
6.691325310617685,0.8411680911680912
6.691325340420008,0.8412811387900356
6.691325340420008,0.8413940256045519
6.691325340420008,0.8415067519545132
6.704419910907745,0.8409090909090909
6.730609051883221,0.8410220014194464
6.756798356771469,0.8404255319148937
6.826265187934041,0.8405386250885897
6.849278397858143,0.8406515580736544
6.849278576672077,0.8407643312101911
6.861554965376854,0.8401697312588402
6.86636745929718,0.8402826855123675
6.86636745929718,0.8403954802259888
7.044060142710805,0.8405081157374735
7.044060291722417,0.840620592383639
7.044878825545311,0.8400281888653982
7.044878825545311,0.8394366197183099
7.071067690849304,0.8395496129486277
7.071067690849304,0.8396624472573839
7.071067690849304,0.8397751229796205
7.071067690849304,0.8398876404494382
7.071067690849304,0.8392982456140351
7.071067690849304,0.8387096774193549
7.123446092009544,0.8388227049754731
7.157000811770558,0.8389355742296919
7.157000871375203,0.8390482855143457
7.430349960923195,0.8391608391608392
7.430350251495838,0.8385744234800838
7.437715634703636,0.8386871508379888
7.437715634703636,0.8387997208653175
7.437716037034988,0.8389121338912134
7.47208904940635,0.8390243902439024
7.472089168615639,0.8391364902506964
7.483546754345298,0.8392484342379958
7.483546754345298,0.8393602225312935
7.555566970258951,0.8394718554551772
7.594850808382034,0.8395833333333333
7.607945065945387,0.8390006939625261
7.682420559227467,0.8391123439667129
7.75198557972908,0.8392238392238393
7.75198557972908,0.8393351800554016
7.851831396110356,0.8387543252595155
7.851831406354904,0.8381742738589212
7.851831411011517,0.8382861091914305
7.851831525564194,0.837707182320442
7.873110244050622,0.8378191856452726
7.888659972697496,0.8372413793103448
7.888659972697496,0.8366643694004136
7.90420962870121,0.8367768595041323
7.90420962870121,0.8368891947694426
7.9549515806138515,0.8370013755158184
7.961498558521271,0.8371134020618557
7.96231684088707,0.8365384615384616
7.96231684833765,0.8366506520247083
7.968045761808753,0.8367626886145405
7.968045882880688,0.8368745716244003
8.0,0.836986301369863
8.0,0.83709787816564
8.0,0.8372093023255814
8.0,0.8373205741626795
8.0,0.837431693989071
8.0,0.837542662116041
8.0,0.8376534788540245
8.0,0.8377641445126107
8.0,0.837874659400545
8.0,0.8379850238257318
8.0,0.8380952380952381
8.0,0.8382053025152957
8.0,0.8376358695652174
8.0,0.8377460964019009
8.0,0.8378561736770692
8.0,0.8379661016949153
8.0,0.8380758807588076
8.0,0.8381855111712931
8.0,0.8382949932341002
8.0,0.8384043272481406
8.0,0.8385135135135136
8.072802644222975,0.8386225523295071
8.072802644222975,0.8380566801619433
8.079349461942911,0.837491571139582
8.092444524168968,0.8376010781671159
8.10553890094161,0.8377104377104377
8.10553890094161,0.8378196500672948
8.118633463978767,0.8379287155346334
8.138275276869535,0.8380376344086021
8.138275276869535,0.8381464069845533
8.153825044631958,0.8375838926174497
8.171011701226234,0.8370221327967807
8.315052006393671,0.8371313672922251
8.315052218735218,0.8365706630944407
8.32159922271967,0.8360107095046854
8.328146666288376,0.8361204013377926
8.352698758244514,0.8362299465240641
8.352698758244514,0.8356713426853707
8.432903289794922,0.835781041388518
8.432903289794922,0.8358905937291528
8.432903289794922,0.836
8.432903289794922,0.8361092604930047
8.432903297245502,0.8362183754993342
8.47873418778181,0.8363273453093812
8.511470682919025,0.8357712765957447
8.515562556684017,0.8358803986710963
8.590038150548935,0.8359893758300133
8.590038150548935,0.8354346383543464
8.635869335383177,0.8355437665782494
8.668605551123619,0.8356527501656726
8.681700021028519,0.8350993377483443
8.687428809702396,0.8352084712111185
8.687428809702396,0.8353174603174603
8.694794595241547,0.8354263053536021
8.720165111124516,0.8355350066050198
8.760267365723848,0.834983498349835
8.848655438050628,0.8350923482849604
8.878118731081486,0.8352010547132498
8.878118731081486,0.8346508563899868
8.904307842254639,0.8347597103357473
8.904307842254639,0.8348684210526316
8.904307842254639,0.834319526627219
8.904307842254639,0.8344283837056504
8.904307842254639,0.8345370978332239
8.904307842254639,0.8346456692913385
8.904307842254639,0.8347540983606557
8.904307842254639,0.8348623853211009
8.904307842254639,0.8349705304518664
8.904307842254639,0.8350785340314136
8.904308035969734,0.8345323741007195
9.01561120338738,0.834640522875817
9.01561120338738,0.8347485303723057
9.040982251986861,0.8348563968668408
9.040982251986861,0.8343118069145466
9.059805490076542,0.834419817470665
9.059805490076542,0.8338762214983714
9.103999331593513,0.833984375
9.113820679485798,0.8334417696811971
9.148193806409836,0.8335500650195059
9.148193806409836,0.8336582196231319
9.21857737004757,0.8331168831168831
9.302873242646456,0.8332251784555483
9.302873242646456,0.8333333333333334
9.31023932248354,0.8327932598833442
9.31023932248354,0.832901554404145
9.32333405688405,0.8330097087378641
9.37407474219799,0.8324708926261319
9.37407474219799,0.8319327731092437
9.469829335808754,0.8320413436692506
9.500110611319542,0.8321497740477728
9.501747373491526,0.832258064516129
9.501747373491526,0.8323662153449387
9.501747373491526,0.8324742268041238
9.501747373491526,0.8325820991629105
9.530391655862331,0.8326898326898327
9.530391655862331,0.8321543408360128
9.532846964895725,0.8322622107969152
9.532847046852112,0.8323699421965318
9.532847046852112,0.8324775353016688
9.554125534370542,0.8325849903784477
9.554125534370542,0.8326923076923077
9.559036295861006,0.8327994875080077
9.559036295861006,0.8322663252240717
9.56384877115488,0.8323736404350608
9.611414715647697,0.8324808184143222
9.66379277408123,0.8325878594249201
9.689981803297997,0.8326947637292464
9.7161710485816,0.8328015315890236
9.722718365490437,0.8329081632653061
9.729265619069338,0.8330146590184832
9.729265619069338,0.8331210191082803
9.742360189557076,0.8332272437937619
9.742360189557076,0.8333333333333334
9.755454756319523,0.8334392879847425
9.755454756319523,0.8335451080050826
9.759546533226967,0.8336507936507936
9.762001685798168,0.833756345177665
9.774278307333589,0.833861762840837
9.774278307333589,0.8333333333333334
9.81438035517931,0.8334388853704876
9.840569544583559,0.8335443037974684
9.899494737386703,0.8336495888678052
9.89949506521225,0.8337547408343868
9.89949507266283,0.833859759949463
9.89949507266283,0.8339646464646465
9.919136803597212,0.8334384858044164
9.921591855585575,0.8335435056746532
9.921591855585575,0.833648393194707
9.943688672035933,0.8337531486146096
9.943688672035933,0.8338577721837633
9.966604609042406,0.8333333333333334
10.0,0.8334380892520428
10.0,0.8329145728643216
10.000977836549282,0.8330194601381042
10.005888368934393,0.8331242158092849
10.005888368934393,0.8332288401253919
10.02471136674285,0.8333333333333334
10.02471136674285,0.8328115216030056
10.030440770089626,0.8329161451814768
10.030440770089626,0.8323952470293934
10.036987721920013,0.8325
10.03698805719614,0.8326046221111805
10.03698805719614,0.8320848938826467
10.03698805719614,0.8321896444167186
10.076271500438452,0.8322942643391521
10.076271500438452,0.832398753894081
10.1204654276371,0.8325031133250311
10.1204654276371,0.8326073428749222
10.120466232299805,0.832089552238806
10.120466232299805,0.8321939092604101
10.131105065345764,0.8322981366459627
10.138470960780978,0.8324022346368715
10.140107538551092,0.8325062034739454
10.140107538551092,0.8326100433973962
10.176117688417435,0.8327137546468402
10.176117688417435,0.8328173374613003
10.292331948876381,0.8329207920792079
10.292331948876381,0.8330241187384044
10.29887967556715,0.8325092707045736
10.368444420397282,0.8326127239036443
10.38563071936369,0.832716049382716
10.38563071936369,0.8322023442319556
10.38563071936369,0.8323057953144266
10.385631084442139,0.8317929759704251
10.451921770349145,0.8318965517241379
10.46419844776392,0.832
10.501027051359415,0.8321033210332104
10.50102717615664,0.8322065150583897
10.528034448623657,0.8323095823095823
10.53458122164011,0.8324125230202578
10.562407374382019,0.8325153374233129
10.590233534574509,0.8326180257510729
10.606601499021053,0.8327205882352942
10.636064428836107,0.8328230251071648
10.636064667254686,0.8329253365973073
10.66552722454071,0.8330275229357799
10.723670661449432,0.8331295843520783
10.737547531723976,0.8332315210751374
10.750642195343971,0.8333333333333334
10.779286429286003,0.8334350213544844
10.783378560096025,0.8335365853658536
10.783378560096025,0.8336380255941499
10.801285469904542,0.8337393422655298
10.801285492256284,0.8338405356055996
10.829209707677364,0.8333333333333334
10.829209707677364,0.833434650455927
10.920871082693338,0.8335358444714459
10.920871321111917,0.8336369156041287
10.945423493161798,0.8337378640776699
10.945423493161798,0.8338386901152214
10.960154859349132,0.833939393939394
10.960154859349132,0.8340399757722592
10.986344009637833,0.8335351089588378
10.986344009637833,0.8336358136721113
10.99943882226944,0.8337363966142685
11.007623091340065,0.8338368580060423
11.007623091340065,0.8333333333333334
11.011714911088347,0.8334339167169583
11.019080646336079,0.8335343787696019
11.019080646336079,0.833634719710669
11.019080646336079,0.8337349397590361
11.05590913258493,0.8332329921733895
11.05590913258493,0.8333333333333334
11.05590913258493,0.8328322309079976
11.058364674448967,0.8329326923076923
11.058364674448967,0.833033033033033
11.070640606805682,0.8331332533013205
11.070640606805682,0.8332333533293341
11.090318642556667,0.8333333333333334
11.104195356369019,0.8334331935290593
11.104195356369019,0.8335329341317366
11.123837195336819,0.8336325553560742
11.156573869287968,0.8331339712918661
11.182762794196606,0.8332337118947998
11.182762809097767,0.8333333333333334
11.182762809097767,0.8334328358208956
11.182762913405895,0.8335322195704057
11.203222665935755,0.8336314847942755
11.203222785145044,0.833134684147795
11.26133044064045,0.833234067897558
11.280971959233284,0.8333333333333334
11.306342847645283,0.8334324806662701
11.31370810419321,0.832936979785969
11.31370834633708,0.8330362448009507
11.313708662986755,0.832541567695962
11.3137087225914,0.8326409495548961
11.3137087225914,0.83214709371293
11.3137087225914,0.8322465915826912
11.3137087225914,0.832345971563981
11.316982170566916,0.8318531675547661
11.336624098941684,0.8313609467455622
11.357902355492115,0.8314606741573034
11.418465286493301,0.8309692671394799
11.418465286493301,0.8310691080921441
11.505216505378485,0.8311688311688312
11.505216505378485,0.8312684365781711
11.523221552371979,0.8313679245283019
11.523221552371979,0.8314672952268709
11.523221552371979,0.8315665488810365
11.523221552371979,0.8316656856974691
11.523221582174301,0.831764705882353
11.523221790790558,0.8318636096413874
11.523221790790558,0.8319623971797885
11.523221790790558,0.8320610687022901
11.523221790790558,0.8321596244131455
11.523221790790558,0.8316715542521994
11.523221790790558,0.8317702227432591
11.523221790790558,0.8318687756297598
11.523221790790558,0.8313817330210773
11.523221790790558,0.8308952603861908
11.523221850395203,0.8304093567251462
11.523221850395203,0.8305084745762712
11.57559983432293,0.830607476635514
11.57559983432293,0.8307063631056626
11.575599864125252,0.8308051341890315
11.575599864125252,0.8309037900874635
11.575600072741508,0.831002331002331
11.575600072741508,0.831100757134537
11.575600132346153,0.8311990686845169
11.575600132346153,0.8307155322862129
11.601789057254791,0.8302325581395349
11.601789057254791,0.8303312027890761
11.614883288741112,0.8304297328687572
11.614883843809366,0.8305281485780616
11.615702347364277,0.8306264501160093
11.616520488169044,0.8307246376811595
11.616520488169044,0.8308227114716107
11.62797811627388,0.8309206716850029
11.62797811627388,0.8310185185185185
11.627978652715683,0.8311162521688837
11.654167287051678,0.8312138728323699
11.699998170137405,0.8307336799537839
11.699998170137405,0.8308314087759815
11.706546038389206,0.8309290248124639
11.732734680175781,0.8304498269896193
11.732734680175781,0.829971181556196
11.732734680175781,0.8294930875576036
11.732734680175781,0.8295912492803684
11.732734680175781,0.8291139240506329
11.732734709978104,0.8292121909143185
11.732734709978104,0.8293103448275863
11.732734739780426,0.8288340034462952
11.732734978199005,0.8289322617680827
11.732734978199005,0.8284566838783706
11.75401330459863,0.8285550458715596
11.754013364203274,0.8286532951289398
11.769563131034374,0.8287514318442154
11.769563250243664,0.8288494562106469
11.77038150280714,0.8289473684210527
11.785112991929054,0.8290451686678102
11.78511318564415,0.8285714285714286
11.78511318564415,0.828669331810394
11.828488998115063,0.8287671232876712
11.83749133348465,0.8282943525385055
11.83749133348465,0.8278221208665907
11.850586049258709,0.8279202279202279
11.850586168467999,0.8280182232346242
11.863680385053158,0.8275469550369948
11.865316661074758,0.8276450511945392
11.865317257121205,0.8277430358158044
11.873500881716609,0.8278409090909091
11.873500881716609,0.82793867120954
11.888232633471489,0.8280363223609535
11.888232633471489,0.8281338627339762
11.889869384467602,0.8282312925170068
11.88986948877573,0.8277620396600567
11.927516736090183,0.8278595696489242
11.932426575571299,0.8279569892473119
11.932426575571299,0.8280542986425339
11.93815548159182,0.828151498021481
11.938974566757679,0.8282485875706215
11.9397923797369,0.8283455674760023
11.9397923797369,0.8284424379232506
11.942247778177261,0.8285391990975748
11.942247778177261,0.8286358511837655
11.942247897386551,0.8287323943661972
11.942248225212097,0.8288288288288288
11.942248225212097,0.8283624085537422
11.945521362125874,0.8278965129358831
11.945521362125874,0.8279932546374368
11.948795311152935,0.8280898876404494
11.948795400559902,0.8281864121280179
11.976620748639107,0.8277216610549943
11.977280091494322,0.8278182837913629
11.977280091494322,0.827914798206278
12.03227299451828,0.8280112044817927
12.03227299451828,0.8275475923852184
12.043731041252613,0.8276440962506995
12.043731071054935,0.8271812080536913
12.047004237771034,0.8272778088317496
12.047004297375679,0.8268156424581006
12.047004297375679,0.8263539921831379
12.072375193238258,0.8258928571428571
12.072375193238258,0.8259899609592861
12.096927791833878,0.8260869565217391
12.109203100204468,0.8256267409470752
12.109203100204468,0.8257238307349666
12.109203338623047,0.8258208124652198
12.158308155834675,0.8259176863181312
12.17795030027628,0.8254585881045025
12.241786178201437,0.8255555555555556
12.241786617785692,0.8250971682398668
12.256517171859741,0.8246392896781354
12.256517171859741,0.824736550194121
12.282706551253796,0.8248337028824834
12.304644361138344,0.8249307479224377
12.304644361138344,0.8250276854928018
12.304644361138344,0.8251245157719977
12.304644361138344,0.8252212389380531
12.304644361138344,0.8253178551686015
12.304644361138344,0.825414364640884
12.304644361138344,0.8255107675317505
12.304644361138344,0.82560706401766
12.321989787742496,0.8257032542746828
12.321989981457591,0.8257993384785005
12.344087067991495,0.8258953168044078
12.37273183465004,0.8254405286343612
12.404649712145329,0.825536598789213
12.41856250166893,0.8250825082508251
12.41856274008751,0.8251786695986806
12.419380903244019,0.8252747252747252
12.446388572454453,0.8253706754530478
12.454572698101401,0.8254665203073546
12.45457281731069,0.8255622600109709
12.466030865907669,0.8256578947368421
12.479125179350376,0.8257534246575342
12.479125179350376,0.8258488499452354
12.4922199472785,0.825944170771757
12.4922199472785,0.8260393873085339
12.501222115010023,0.8261344997266266
12.501222115010023,0.8262295081967214
12.531503718346357,0.8257782632441288
12.531503718346357,0.8258733624454149
12.56423969566822,0.8259683578832515
12.570787221193314,0.8260632497273719
12.570787221193314,0.826158038147139
12.616618528962135,0.8262527233115469
12.61891384422779,0.8258029395753946
12.623165249824524,0.8258977149075082
12.623165249824524,0.8259923871669386
12.623165756464005,0.8260869565217391
12.623165756464005,0.8256382400869093
12.625461149960756,0.8257328990228013
12.62546144798398,0.8258274552360282
12.640351746231318,0.8259219088937093
12.645103171467781,0.8260162601626017
12.645103171467781,0.8261105092091008
12.645103171467781,0.826204656199242
12.645103171467781,0.8262987012987013
12.645103171467781,0.8258518117901569
12.645103171467781,0.825945945945946
12.645103171467781,0.8260399783900594
12.645103171467781,0.826133909287257
12.645103171467781,0.8262277388019428
12.68618305772543,0.8263214670981661
12.686183176934719,0.8264150943396227
12.708280202001333,0.8265086206896551
12.708280202001333,0.8266020463112547
12.718100979924202,0.8266953713670614
12.788484200835228,0.8262506724045185
12.806489817798138,0.8263440860215053
12.831041719764471,0.8259000537345513
12.831041719764471,0.8259935553168636
12.831041719764471,0.8260869565217391
12.831041719764471,0.8261802575107297
12.85886774212122,0.8262734584450402
12.860504316166043,0.8263665594855305
12.860504316166043,0.8264595607927155
12.866232823580503,0.8265524625267666
12.904698360711336,0.826645264847512
12.904698565602303,0.8267379679144385
12.904698565602303,0.8268305718866916
12.925158999860287,0.8269230769230769
12.937435060739517,0.8264815803523758
12.948892697691917,0.8265741728922091
12.948892697691917,0.8266666666666667
12.94889284670353,0.826226012793177
13.007818572223186,0.8257858284496538
13.00781875103712,0.8258785942492013
13.033188700675964,0.8254390633315594
13.033188700675964,0.825
13.081475056707859,0.8250930356193514
13.081475406885147,0.8251859723698194
13.116667173802853,0.8247477429633564
13.146948173642159,0.8248407643312102
13.16413477808237,0.8249336870026526
13.19932645559311,0.8250265111346765
13.19932645559311,0.8251192368839427
13.19932645559311,0.8246822033898306
13.19932645559311,0.8247750132345156
13.19932645559311,0.8248677248677249
13.19932645559311,0.8249603384452671
13.19932645559311,0.8250528541226215
13.19932645559311,0.8251452720549393
13.19932645559311,0.8252375923970433
13.19932645559311,0.8253298153034301
13.19932645559311,0.82542194092827
13.19932645559311,0.8249868212967844
13.19932645559311,0.8250790305584826
13.19932645559311,0.8251711427066877
13.19932645559311,0.8252631578947368
13.19932645559311,0.8253550762756444
13.19932645559311,0.825446898002103
13.19932645559311,0.8255386232264845
13.19932645559311,0.8256302521008403
13.19932645559311,0.8257217847769028
13.19932645559311,0.825813221406086
13.19932645559311,0.8259045621394862
13.19932645559311,0.8259958071278826
13.19932645559311,0.8260869565217391
13.19932645559311,0.8261780104712042
13.19932645559311,0.826268969126112
13.19932645559311,0.8263598326359832
13.19932645559311,0.8264506011500261
13.19932645559311,0.8265412748171369
13.19932645559311,0.8266318537859008
13.19932645559311,0.826722338204593
13.19932645559311,0.8268127282211789
13.19932645559311,0.8269030239833159
13.251704677939415,0.8269932256383533
13.251704677939415,0.8270833333333333
13.25170473754406,0.8271733472149921
13.25170473754406,0.8272632674297606
13.25170473754406,0.8273530941237649
13.25170473754406,0.8274428274428275
13.252522811293602,0.8275324675324676
13.258251752704382,0.8276220145379024
13.258251752704382,0.8277114686040478
13.258251866325736,0.8278008298755186
13.258251866325736,0.8278900984966304
13.26561756245792,0.827979274611399
13.28034895285964,0.8280683583635422
13.28034895285964,0.8281573498964804
13.310630440711975,0.8282462493533368
13.310630440711975,0.827817993795243
13.31799590587616,0.827906976744186
13.318814873695374,0.827995867768595
13.347458824515343,0.8280846670108415
13.349914394319057,0.8281733746130031
13.349914394319057,0.8282619907168643
13.356461703777313,0.8283505154639176
13.382651135325432,0.8284389489953632
13.382651135325432,0.8285272914521112
13.402292411774397,0.8281008749356665
13.402292411774397,0.8281893004115226
13.415386345237494,0.8282776349614396
13.415386464446783,0.828365878725591
13.469401806592941,0.8284540318438623
13.500501547008753,0.8280287474332649
13.552879681810737,0.827603899435608
13.552879741415381,0.8276923076923077
13.601984824985266,0.8272680676576115
13.601984824985266,0.8273565573770492
13.61835241317749,0.8269329237071172
13.61835241317749,0.8265097236438076
13.61835241317749,0.8260869565217391
13.618352606892586,0.8261758691206544
13.61835265159607,0.826264690853347
13.690373256802559,0.8263534218590398
13.707559291273355,0.8264420622766717
13.75175349228084,0.826530612244898
13.754208944737911,0.8266190719020907
13.768940329551697,0.8267074413863404
13.80822417140007,0.8267957208354559
13.811498083174229,0.8268839103869654
13.883517369627953,0.8269720101781171
13.883517608046532,0.82706002034588
13.890065290033817,0.8271479410269446
13.913346238434315,0.8272357723577236
13.913346238434315,0.8273235144743525
13.913799185305834,0.8274111675126904
13.913799185305834,0.8274987316083207
13.928077645599842,0.8275862068965517
13.928077645599842,0.8276735935124176
13.97517965361476,0.8277608915906788
13.975179892033339,0.8278481012658228
14.01528193615377,0.8279352226720648
14.015282532200217,0.8280222559433486
14.037378787994385,0.8276036400404448
14.037379115819931,0.8276907529055079
14.037379115819931,0.8277777777777777
14.086483558639884,0.8278647147905098
14.126585718244314,0.8279515640766902
14.126586224883795,0.8280383257690368
14.142135381698608,0.828125
14.216451562941074,0.8282115869017632
14.232160598039627,0.8277945619335347
14.24611009657383,0.8278812279818822
14.24611009657383,0.8279678068410463
14.246892154216766,0.8275515334338863
14.246892303228378,0.8276381909547739
14.252620458602905,0.8272225012556504
14.273081067949533,0.8273092369477911
14.282083798199892,0.8273958855995986
14.282083798199892,0.827482447342026
14.290267989039421,0.8275689223057644
14.328732743859291,0.8276553106212425
14.328733384609222,0.827741612418628
14.369653675705194,0.8278278278278278
14.369653914123774,0.8279139569784892
14.482594780623913,0.828
14.482594780623913,0.8280859570214892
14.588987864553928,0.8281718281718282
14.606992430984974,0.8282576135796306
14.643002979457378,0.8283433133732535
14.643003098666668,0.828428927680798
14.645457852631807,0.8285144566301097
14.645458091050386,0.8285999003487793
14.711749244481325,0.8286852589641435
14.736301800236106,0.8287705326032853
14.770675361156464,0.8288557213930349
14.782951261848211,0.8289408254599702
14.87543149292469,0.8285288270377733
14.87543149292469,0.8281172379533035
14.901620723307133,0.8282025819265144
14.92780987918377,0.8277915632754342
14.941722996532917,0.8278769841269841
14.947451740503311,0.82796232027764
15.076760105788708,0.8280475718533201
15.076760344207287,0.828132738979693
15.09312830120325,0.8282178217821782
15.097220331430435,0.8283028203859476
15.129138305783272,0.8283877349159249
15.129138424992561,0.8284725654967869
15.13568601384759,0.8280632411067194
15.158601447939873,0.8281481481481482
15.170620687305927,0.8282329713721619
15.172514518722892,0.8278243709916132
15.172514578327537,0.8279092702169625
15.183153994381428,0.8279940857565303
15.229937344789505,0.8280788177339902
15.233076382428408,0.828163466272772
15.261720955371857,0.827755905511811
15.363204829394817,0.8278406296114117
15.363204829394817,0.8279252704031466
15.36484064720571,0.828009828009828
15.36484064720571,0.8280943025540275
15.385337471961975,0.8281786941580757
15.399213902652264,0.8282630029440629
15.425403513014317,0.8283472290338402
15.42540356516838,0.8279411764705882
15.460594788193703,0.8280254777070064
15.463904738426208,0.8281096963761019
15.463904738426208,0.8277043563387175
15.477781727910042,0.8277886497064579
15.508783593773842,0.8273838630806846
15.508783593773842,0.8269794721407625
15.57599114999175,0.8270639960918417
15.602180361747742,0.8271484375
15.602180361747742,0.8272327964860908
15.634916678071022,0.8268292682926829
15.634916678071022,0.8264261335933691
15.634916692972183,0.8260233918128655
15.639826759696007,0.8261081344374087
15.639826878905296,0.8257059396299903
15.683202534914017,0.8257907542579075
15.692204810678959,0.8258754863813229
15.692204810678959,0.825960136120564
15.713484644889832,0.826044703595724
15.720031376928091,0.8261291889266634
15.72494163364172,0.8262135922330097
15.749493323266506,0.8262979136341582
15.749493919312954,0.8258971871968962
15.806782945990562,0.8259815802229763
15.81824105978012,0.8260658914728682
15.81824105978012,0.8261501210653753
15.81824105978012,0.8262342691190707
15.81824117898941,0.8258345428156749
15.81824117898941,0.8259187620889749
15.82361464202404,0.8260028999516674
15.865708177909255,0.8260869565217391
15.865708177909255,0.8261709319169483
15.896808087825775,0.8262548262548263
15.928371250629425,0.8258562469850458
15.975375890731812,0.8254580520732884
15.975375890731812,0.8255421686746988
15.980749428272247,0.8251445086705202
15.981922686100006,0.8252286952335098
15.990106351673603,0.8253128007699712
16.0,0.8253968253968254
16.0,0.8254807692307692
16.0,0.8255646323882748
16.0,0.8256484149855908
16.0,0.8257321171387422
16.0,0.8258157389635317
16.01302209496498,0.8254196642685852
16.027753576636314,0.8250239693192714
16.027753576636314,0.8251078102539531
16.027753576636314,0.8251915708812261
16.05931666493416,0.8247965533748205
16.068674363195896,0.8248803827751197
16.140694707632065,0.8249641319942611
16.184889137744904,0.8250478011472275
16.185707069933414,0.824653607262303
16.198801647871733,0.8247373447946514
16.22580877877772,0.8248210023866348
16.255272208712995,0.8249045801526718
16.283097833395004,0.8245112064854554
16.302739538252354,0.8241182078169685
16.302739538252354,0.8237255836112435
16.32156302779913,0.8238095238095238
16.34202280640602,0.8238933841028082
16.342022955417633,0.8239771646051379
16.342022955417633,0.8240608654303376
16.34202328324318,0.8241444866920152
16.374759331345558,0.8242280285035629
16.381307434290648,0.8243114909781576
16.382124602794647,0.8243948742287612
16.422227628529072,0.8244781783681214
16.422227628529072,0.8245614035087719
16.423864405602217,0.8246445497630331
16.432902932167053,0.8247276172430128
16.432902932167053,0.8243371212121212
16.435322172939777,0.8239469947941316
16.435322292149067,0.8235572374645223
16.44677995145321,0.8236406619385342
16.487700194120407,0.8232514177693762
16.492610573768616,0.8233349078885215
16.571178328245878,0.8234183191690274
16.577725738286972,0.8230297310051912
16.626830458641052,0.8231132075471698
16.639924839138985,0.8231966053748232
16.682482033967972,0.8232799245994344
16.682482033967972,0.8233631653320772
16.684937350451946,0.8234463276836158
16.68493738025427,0.8230588235294117
16.731586815789342,0.8231420507996237
16.731586815789342,0.8232251998119418
16.73977107554674,0.8233082706766918
16.73977107554674,0.8233912635039925
16.747172996401787,0.8234741784037559
16.76104984432459,0.8235570154856875
16.780691432766616,0.8236397748592871
16.780691447667778,0.823722456633849
16.824067505076528,0.823805060918463
16.83961747214198,0.8238875878220141
16.858440447598696,0.8239700374531835
16.858440581709146,0.8240524099204493
16.891212932765484,0.8241347053320861
16.909181535243988,0.8242169237961664
16.927187215536833,0.8242990654205608
16.948465652763844,0.8243811303129379
16.967288948595524,0.8244631185807656
16.97056321799755,0.8245450303313112
17.004117906093597,0.824160447761194
17.014756593853235,0.8237762237762237
17.031124740839005,0.8238583410997204
17.049130111932755,0.823940381928272
17.061441972851753,0.8235567970204841
17.061441972851753,0.8236389018147976
17.140009574592113,0.8237209302325581
17.14000964909792,0.8238028823802882
17.14279443770647,0.8238847583643123
17.14279443770647,0.823966558290757
17.16619884967804,0.8235840297121634
17.16861817240715,0.8236658932714617
17.227543652057648,0.8237476808905381
17.230816952884197,0.8238293926750115
17.2308172211051,0.8239110287303059
17.236545365303755,0.8239925891616489
17.27501153945923,0.8240740740740741
17.28974262624979,0.8241554835724202
17.303655792027712,0.8242368177613321
17.33884758502245,0.8243180767452613
17.33884758502245,0.8239371534195934
17.363399282097816,0.8240184757505774
17.389589101076126,0.8236380424746076
17.389589101076126,0.8232579603137978
17.389589220285416,0.8228782287822878
17.389589220285416,0.8229598893499308
17.399409657344222,0.8230414746543778
17.39940977655351,0.8231229847996315
17.40432009845972,0.8232044198895028
17.40432021766901,0.8232857800276115
17.41250418126583,0.8233670653173873
17.415778033435345,0.8234482758620689
17.44196740537882,0.8235294117647058
17.449332719668746,0.823610473128158
17.450150914490223,0.8232323232323232
17.451787900179625,0.8233134465351079
17.463245674967766,0.823394495412844
17.468156397342682,0.823016964695094
17.473066613078117,0.8230980751604033
17.49434545636177,0.8227210261108566
17.494345664978027,0.8228021978021978
17.532846592366695,0.8224256292906178
17.539357982575893,0.8225068618481244
17.539358220994473,0.8225880201188843
17.541812986135483,0.8226691042047533
17.54247224330902,0.8222932846048424
17.56472797691822,0.821917808219178
17.59910213947296,0.8219990871748061
17.599102176725864,0.8220802919708029
17.599102176725864,0.8221614227086184
17.599102467298508,0.8217866909753874
17.599102467298508,0.8214123006833713
17.633475003764033,0.8214936247723132
17.633475003764033,0.8215748748293127
17.63347502797842,0.8212010919017289
17.63347502797842,0.8212824010914052
17.651480317115784,0.8213636363636364
17.651480317115784,0.8214447978191731
17.743141785264015,0.8215258855585831
17.7480523660779,0.8216068996822514
17.74805260449648,0.8212341197822142
17.75623694062233,0.8213151927437642
17.80861532688141,0.8213961922030825
17.816799223423004,0.8214771182600815
17.834804251790047,0.8215579710144928
17.86099422723055,0.8216387505658669
17.86099422723055,0.8217194570135746
17.883908465504646,0.8218000904568069
17.904405316337943,0.8214285714285714
17.90846087783575,0.8215092634432897
17.90846087783575,0.8215898825654924
17.908460900187492,0.8216704288939052
17.9133720099926,0.8217509025270758
17.919918566942215,0.821831303563374
17.92319220677018,0.8219116321009918
17.964112978428602,0.821991888237945
17.97229689732194,0.8220720720720721
17.97229689732194,0.8221521837010356
17.998485773801804,0.8222322232223223
17.99943832680583,0.8223121907332434
18.018128752708435,0.8219424460431655
18.028937730938196,0.8220224719101124
18.03044044971466,0.8221024258760108
18.03044044971466,0.8221823080377189
18.030440531671047,0.822262118491921
18.031222570687532,0.8223418573351279
18.044317483901978,0.8224215246636771
18.056629858911037,0.8225011205737337
18.068905353546143,0.8225806451612904
18.068905353546143,0.8226600985221675
18.0721435546875,0.8227394807520143
18.075416531413794,0.8223713646532439
18.075416531413794,0.8224508050089445
18.103242099285126,0.8225301743406348
18.10900791734457,0.8221626452189454
18.10900791734457,0.8222420723537294
18.10900803655386,0.821875
18.10900803655386,0.821954484605087
18.109008200466633,0.8220338983050848
18.109008200466633,0.8221132411948283
18.109008200466633,0.8221925133689839
18.109008200466633,0.822271714922049
18.14907416701317,0.8223508459483526
18.155621081590652,0.822429906542056
18.175263047218323,0.822508896797153
18.18508417904377,0.82258781680747
18.18508456647396,0.8226666666666667
18.192387904971838,0.8227454464682363
18.213764309883118,0.8228241563055062
18.213764309883118,0.8229027962716379
18.213764309883118,0.8225377107364685
18.213764309883118,0.8226164079822617
18.213765263557434,0.8226950354609929
18.213765263557434,0.82233052724856
18.213765263557434,0.8224092116917626
18.21949346922338,0.8224878264718902
18.21949358843267,0.8225663716814159
18.244009694084525,0.8226448474126493
18.244009694084525,0.8227232537577365
18.2530480325222,0.8228015908086611
18.2530480325222,0.8228798586572438
18.2530480325222,0.8229580573951435
18.2530480325222,0.8230361871138571
18.2530480325222,0.8231142479047199
18.2530480325222,0.8231922398589065
18.2530480325222,0.8232701630674306
18.2530480325222,0.8233480176211454
18.2530480325222,0.8234258036107441
18.254648946225643,0.8230633802816901
18.25464925915003,0.8231412230532336
18.255467150360346,0.8232189973614775
18.267779598012567,0.8232967032967033
18.268562138080597,0.8233743409490334
18.268562145531178,0.8230127360562143
18.280019834637642,0.8230904302019315
18.288203354924917,0.8231680561649847
18.29966139793396,0.8228070175438597
18.312756270170212,0.8228846996931171
18.31852076947689,0.8229623137598597
18.31852078437805,0.8230398598335523
18.31852078437805,0.8226795096322241
18.31852078437805,0.8223194748358862
18.31852078437805,0.8219597550306211
18.31852114200592,0.8220376038478356
18.31852114200592,0.8221153846153846
18.31852114200592,0.8221930974224552
18.31852114200592,0.8222707423580786
18.31852114200592,0.8223483195111305
18.31852114200592,0.8224258289703316
18.31852114200592,0.8225032708242477
18.329124838113785,0.8225806451612904
18.347129384055734,0.8226579520697168
18.399250412359834,0.8227351916376306
18.419149354100227,0.8228123639529822
18.423278212547302,0.8228894691035683
18.457259699702263,0.8229665071770335
18.457259699702263,0.8230434782608695
18.46989069133997,0.8231203824424164
18.474801525473595,0.8227628149435273
18.48953276872635,0.8228397742075554
18.508355852216482,0.8229166666666666
18.508355911821127,0.8229934924078091
18.5222684815526,0.8230702515177797
18.528034016489983,0.823146944083225
18.545843705534935,0.8232235701906413
18.554223269224167,0.822867042009528
18.554223388433456,0.822943722943723
18.554223865270615,0.8230203375162267
18.567317809909582,0.8230968858131488
18.574646919965744,0.8231733679204496
18.582831379026175,0.8232497839239412
18.606601260602474,0.8228941684665226
18.606601737439632,0.822538860103627
18.615568354725838,0.8226154510142426
18.620478183031082,0.822260569456428
18.620478183031082,0.8223372143165157
18.627025738358498,0.8224137931034483
18.627025738358498,0.8220594571305472
18.658979535102844,0.82213608957795
18.658979803323746,0.8222126560482135
18.658979803323746,0.822289156626506
18.658980011940002,0.8223655913978495
18.658980280160904,0.8224419604471195
18.658980332314968,0.8220885259991405
18.658980332314968,0.8221649484536082
18.661398895084858,0.8222413052812366
18.68516892194748,0.8223175965665236
18.68516892194748,0.821964821964822
18.6941348426044,0.8220411663807891
18.711357980966568,0.8221174453493356
18.725234881043434,0.8221936589545844
18.73676523938775,0.8222698072805139
18.737547121942043,0.822345890410959
18.737547121942043,0.8224219084296106
18.737547162920237,0.8220701454234388
18.737547162920237,0.8217186831979478
18.75142428278923,0.8217948717948718
18.751424491405487,0.8214438274241777
18.763736188411713,0.8215200683176772
18.76373714208603,0.8215962441314554
18.765337150543928,0.8216723549488054
18.76691234111786,0.8217484008528785
18.80380193889141,0.8213981244671782
18.80380193889141,0.8214742224115893
18.803802527487278,0.8215502555366269
18.80380269512534,0.8212005108556832
18.822661843150854,0.8212765957446808
18.822661843150854,0.8213526159081243
18.822661843150854,0.8214285714285714
18.822661843150854,0.8215044623884403
18.822661843150854,0.8215802888700084
18.822661843150854,0.8212314225053079
18.822661843150854,0.8213073005093379
18.822661843150854,0.8209588459906662
18.822661843150854,0.8210347752332485
18.82757194340229,0.8211106401017381
18.82757194340229,0.8211864406779661
18.843024319037795,0.820838627700127
18.843024319037795,0.8209144792548687
18.85212462581694,0.8205670757511637
18.855398420244455,0.8206429780033841
18.868492871522903,0.8207188160676533
18.868492871522903,0.8207945900253593
18.868492871522903,0.8208702999577524
18.868492871522903,0.8205236486486487
18.868492990732193,0.8205994090333474
18.868492990732193,0.820675105485232
18.87913190945983,0.8207507380851962
18.880732987076044,0.8208263069139966
18.880732987076044,0.8209018120522545
18.880732998251915,0.8205560235888796
18.88073307275772,0.8206315789473684
18.891408188268542,0.8207070707070707
18.891408188268542,0.8207824989482541
18.89468204975128,0.8208578637510513
18.901228941977024,0.8209331651954602
18.901228941977024,0.8210084033613445
18.908460900187492,0.8210835783284335
18.920016445219517,0.8211586901763224
18.920016445219517,0.8212337389844734
18.920871309936047,0.8208892617449665
18.92165380716324,0.8209643605870021
18.927382677793503,0.8210393964794636
18.933013938367367,0.8211143695014663
18.933014057576656,0.8211892797319933
18.9347482919693,0.8212641272498954
18.94706041365862,0.8209205020920503
18.94706041365862,0.820577164366374
18.954389676451683,0.8202341137123745
18.954390630126,0.819891349770163
18.969939537346363,0.8195488721804511
18.976327523589134,0.8196242171189979
18.976327523589134,0.8196994991652755
18.986343897879124,0.819357530246141
18.986343897879124,0.8194328607172644
18.99524867348373,0.8195081283868278
18.99524867348373,0.8195833333333333
19.014952436089516,0.819658475635152
19.0256272777915,0.8197335553705246
19.0256272777915,0.8198085726175613
19.02562767267227,0.819883527454243
19.02562767267227,0.81995841995842
19.02562775462866,0.8200332502078138
19.047688465565443,0.8201080182800167
19.060098603367805,0.8201827242524917
19.069786325097084,0.8202573682025737
19.091882614418864,0.8203319502074689
19.091882614418864,0.8199917046868519
19.104195088148117,0.8200663349917081
19.113980390131474,0.8201409034397016
19.1180722117424,0.81980115990058
19.122200129553676,0.8198757763975155
19.122200367972255,0.8199503311258278
19.128711059689522,0.8196110881257758
19.1287112981081,0.8196856906534326
19.15080736577511,0.81976023150062
19.15080736577511,0.8194214876033058
19.15080736577511,0.8194960760016522
19.153397660702467,0.8195706028075971
19.153397660702467,0.8192323565827486
19.15571890026331,0.8193069306930693
19.156573429703712,0.8193814432989691
19.157355833798647,0.8190436933223413
19.15902835316956,0.8191182529872271
19.167177103459835,0.8191927512355849
19.196639701724052,0.8188554960889255
19.20895166695118,0.8189300411522634
19.20973416045308,0.818593171534348
19.218381587415934,0.8186677631578947
19.21838166192174,0.8187422934648582
19.224464282393456,0.8188167625308135
19.229376047849655,0.8184804928131417
19.232685279101133,0.8185550082101807
19.232685338705778,0.8186294624538367
19.24656257778406,0.8182936833470057
19.24656257778406,0.8183681836818368
19.26132996380329,0.8184426229508197
19.26865953207016,0.8185170012290045
19.26865953207016,0.8185913185913186
19.27779633551836,0.8182562423250103
19.28502830862999,0.8183306055646481
19.290755540132523,0.8179959100204499
19.307942628860474,0.8180703188879804
19.307942628860474,0.8177360032693094
19.316127382218838,0.8178104575163399
19.341241274029016,0.8174765210289914
19.34722712635994,0.8175510204081633
19.357048124074936,0.817625458996328
19.36523125693202,0.817699836867863
19.366869062185287,0.8173664900122299
19.39623362198472,0.8174409127954361
19.39623362198472,0.8175152749490835
19.408607786521316,0.8171824104234527
19.408607786521316,0.8168498168498168
19.410084940493107,0.8169243287225386
19.432341814041138,0.8169987799918667
19.434735391288996,0.8166666666666667
19.434735391288996,0.8163348232425843
19.436433508992195,0.8160032493907392
19.43888918310404,0.8156719447827853
19.471624612808228,0.8153409090909091
19.505999110639095,0.8154158215010142
19.516637541353703,0.8154906731549068
19.53939414769411,0.8155654641264694
19.53939438611269,0.8152350081037277
19.552586518228054,0.8153098420413123
19.578677900135517,0.8153846153846154
19.591869918629527,0.8154593282072036
19.606601174920797,0.8155339805825242
19.606601174920797,0.8156085725839062
19.61730183660984,0.8156831042845594
19.618939051404595,0.8157575757575758
19.618939066305757,0.815831987075929
19.62221187353134,0.8159063383124747
19.62221314571798,0.8159806295399515
19.62221314571798,0.8160548608309802
19.627123273909092,0.8161290322580645
19.627123422920704,0.8162031438935913
19.628698164597154,0.8162771958098308
19.638226106762886,0.8159484494563028
19.6382265239954,0.8156199677938808
19.65079529955983,0.815291750503018
19.650795679539442,0.8153660498793243
19.650795679539442,0.8150381986328911
19.67622766084969,0.815112540192926
19.676227958872914,0.8151868220168742
19.677864845842123,0.8152610441767069
19.677864875644445,0.8149337615415496
19.70235512033105,0.815008025682183
19.702355217188597,0.8150822302446851
19.702355217188597,0.8151563753007217
19.72199710831046,0.8152304609218437
19.739282056689262,0.8149038461538461
19.76864643022418,0.8149779735682819
19.78164403140545,0.8150520416333067
19.78164403140545,0.8151260504201681
19.811301730573177,0.8148
19.811301730573177,0.8148740503798481
19.811301730573177,0.8149480415667466
19.811301730573177,0.8150219736316421
19.811301730573177,0.8146964856230032
19.811301730573177,0.8147704590818363
19.8120838701725,0.8148443735035914
19.817849151790142,0.8149182289589151
19.817849211394787,0.8149920255183413
19.82439634203911,0.8150657632522917
19.827571991831064,0.8151394422310757
19.827571991831064,0.8148148148148148
19.830552741885185,0.8148885350318471
19.830552741885185,0.8149621965777955
19.86282603815198,0.815035799522673
19.86328937113285,0.8151093439363817
19.877557389438152,0.8151828298887123
19.88086636736989,0.8148589590782678
19.88086636736989,0.8149324861000794
19.889869153499603,0.815005954743946
19.889869406819344,0.8146825396825397
19.916058335453272,0.8147560491868306
19.92876234650612,0.8148295003965107
19.929678056389093,0.8149028933808957
19.929678056389093,0.8149762282091918
19.937301214784384,0.815049504950495
19.941856771707535,0.8151227236737926
19.94302947819233,0.814800158290463
19.943029791116714,0.814873417721519
19.952789191156626,0.8149466192170819
19.952789191156626,0.8150197628458498
19.974593257531524,0.8150928486764125
20.020814888179302,0.8151658767772512
20.020815074443817,0.815238847216739
20.0339097045362,0.8149171270718232
20.033910181373358,0.8149901380670611
20.038784205913544,0.8150630914826499
20.064154477789998,0.8151359873866771
20.070640210062265,0.8152088258471237
20.07070219516754,0.8152816069318629
20.07070219516754,0.8153543307086614
20.116533041000366,0.8154269972451791
20.16119035333395,0.8154996066089694
20.165638208389282,0.815178922532442
20.1820058375597,0.815251572327044
20.197592459619045,0.8153241650294696
20.211469097062945,0.8150039277297721
20.218015782535076,0.8150765606595995
20.218016419559717,0.814756671899529
20.218016419559717,0.8148293448411141
20.26384737342596,0.8149019607843138
20.26384737342596,0.8145825166601333
20.273667320609093,0.8146551724137931
20.27366778999567,0.8147277712495103
20.27366791665554,0.8148003132341425
20.295409724116325,0.8148727984344423
20.337504252791405,0.814945226917058
20.352235466241837,0.8150175987485334
20.38707173988223,0.8146989835809226
20.38707221671939,0.8147713950762017
20.40952404588461,0.814453125
20.430802570655942,0.8145255759468958
20.440623551607132,0.8145979703356753
20.447829753160477,0.8146703082325399
20.469268299639225,0.8147425897035881
20.483180858194828,0.8148148148148148
20.483180858194828,0.8144972720187061
20.49048455245793,0.8145695364238411
20.49048455245793,0.8142523364485982
20.49785024859011,0.8139353834176722
20.49785024859011,0.8136186770428016
20.519947286695242,0.8133022170361727
20.5273130312562,0.8129860031104199
20.5273130312562,0.8126700349786242
20.53392263688147,0.8127428127428128
20.53392275609076,0.8128155339805825
20.53467852808535,0.8125
20.53467862866819,0.8125727590221188
20.53467862866819,0.8126454615981381
20.53467862866819,0.8127181077937184
20.534678677096963,0.8127906976744186
20.534678677096963,0.8128632313056955
20.534678677096963,0.8129357087529048
20.537659615278244,0.8130081300813008
20.550290159881115,0.8130804953560371
20.556775491684675,0.8131528046421663
20.57811702415347,0.8128383604021655
20.57811702415347,0.8129107073830691
20.586238546296954,0.8129829984544049
20.586238546296954,0.8130552336809579
20.586238546296954,0.8131274131274131
20.586238546296954,0.8131995368583559
20.586238546296954,0.8132716049382716
20.61324618011713,0.8129579637485538
20.61324618011713,0.812644564379337
20.61324618011713,0.8127167630057803
20.61324618011713,0.812788906009245
20.61324618011713,0.8128609934539853
20.61324618011713,0.812933025404157
20.61324618011713,0.8130050019238169
20.623165257275105,0.813076923076923
20.629676520824432,0.8131487889273357
20.629676640033722,0.8132205995388163
20.643589437007904,0.8132923549750288
20.643589437007904,0.8133640552995391
20.660776054486632,0.8134357005758157
20.660776054486632,0.8135072908672295
20.663231648504734,0.8135788262370541
20.67632582783699,0.8136503067484663
20.68651294708252,0.8137217324645458
20.68651294708252,0.8137931034482758
20.68651294708252,0.8138644197625431
20.68651294708252,0.8139356814701378
20.68778339959681,0.8140068886337543
20.705789007246494,0.8140780413159908
20.72127641364932,0.8137667304015297
20.72127641364932,0.8134556574923547
20.734432891011238,0.8135269392434085
20.741799145936966,0.813598166539343
20.777808390557766,0.8136693394425353
20.793358892202377,0.8137404580152672
20.798830181360245,0.8138115223197253
20.825740545988083,0.8138825324180016
20.840008195489645,0.813953488372093
20.840008195489645,0.8140243902439024
20.843281596899033,0.8140952380952381
20.843647718429565,0.8141660319878141
20.87274432182312,0.8142367719832508
20.89484165236354,0.8143074581430746
20.903843980282545,0.8143780905287181
20.904307767748833,0.8144486692015209
20.904307767748833,0.814519194222729
20.905480735003948,0.8145896656534954
20.92434010654688,0.8142802886441322
20.944507393985987,0.8143507972665148
20.944507393985987,0.8144212523719165
20.95197112672031,0.8144916540212443
20.95294887572527,0.8145620022753128
21.0,0.8146322971948445
21.0,0.8143236074270557
21.0,0.8140151515151515
21.0,0.814085573646346
21.0,0.8141559424678274
21.0,0.814226258040106
21.0,0.8139183055975794
21.0,0.8139886578449905
21.003689356148243,0.8140589569160998
21.003689356148243,0.814129202871175
21.014329727739096,0.8138217522658611
21.01432990655303,0.8138920347300869
21.014756675809622,0.8139622641509434
21.036427527666092,0.8140324405884571
21.05606861412525,0.8137254901960784
21.062616035342216,0.813795702977761
21.087631404399872,0.8138658628485306
21.08763164281845,0.8139359698681733
21.101641848683357,0.8136295180722891
21.107175555080175,0.813323296951449
21.107175823301077,0.8133935289691497
21.115555034950376,0.8130876269274163
21.121541067957878,0.8131578947368421
21.124814551323652,0.813228109733183
21.124814551323652,0.8132982719759579
21.12563315220177,0.8133683815245963
21.125633480027318,0.8134384384384384
21.13218104094267,0.8131332082551594
21.132999185472727,0.8132033008252063
21.13790962100029,0.813273340832396
21.139546133577824,0.8129685157421289
21.140107648447156,0.8130385912326714
21.14691172540188,0.8131086142322097
21.14691172540188,0.8131785847997005
21.165735334157944,0.812874251497006
21.165735751390457,0.8129442573887018
21.16659015417099,0.8130142109199701
21.18911436572671,0.8130841121495327
21.19451392441988,0.8131539611360239
21.20010808110237,0.8128502054538662
21.205018907785416,0.8129200896191188
21.211932387202978,0.812989921612542
21.21320351958275,0.8130597014925374
21.235300540924072,0.8131294293174188
21.2393928617239,0.8131991051454138
21.246891848742962,0.8132687290346627
21.265581406652927,0.8129657228017884
21.265582121908665,0.8126629422718809
21.293772745877504,0.8127326880119137
21.329416897147894,0.8128023818384815
21.36098052561283,0.8128720238095238
21.361335158348083,0.8125697285236148
21.36955602094531,0.8122676579925651
21.3850690536201,0.8123374210330732
21.38506943359971,0.812035661218425
21.435028448700905,0.812105458596361
21.442358531057835,0.8121752041573868
21.46118149533868,0.8122448979591836
21.49309889227152,0.8123145400593472
21.49800992012024,0.8123841305153875
21.501283667981625,0.8124536693847294
21.502920627593994,0.8125231567247129
21.59949267655611,0.8125925925925926
21.59949267655611,0.8126619770455387
21.604403004050255,0.8127313101406366
21.606040343642235,0.8124306326304107
21.657245576381683,0.8125
21.671513255685568,0.8125693160813309
21.69115486741066,0.8126385809312638
21.702613472938538,0.8127077946065755
21.72589362040162,0.8127769571639586
21.730439200997353,0.8128460686600222
21.73630214482546,0.8129151291512915
21.742261990904808,0.8129841386942088
21.742359906435013,0.8130530973451328
21.778467543423176,0.8127534095097678
21.77954377233982,0.8124539425202653
21.787727262824774,0.8125230202578269
21.789364904165268,0.8125920471281296
21.795129418373108,0.812661023187339
21.795129418373108,0.8127299484915379
21.79591218009591,0.8127988230967267
21.8151986412704,0.8128676470588235
21.821025140583515,0.8129364204336641
21.83192177116871,0.8126377663482733
21.867931932210922,0.8127065736320235
21.881026841700077,0.8127753303964758
21.89959256350994,0.8128440366972477
21.90230542421341,0.8125458547322084
21.91749992594123,0.8126145947928126
21.92030979692936,0.8126832844574781
21.921947315335274,0.812751923781605
21.933404926210642,0.8128205128205128
21.933404926210642,0.8128890516294398
21.933404926210642,0.8129575402635432
21.949773479253054,0.8130259787778997
21.949773717671633,0.8130943672275055
21.959594078361988,0.813162705667276
21.979235917329788,0.8132309941520468
21.982510328292847,0.8132992327365729
21.98578307032585,0.8133674214755295
22.00434921681881,0.8134355604235123
22.010335192084312,0.8135036496350365
22.03161334991455,0.8135716891645385
22.06435051932931,0.8136396790663749
22.07089787721634,0.8137076193948232
22.07744498550892,0.8137755102040817
22.096109069883823,0.8138433515482696
22.09669554233551,0.8139111434814276
22.09669554233551,0.8139788860575173
22.1090080589056,0.8140465793304221
22.111817844212055,0.8141142233539469
22.111817844212055,0.8141818181818182
22.114016069099307,0.8142493638676844
22.149464935064316,0.8143168604651163
22.18757549673319,0.814021067925899
22.19422021508217,0.8140885984023238
22.23294354788959,0.8141560798548094
22.250947773456573,0.8142235123367199
22.251766350120306,0.8142908959013421
22.339701872318983,0.8139956490210297
22.398261591792107,0.8137006161652772
22.42772525548935,0.813768115942029
22.495688995346427,0.8138355668236147
22.511861726641655,0.8139029688631426
22.52266076207161,0.813608396670286
22.53765945136547,0.8133140376266281
22.550754114985466,0.8130198915009041
22.550754114985466,0.8127259580621836
22.560966283082962,0.8127936393205638
22.560966283082962,0.8128612716763006
22.569052517414093,0.8129288551823763
22.58649644255638,0.8129963898916968
22.58649668097496,0.8130638758570913
22.590588722378016,0.8131313131313131
22.607774958014488,0.8131987017670393
22.6135400980711,0.8132660418168709
22.617595717310905,0.8133333333333334
22.6239220444113,0.8134005763688761
22.62741708755493,0.8134677709758732
22.639533668756485,0.8135349172066235
22.639533668756485,0.8136020151133502
22.640511855483055,0.8136690647482014
22.640511855483055,0.8137360661632507
22.650367986410856,0.8134435657800144
22.650367986410856,0.8135106000718649
22.652005419135094,0.8135775862068966
22.652432538568974,0.8136445242369839
22.65416720509529,0.8137114142139268
22.658516369760036,0.813778256189451
22.680356107652187,0.813845050215208
22.680356346070766,0.8139117963427752
22.680356346070766,0.8139784946236559
22.707621447741985,0.8140451451092798
22.758923530578613,0.8141117478510028
22.758923768997192,0.8141783029001074
22.787825409322977,0.8142448103078024
22.787826005369425,0.8143112701252236
22.809371627867222,0.8140200286123033
22.826289935037494,0.8140865212727922
22.828745182603598,0.8141529664045747
22.833203872665763,0.8142193640585924
22.833203872665763,0.8142857142857143
22.836930319666862,0.8143520171367369
22.842304229736328,0.8140613847251963
22.86311937123537,0.8137709596860506
22.863680139183998,0.8134807417974322
22.863680139183998,0.8131907308377897
22.902402326464653,0.8132573057733429
22.91058584675193,0.8129675810473815
22.914715003222227,0.813034188034188
22.914715003222227,0.8131007475970096
22.914715480059385,0.8131672597864769
22.96699596941471,0.8128779793667734
22.99406488239765,0.8129445234708392
22.99406488239765,0.8130110202630644
23.00552223995328,0.8130774697938877
23.01616206765175,0.8131438721136768
23.06717110797763,0.8132102272727273
23.06717110797763,0.8132765353212638
23.0857265740633,0.8133427963094393
23.0857265740633,0.8134090102873359
23.091101076453924,0.8134751773049645
23.091101076453924,0.8135412974122651
23.09227403253317,0.813607370659107
23.098820969462395,0.8133191640099185
23.104195699095726,0.8133852691218131
23.11074271798134,0.8134513274336284
23.151199728250504,0.813517338995046
23.151199728250504,0.8135833038556773
23.170841611921787,0.8136492220650636
23.170841611921787,0.8133616118769883
23.177388856187463,0.8134275618374558
23.188846487551928,0.8134934652066408
23.212580393999815,0.8135593220338984
23.21549922414124,0.813625132368514
23.219127885997295,0.8133380381086803
23.22976667433977,0.8134038800705468
23.229767121374607,0.8134696755994358
23.229767121374607,0.8135354247444484
23.23467828705907,0.8136011275546159
23.236582275480032,0.813666784078901
23.239330675452948,0.8133802816901409
23.24695384502411,0.8130939809926082
23.255956262350082,0.8131597466572836
23.255956262350082,0.8132254660569821
23.31160669028759,0.8129395218002813
23.31160692870617,0.8126537785588752
23.327976398169994,0.8127196064652144
23.327976413071156,0.8127853881278538
23.356167938560247,0.8125
23.356167938560247,0.8125658125658126
23.36398619413376,0.8126315789473684
23.36608612537384,0.8126972991932655
23.36608612537384,0.8127629733520336
23.3799636811018,0.8128286014721346
23.38563071936369,0.8128941836019622
23.450737480074167,0.8129597197898424
23.465469360351562,0.8130252100840336
23.472015887498856,0.8130906545327267
23.48347434401512,0.8128061581525542
23.49221943318844,0.8128716334382651
23.492219671607018,0.8129370629370629
23.498571675270796,0.8130024466969591
23.506389789283276,0.8127183787561146
23.50802703946829,0.812783793223891
23.51621064171195,0.8128491620111732
23.528486747294664,0.8129144851657941
23.528486747294664,0.8129797627355199
23.575600013136864,0.8130449947680503
23.575600013136864,0.8131101813110181
23.579228695482016,0.8131753224119902
23.579228933900595,0.8132404181184669
23.596415154635906,0.8133054684778823
23.596975937485695,0.8133704735376045
23.596976175904274,0.8130873651235642
23.605062579736114,0.8131524008350731
23.605062579736114,0.8132173913043478
23.606236413121223,0.8129346314325452
23.625877818092704,0.8129996524157108
23.625878056511283,0.8130646282140376
23.65397155098617,0.8131295588746092
23.65397155098617,0.8128472222222223
23.706937078386545,0.8125650815688997
23.706937078386545,0.8126301179736294
23.714266657829285,0.8126951092611863
23.724452383816242,0.8124133148404993
23.745366394519806,0.8124783362218371
23.74700192734599,0.8121968121968122
23.74700192734599,0.8119154832005542
23.753915555775166,0.8119806094182825
23.820659389719367,0.8120456905503635
23.820659389719367,0.8121107266435986
23.82884270325303,0.812175717744725
23.828843656927347,0.8122406639004149
23.852845093235373,0.811959903214656
23.852845212444663,0.8120248790601244
23.858305782079697,0.8117443868739206
23.858867220580578,0.8118093922651933
23.858867697417736,0.8118743527787367
23.889405224472284,0.8119392684610076
23.936873733997345,0.8120041393583994
23.939756378531456,0.8120689655172414
23.955342184752226,0.811789038262668
23.955342184752226,0.8118538938662991
23.97124683856964,0.8115742335514985
23.999073162674904,0.8112947658402204
24.05145137012005,0.8113597246127366
24.061272457242012,0.8110805230557467
24.068380504846573,0.8111455108359134
24.137384701520205,0.8112104539202201
24.13983891159296,0.8112753523547611
24.144822247326374,0.811340206185567
24.172577165067196,0.8110614908965991
24.210222482681274,0.8111263736263736
24.210222482681274,0.8111912118091315
24.257690869271755,0.8112560054907344
24.257690869271755,0.8109777015437393
24.277331955730915,0.8110425240054869
24.277332432568073,0.8111073020226259
24.308895781636238,0.8111720356408499
24.328439451754093,0.8112367249057897
24.34607930108905,0.8113013698630137
24.355900317430496,0.8113659705580281
24.375541985034943,0.8114305270362765
24.375541985034943,0.8111529250769757
24.384482845664024,0.811217510259918
24.384482845664024,0.8112820512820513
24.405823945999146,0.8110047846889952
24.434467121958733,0.8107277075503929
24.439377635717392,0.8107923497267759
24.44837936758995,0.8108569477637418
24.44837936758995,0.8109215017064847
24.45001755654812,0.8109860116001365
24.459874097257853,0.8107094133697135
24.466030538082123,0.8104330037504262
24.50976110994816,0.8101567825494206
24.5991018936038,0.8098807495741056
24.61124423518777,0.8099455040871935
24.62515783123672,0.8100102145045965
24.632523760199547,0.810074880871341
24.654265123419464,0.8101395032323919
24.688174184411764,0.810204081632653
24.72254871763289,0.8099285957157429
24.729094207286835,0.8096532970768185
24.768379390239716,0.8093781855249745
24.7746693007648,0.8094429347826086
24.781473837792873,0.8095076400679118
24.81584668904543,0.8095723014256619
24.860504411160946,0.8096369189005769
24.872316926717758,0.8097014925373134
24.874772295355797,0.8097660223804679
24.879682928323746,0.8098305084745763
24.88623021543026,0.8098949508641139
24.887866739183664,0.8099593495934959
24.887866858392954,0.8096850660345412
24.88953997939825,0.8097494922139472
24.924340695142746,0.8098138747884941
24.93344058468938,0.8098782138024357
24.987748567014933,0.8099425092999661
24.98774904385209,0.8100067613252198
24.98774904385209,0.810070969922271
24.99328225851059,0.8097972972972973
24.99675253778696,0.8098615332657886
24.99917084723711,0.8099257258609048
25.008173152804375,0.809989875126561
25.022940889000893,0.8100539811066126
25.056459818035364,0.8101180438448566
25.056460436433554,0.8101820633850303
25.074927665293217,0.8102460397708122
25.09246864914894,0.8103099730458221
25.09456990659237,0.8103738632536207
25.09456990659237,0.8104377104377104
25.102290391921997,0.8101649276337933
25.194514237344265,0.8102288021534321
25.21320390701294,0.8099562731247898
25.213594660162926,0.8096839273705447
25.213594913482666,0.8097478991596638
25.215889930725098,0.8094758064516129
25.246330499649048,0.809539805172993
25.3254589214921,0.8096037609133647
25.3254589214921,0.8093319906008728
25.32571652531624,0.8090604026845638
25.32817167043686,0.8091244548809124
25.331445321440697,0.8088531187122736
25.36339958012104,0.8089171974522293
25.36339958012104,0.8089812332439679
25.382650583982468,0.8090452261306532
25.385460674762726,0.8091091761553918
25.3879158757627,0.8088382992969535
25.44929677248001,0.8089022757697456
25.455843910574913,0.8089662094345935
25.461217932403088,0.808695652173913
25.47057580202818,0.8087596121698428
25.47057580202818,0.8088235294117647
25.470576278865337,0.8085532910123622
25.482033133506775,0.8086172344689379
25.4951281696558,0.8086811352253757
25.496079862117767,0.8087449933244326
25.50740395486355,0.8088088088088088
25.517224870622158,0.8088725817211474
25.554053649306297,0.8089363121040347
25.557265304028988,0.809
25.616386704146862,0.8087304231922693
25.63916963338852,0.8087941372418388
25.665099877864122,0.8088578088578089
25.671904169023037,0.8089214380825566
25.6928278952837,0.8089850249584026
25.692828133702278,0.8090485695276114
25.703859075903893,0.8091120718323911
25.724282518029213,0.8091755319148937
25.81116701103747,0.8089066134928548
25.83886021375656,0.8089700996677741
25.898640122264624,0.8090335436731982
25.922338247299194,0.8090969455511288
25.938706193119287,0.8091603053435115
25.94197886250913,0.8092236230922363
25.968828219920397,0.8092868988391376
25.970989555120468,0.8093501326259946
25.970989555120468,0.809413324494531
26.009089950472116,0.8094764744864148
26.01236329600215,0.8092083471348128
26.0250661149621,0.8092715231788079
26.0250661149621,0.8093346573982125
26.037574691697955,0.8093977498345467
26.04509963095188,0.8094608005292756
26.045099824666977,0.8095238095238095
26.056628853082657,0.8095867768595041
26.06356790661812,0.8096497025776602
26.084944292902946,0.8097125867195243
26.08769239857793,0.809775429326288
26.094203889369965,0.8095080884780456
26.10402436554432,0.8095709570957096
26.10566210746765,0.8096337842296272
26.132216626778245,0.8093667546174143
26.132217103615403,0.8090999010880316
26.13251030445099,0.8091628213579433
26.138399049639702,0.8092257001647446
26.142135620117188,0.8092885375494071
26.180137380957603,0.8093513335528482
26.192414291203022,0.8094140882159315
26.192414291203022,0.8094768015794669
26.19768935441971,0.8092105263157895
26.224465303122997,0.8092732653732325
26.31026466935873,0.809335963182117
26.32008496671915,0.8093986197831088
26.32008496671915,0.80946123521682
26.346274942159653,0.8095238095238095
26.34745887480676,0.809258043335522
26.347458934411407,0.8089924515917296
26.352369233965874,0.8090551181102362
26.37246373295784,0.8091177435224663
26.37620099633932,0.8091803278688524
26.39865291118622,0.8092428711897739
26.39865291118622,0.809305373525557
26.444483868777752,0.8090402882410743
26.47489921376109,0.8091028159790439
26.49490714073181,0.809165302782324
26.50340947508812,0.8092277486910995
26.50340947508812,0.8092901537455022
26.514048725366592,0.8093525179856115
26.53778252378106,0.8094148414514547
26.54191045463085,0.8094771241830065
26.541911408305168,0.8095393662201895
26.554969858378172,0.8096015676028739
26.56809999793768,0.8096637283708782
26.57369476556778,0.8097258485639687
26.590161319822073,0.8097879282218597
26.590161558240652,0.809849967384214
26.623654091730714,0.8099119660906423
26.656293123960495,0.8096479791395046
26.676911681890488,0.8097100032583904
26.693280916661024,0.8097719869706841
26.698190562427044,0.809833930315858
26.724843949079514,0.8098958333333334
26.737547121942043,0.8096322811584771
26.801310943439603,0.809694209499024
26.804583579301834,0.8094308943089431
26.821221068501472,0.8094928478543563
26.821221068501472,0.8095547611309717
26.86580567806959,0.8096166341780376
26.87061920762062,0.8096784670347515
26.87061920762062,0.8097402597402598
26.897760219871998,0.8098020123336579
26.897760219871998,0.8098637248539909
26.897760219871998,0.809925397340253
26.917267832905054,0.8099870298313878
26.926795836538076,0.8100486223662885
26.941954612731934,0.8101101749837978
26.941954612731934,0.8101716877227081
26.944996876642108,0.8102331606217616
26.951898105442524,0.8102945937196504
26.96882768534124,0.8103559870550162
26.97864867001772,0.810417340666451
26.97864867001772,0.8104786545924968
26.980542957782745,0.8105399288716456
26.980543605983257,0.8102779573367809
26.981103850528598,0.8100161550888529
26.981103850528598,0.810077519379845
26.981103850528598,0.8098159509202454
26.983657397329807,0.8095545513234345
26.9993664175272,0.8096160051629558
27.00552199780941,0.8096774193548387
27.00552199780941,0.8097387939374395
27.04913020133972,0.8098001289490652
27.0533814355731,0.8098614244279729
27.066475737839937,0.8096005154639175
27.066475737839937,0.8093397745571659
27.082818754017353,0.809079201545396
27.114762492477894,0.8091406501448343
27.11885440349579,0.8092020592020592
27.230817176401615,0.808941781923448
27.23425018042326,0.8086816720257235
27.275989562273026,0.8087431693989071
27.296815015375614,0.8088046272493573
27.324275508522987,0.8088660456151622
27.350305143743753,0.8086062941554271
27.36765071377158,0.8086677367576244
27.370925031602383,0.8087291399229781
27.38837911002338,0.8087905036894449
27.471625566482544,0.808531109685696
27.471625566482544,0.8085924975953831
27.52708211541176,0.8086538461538462
27.52708211541176,0.8087151553989106
27.544428508728743,0.8087764253683536
27.548556245863438,0.808837656099904
27.572386227548122,0.808898847631242
27.579167058691382,0.80896
27.612588211894035,0.8087012156110045
27.651479974389076,0.8087623920690757
27.688931178301573,0.8085038363171355
27.72811736119911,0.8085650367529562
27.736754652112722,0.8086261980830671
27.77603781223297,0.8086873203449377
27.786677986383438,0.8087484035759898
27.809176549315453,0.8088094478135972
27.809176549315453,0.8085513720485004
27.81941355764866,0.8086124401913876
27.872352859005332,0.8086734693877551
27.88217391818762,0.8087344596748486
27.89143410883844,0.808476736775016
27.89552614092827,0.8082191780821918
27.895526379346848,0.8082802547770701
27.904528498649597,0.8080229226361032
27.917623832821846,0.8077657542966263
27.948037415742874,0.8075087496022908
27.950360909104347,0.8072519083969466
27.952655158936977,0.8069952305246423
27.952655158936977,0.806738715829625
27.968828208744526,0.8068001271051796
27.983096566051245,0.806861499364676
27.996190547943115,0.8066052715147666
27.99782720953226,0.8066666666666666
28.011740040034056,0.8064106632814979
28.01475650817156,0.8064720812182741
28.04938730597496,0.8065334601966381
28.061663329601288,0.806277742549144
28.083601236343384,0.8063391442155309
28.122225757688284,0.8064005069708492
28.153325110673904,0.8064618308520748
28.15332582220435,0.8065231158961368
28.17179450765252,0.8065843621399177
28.23844077438116,0.8066455696202531
28.291770696640015,0.8063903827902562
28.29409172013402,0.8064516129032258
28.2940919585526,0.8065128042997155
28.340288996696472,0.8065739570164349
28.346469677984715,0.8063191153238547
28.34765395708382,0.806380290587492
28.36038376390934,0.8064414272181876
28.368016678839922,0.8065025252525253
28.38739014789462,0.8065635847270433
28.435677126049995,0.8066246056782335
28.45371826738119,0.8066855881425418
28.471625566482544,0.8067465321563683
28.471625566482544,0.8068074377560668
28.526520079001784,0.8068683049779458
28.526520250365138,0.8066141732283465
28.530159704387188,0.806360201511335
28.530159942805767,0.8064211520302171
28.569077283143997,0.8064820641913153
28.585445910692215,0.8062283737024222
28.60126383602619,0.8062893081761007
28.60126383602619,0.8060358377868595
28.603450775146484,0.8060967944688875
28.66948539763689,0.8058435438265787
28.686929285526276,0.8059045226130653
28.703297033905983,0.8059654631083203
28.726213186979294,0.8060263653483992
28.726213186979294,0.8060872293693129
28.736166704446077,0.8058343789209536
28.736166704446077,0.8058952649733458
28.74314245954156,0.8059561128526646
28.743532398715615,0.8060169225947978
28.743532398715615,0.806077694235589
28.744217671453953,0.8061384278108362
28.76144117861986,0.8058860363180964
28.80641746148467,0.8059467918622848
28.80641746148467,0.8060075093867334
28.816237784922123,0.8060681889271192
28.85143008828163,0.8061288305190745
28.858795076608658,0.8061894341981869
28.858795076608658,0.80625
28.91202812641859,0.8059981255857545
28.91202812641859,0.8060587133041849
28.91281098127365,0.8061192631907587
28.934748351573944,0.8061797752808989
28.94718439131975,0.8059282371294851
28.94718439131975,0.8059887710542732
28.971736423671246,0.8060492672279389
29.0,0.8061097256857855
29.059305924922228,0.8061701464630726
29.069944947957993,0.8062305295950156
29.080131957307458,0.8062908751167861
29.096134461462498,0.8063511830635118
29.110048085451126,0.806411453470277
29.114139929413795,0.806471686372122
29.144101882353425,0.8065318818040436
29.171428374946117,0.806592039800995
29.172967575490475,0.8066521603978862
29.172967575490475,0.8067122436295836
29.174701884388924,0.8067722895309102
29.174701884388924,0.8065217391304348
29.174701884388924,0.8065818068922694
29.1779756359756,0.8063314711359404
29.212812434881926,0.8063915606577723
29.2390371914953,0.8064516129032258
29.2390371914953,0.8065116279069767
29.32692639529705,0.8065716057036578
29.36048126220703,0.8066315463278587
29.365391499362886,0.8066914498141264
29.36539242323488,0.806751316196965
29.378485471010208,0.8065015479876161
29.436594143509865,0.8065614360878984
29.484097773209214,0.8063118811881188
29.488971397280693,0.806371790906279
29.489532694220543,0.8064316635745207
29.517163023352623,0.8064914992272024
29.517163023352623,0.8062422744128553
29.527081351727247,0.8063021316033364
29.532383628189564,0.8063619518221125
29.532383747398853,0.806421735103427
29.548716098070145,0.8064814814814815
29.55771864578128,0.8065411909904351
29.58145185559988,0.8066008636644046
29.673613216727972,0.8063521430773974
29.769589379429817,0.8064118372379778
29.820855345577,0.8064714946070878
29.844979271292686,0.8062230437461491
29.85316303372383,0.8059747459193102
29.92518500611186,0.8060344827586207
29.92518500611186,0.8060941828254847
29.93173151090741,0.8061538461538461
29.931732285767794,0.8062134727776069
29.939097549766302,0.8059655596555966
29.960375666618347,0.8060252075007686
30.019301407039165,0.8060848186846957
30.019301436841488,0.8061443932411675
30.03730645030737,0.8062039312039312
30.04189832136035,0.8062634326066933
30.04631995782256,0.8063228974831185
30.05943983606994,0.8060754832770789
30.061858221888542,0.8058282208588957
30.12405762076378,0.8058877644894205
30.138666484504938,0.8059472716125077
30.138666961342096,0.8060067422617223
30.15352113544941,0.8060661764705882
30.16334195435047,0.8058192955589587
30.192804638296366,0.8058787507654623
30.21080956235528,0.8059381695745332
30.21080956235528,0.8056915544675642
30.218308478593826,0.8054450902416641
30.254185616970062,0.8055045871559633
30.254185736179352,0.8055640476918373
30.27567063458264,0.8053178484107579
30.327024444937706,0.8053773296669722
30.356486298143864,0.8054367745876604
30.356486298143864,0.8054961832061068
30.372855585068464,0.8055555555555556
30.374954968690872,0.8053097345132744
30.375614451244473,0.8053691275167785
30.37561464495957,0.805428484293992
30.404809158295393,0.8051829268292683
30.405797987245023,0.8052423041755562
30.504727691411972,0.8053016453382084
30.516076870262623,0.8053609503502893
30.522562332451344,0.8054202192448234
30.554542042315006,0.8054794520547945
30.57827553898096,0.805234327449787
30.578286858275533,0.805293580772741
30.58656872343272,0.805352798053528
30.60855756700039,0.8051079355427182
30.65898022800684,0.8051671732522796
30.65898022800684,0.8052263749620177
30.6797953248024,0.8052855407047388
30.6836916487664,0.8053446705132098
30.68712428957224,0.8054037644201578
30.696127213537693,0.8054628224582701
30.697579015046358,0.8055218446601942
30.706154506653547,0.8055808310585381
30.706154506653547,0.8056397816858702
30.714240767993033,0.8056986965747196
30.714241080917418,0.8054545454545454
30.738890927284956,0.8052105422599213
30.73889095708728,0.8049666868564507
30.75341595709324,0.8050257341810475
30.75341607630253,0.8050847457627118
30.773057729005814,0.805143721633888
30.794177159667015,0.8052026618269812
30.811523362994194,0.8052615663743574
30.81490539200604,0.8053204353083434
30.814905570819974,0.805379268661227
30.861945807933807,0.8054380664652568
30.874540351331234,0.8054968287526427
30.88891727477312,0.8055555555555556
30.91438528522849,0.8056142469061274
30.922008827328682,0.8053711526855764
30.946560270152986,0.8054298642533937
30.947060480713844,0.8054885404101327
30.94706054031849,0.8055471811878203
30.94706054031849,0.805304400241109
30.958836019039154,0.8053630611630009
30.95965590327978,0.8051204819277108
30.980115175247192,0.8051791629027402
31.00139457732439,0.8052378085490668
31.015306264162064,0.8052964188985856
31.02676546573639,0.8053549939831528
31.07145893573761,0.8054135338345865
31.07145893573761,0.8054720384846663
31.07145893573761,0.8055305079651337
31.07145893573761,0.8055889423076923
31.086509473621845,0.8056473415440072
31.112698644399643,0.8057057057057057
31.151369888335466,0.8057640348243771
31.185536541044712,0.8055222088835534
31.190483517944813,0.8055805580558055
31.20799982920289,0.8056388722255549
31.22400300204754,0.8056971514242879
31.23048749193549,0.8057553956834532
31.269868559204042,0.8058136050344621
31.269868624396622,0.8058717795086878
31.27540246397257,0.8056304282719378
31.286201775074005,0.805688622754491
31.286664552986622,0.8057467824004789
31.286664552986622,0.8058049072411729
31.30584254860878,0.8058629973078073
31.363130759447813,0.805921052631579
31.40697154775262,0.8059790732436473
31.417512841522694,0.8057381948595338
31.44088163971901,0.8057962354347177
31.45315694063902,0.8058542413381123
31.453157417476177,0.8059122126007764
31.46379654482007,0.8059701492537313
31.507831431925297,0.8057296329453895
31.515758112072945,0.8057875894988067
31.57591778971255,0.8058455114822547
31.686512496322393,0.8059033989266547
31.70395638048649,0.8059612518628912
31.706864535808563,0.8060190703218116
31.71504856646061,0.8060768543342269
31.715049400925636,0.8061346039309113
31.71734293550253,0.8058946114915153
31.717344522476196,0.805952380952381
31.78219379298389,0.8057125855400179
31.785112887620926,0.8057703747769185
31.80589170753956,0.8058281296461492
31.805892303586006,0.8058858501783591
31.81574901007116,0.8059435364041605
31.819805167615414,0.8060011883541295
31.82717075943947,0.8060588060588061
31.83944584429264,0.8061163895486936
31.85666996985674,0.8058771148708815
31.900436613708735,0.8059347181008902
31.90043691173196,0.8059922871551468
31.92116478085518,0.806049822064057
31.925123408436775,0.8061073228579899
31.94224786758423,0.8061647895672792
31.942248165607452,0.8062222222222222
31.98594237677753,0.8062796208530806
31.9859427344054,0.8063369854900799
32.00460613891482,0.8063943161634103
32.00460661575198,0.8064516129032258
32.00967461615801,0.8062130177514792
32.03823374398053,0.8059745637385389
32.045269845053554,0.8060319337670018
32.04700429737568,0.8060892698788058
32.06287205219269,0.8058510638297872
32.07187607511878,0.8056129985228951
32.08824408054352,0.8053750738334318
32.09535240381956,0.8054325361677
32.17457867972553,0.8054899645808736
32.17457867972553,0.8052522868102685
32.202013194561005,0.8050147492625369
32.21264270693064,0.8050722500737245
32.234739914536476,0.8051297169811321
32.25683621875942,0.8051871500147362
32.345224641263485,0.8052445492044785
32.3534090295434,0.8053019145802651
32.35668095946312,0.805359246171967
32.38123495876789,0.8051221666176037
32.389419838786125,0.8051795173631549
32.395965814590454,0.8052368343630479
32.395965814590454,0.8052941176470588
32.40005864202976,0.805351367244928
32.42127491906285,0.805408583186361
32.46603015065193,0.8054657655010286
32.46603065729141,0.8055229142185664
32.46603065729141,0.8055800293685756
32.46798673272133,0.8056371109806224
32.47453285753727,0.8056941590842384
32.482717176899314,0.8057511737089202
32.49627548456192,0.8058081548841303
32.568650810047984,0.8058651026392962
32.57078745961189,0.8059220170038112
32.57078745961189,0.805978898007034
32.57078745961189,0.806035745678289
32.58522558957338,0.8057996485061512
32.65949421748519,0.8058565153733529
32.67258905619383,0.8059133489461359
32.675543904304504,0.8059701492537313
32.675544023513794,0.8060269163253364
32.675544023513794,0.8060836501901141
32.6994115691632,0.8061403508771929
32.72461215592921,0.8061970184156679
32.72461215592921,0.8062536528345996
32.794347332790494,0.8063102541630149
32.794347332790494,0.8063668224299065
32.79571574181318,0.8064233576642336
32.80517193675041,0.8064798598949212
32.82455574721098,0.8065363291508608
32.82455574721098,0.8065927654609102
32.828904792666435,0.8066491688538933
32.87100983038545,0.8067055393586006
32.885057121515274,0.806761877003789
32.88783187419176,0.8068181818181818
32.93176729604602,0.806874453830469
33.0572409927845,0.806930693069307
33.07033570855856,0.8069868995633188
33.09642864763737,0.8070430733410943
33.10962037742138,0.80709921443119
33.11990509182215,0.8068644560791157
33.160362496972084,0.8066298342541437
33.16062895581126,0.8063953488372093
33.165637822821736,0.8064516129032258
33.21028504520655,0.8065078442765834
33.22793408110738,0.8065640429857682
33.27002868056297,0.8066202090592335
33.27131010591984,0.8063860667634253
33.34777724556625,0.806442251886245
33.351869121193886,0.8064984044096316
33.36169125139713,0.806554524361949
33.36496479436755,0.8066106117715279
33.39574524387717,0.8066666666666666
33.42961893230677,0.8067226890756303
33.4321827404201,0.8067786790266512
33.46546941995621,0.8068346365479293
33.52209948003292,0.8068905616676317
33.54337826371193,0.8069464544138929
33.57284125313163,0.8067129629629629
33.62358272075653,0.8067688747468904
33.626072980463505,0.8068247541931752
33.63825108110905,0.8068806013298642
33.6906914152205,0.8069364161849711
33.75370912253857,0.8069921987864779
33.78889953158796,0.8067590987868284
33.805928625166416,0.806814900375397
33.8576477766037,0.8068706697459584
33.874833814799786,0.8066378066378066
33.874833814799786,0.8066935949221004
33.87814323604107,0.80674935102394
33.97750080190599,0.8068050749711649
33.97933242842555,0.8068607667915826
34.0496908724308,0.806628242074928
34.08255156874657,0.8066839527513685
34.15391190350056,0.8067396313364056
34.188748732209206,0.8067952778577598
34.20485988818109,0.8068508923431204
34.2511438280344,0.8069064748201439
34.253146167844534,0.8069620253164557
34.28158392757177,0.8070175438596491
34.294677671045065,0.8070730304772858
34.35442319139838,0.8071284851968956
34.43217173870653,0.8071839080459771
34.43217185046524,0.8072392990519965
34.60469784587622,0.8072946582423894
34.62371547520161,0.8073499856445593
34.64168491959572,0.8074052812858783
34.70520168170333,0.8074605451936873
34.736621379852295,0.8075157773952955
34.77263078093529,0.807570977917981
34.78792380541563,0.8076261467889908
34.80291201174259,0.8076812840355403
34.86393775418401,0.8074498567335243
34.878339380025864,0.8072185620166141
34.91012382507324,0.8072737686139748
34.93467707186937,0.8073289436014887
34.9428596496582,0.8073840870062965
34.94940773770213,0.8074391988555079
34.97314051166177,0.8074942791762014
34.98790830373764,0.8075493279954247
34.996056258678436,0.8076043453401944
34.996056497097015,0.8076593312374964
35.0525270216167,0.8077142857142857
35.0718500725925,0.8077692087974865
35.0718500725925,0.807824100513992
35.08689984679222,0.8078789608906651
35.086899906396866,0.8079337899543378
35.17692478001118,0.8079885877318117
35.24403427541256,0.8080433542498574
35.28214506059885,0.8078129455374964
35.33206761069596,0.8078677309007982
35.332068087533116,0.8079224850384725
35.33681923523545,0.807977207977208
35.33681941404939,0.8080318997436627
35.348792001605034,0.8080865603644647
35.36182416975498,0.8081411898662112
35.371706545352936,0.8081957882754696
35.37799738906324,0.8082503556187767
35.40035170316696,0.8083048919226393
35.43390615284443,0.8083593972135342
35.43849815800786,0.8084138715179079
35.44536401331425,0.8084683148621767
35.44781832396984,0.8082386363636364
35.44782010093331,0.8082930985515479
35.47431166097522,0.8080636002271436
35.474312614649534,0.8081180811808119
35.4862846583128,0.80788876276958
35.48785932920873,0.8079432624113475
35.495287999510765,0.8077141236528644
35.503971084952354,0.807768641905302
35.503971084952354,0.8078231292517006
35.51001859456301,0.8078775857183338
35.526129715144634,0.8079320113314448
35.53460687957704,0.8079864061172473
35.53758754581213,0.8080407701019252
35.601789347827435,0.8080951033116331
35.601789347827435,0.8081494057724957
35.622140765190125,0.807920792079208
35.649966172873974,0.8076923076923077
35.66313358116895,0.8077466779756856
35.68355731666088,0.8078010175240249
35.68355779349804,0.8078553263633795
35.69088724255562,0.807909604519774
35.69312125444412,0.8079638520192036
35.72607880830765,0.8080180688876341
35.7288020811975,0.808072255151002
35.72880231961608,0.8081264108352144
35.7416285648942,0.8081805359661495
35.75308555364609,0.8082346305696559
35.79728075489402,0.8082886946715534
35.80710136704147,0.8083427282976324
35.81446705851704,0.8083967314736545
35.826743721961975,0.8084507042253521
35.86321667954326,0.8085046465784286
35.88976114243269,0.808277027027027
35.8963076621294,0.8083309878975513
35.89712741225958,0.8081035453010692
35.89949498698115,0.8081575246132208
35.90105876326561,0.8082114735658043
35.90105924010277,0.8082653921844251
35.905311211943626,0.80831928049466
35.925770945847034,0.8083731385220567
35.95441609621048,0.8084269662921348
35.9609012901783,0.8084807638303847
35.96178141236305,0.8082537900056148
36.042804017663,0.8083076059500421
36.04808007180691,0.808361391694725
36.15774776041508,0.8081346423562412
36.16448783874512,0.8081884464385867
36.17506718635559,0.808242220353238
36.20570344105363,0.8082959641255605
36.209759682416916,0.808349677780891
36.26260191202164,0.8081232492997199
36.29160026460886,0.8081769812377485
36.30519484169781,0.8079507278835386
36.30519484169781,0.8077246011754828
36.31537005677819,0.8077783995523223
36.339923134073615,0.8075524475524476
36.36353351175785,0.8076062639821029
36.36353351175785,0.8076600503214985
36.37507746741176,0.8077138065958636
36.38817201182246,0.8077675328303996
36.43021585792303,0.8075418994413408
36.45757932215929,0.8073163920692544
36.463930105790496,0.8073701842546064
36.48474518954754,0.8074239464136199
36.50766062736511,0.8074776785714286
36.50766086578369,0.8075313807531381
36.601521253585815,0.807585052983826
36.72333035618067,0.8076386952885419
36.72621326521039,0.8076923076923077
36.74336348474026,0.807745890220117
36.902696311473846,0.8075208913649025
37.044538259506226,0.8072960178223336
37.068307772278786,0.8073496659242761
37.06990935653448,0.8074032841636516
37.06990974396467,0.8074568725653868
37.09037059545517,0.807510431154381
37.113284938037395,0.807285873192436
37.13620017282665,0.8070614400889631
37.136200530454516,0.8071150639244025
37.136200562119484,0.8071686579605446
37.162389896810055,0.8072222222222222
37.19395285099745,0.8072757567342405
37.19395297020674,0.807329261521377
37.29824651032686,0.807105190119345
37.29988323152065,0.8071587125416204
37.38392133265734,0.8072122052704577
37.41079522669315,0.8072656683305601
37.42428055405617,0.8073191017466038
37.496301755309105,0.8073725055432373
37.53967668674886,0.8074258797450817
37.53967668674886,0.807202216066482
37.54213190637529,0.8072556078648574
37.54213190637529,0.8073089700996677
37.55349067226052,0.8073623027954608
37.553492102772,0.8074156059767571
37.589599430561066,0.8074688796680498
37.589599668979645,0.807245575221239
37.64361473917961,0.8072988664639204
37.68807655759156,0.8073521282476507
37.68807670660317,0.8071290411715943
37.714656978845596,0.8069060773480663
37.72381892800331,0.8069594034797017
37.81466277688742,0.8070127001656543
37.84330641850829,0.8067899530775601
37.86321667954326,0.8068432671081678
37.87424758821726,0.8068965517241379
37.90223220735788,0.806949806949807
38.0275213457644,0.8070030328094844
38.0304665081203,0.8070562293274531
38.0745617300272,0.806833838523009
38.13138748705387,0.8068870523415977
38.13138796389103,0.8069402368493528
38.14448123052716,0.8069933920704846
38.1616689004004,0.807046518029177
38.1822633035481,0.8070996147495872
38.18226348236203,0.8068775790921595
38.186684653162956,0.806930693069307
38.18668480217457,0.8069837778388782
38.229597225785255,0.8070368334249588
38.29756095260382,0.8070898598516076
38.31798482686281,0.8068681318681319
38.336721912026405,0.8069211755012359
38.39282540977001,0.8066996155958265
38.39491485059261,0.8064781773263794
38.43715491890907,0.8065312843029637
38.51319403573871,0.8065843621399177
38.51319403573871,0.8066374108612178
38.588061049580574,0.8064162325198794
38.63799452036619,0.8064692982456141
38.637994676828384,0.8065223348862702
38.65841903164983,0.8065753424657535
38.69936436228454,0.806628321007943
38.707548566162586,0.806407447973713
38.74192205816507,0.8064604434711197
38.745195515453815,0.8065134099616859
38.75010618567467,0.8065663474692203
38.82294459827244,0.8066192560175055
38.8442340195179,0.8063986874487284
38.85860023647547,0.806178239475123
39.00794190168381,0.8062312107133096
39.01040758937597,0.8062841530054645
39.01040758937597,0.8060639169625785
39.029940251260996,0.8061168760240306
39.03449581563473,0.8061698061698062
39.066011890769005,0.8062227074235808
39.09465722925961,0.8062755798090041
39.12713608145714,0.8063284233496999
39.12713608145714,0.8063812380692664
39.140792617574334,0.806434023991276
39.160129360854626,0.806486781139275
39.17076928913593,0.8065395095367848
39.18795580044389,0.8063198038681558
39.194503620266914,0.8063725490196079
39.224722512066364,0.8064252654505853
39.2247226908803,0.80647795318454
39.273997239768505,0.806530612244898
39.3131727874279,0.8063112078346029
39.32957724481821,0.8063638836007615
39.35806091874838,0.8064165307232192
39.423401940613985,0.8061973362326719
39.45066503062844,0.80625
39.45066622272134,0.8063026351534909
39.45970456302166,0.8063552417164584
39.50631754100323,0.8064078197121911
39.547701977193356,0.8064603691639523
39.56786874309182,0.8062415196743555
39.56786874309182,0.8062940857297883
39.620895095169544,0.806346623270952
39.65526871941984,0.8063991323210412
39.65526871941984,0.8064516129032258
39.67206282913685,0.8062330623306233
39.689642298966646,0.8060146301815226
39.78212173655629,0.8060671722643553
39.78212236240506,0.8061196858922285
39.7997714728117,0.8061721710882512
39.843503549695015,0.8062246278755074
39.864782094955444,0.8060064935064936
39.87962147593498,0.806058966729781
39.87962159514427,0.8061114115738237
39.92207009345293,0.8058934847256015
39.927443504333496,0.8059459459459459
39.955368012189865,0.805998378816536
40.0,0.8060507833603457
40.016393937170506,0.8058331082905752
40.040775483474135,0.8058855291576674
40.06365517899394,0.8059379217273954
40.09469287842512,0.8057204533189423
40.121762447059155,0.8055031022390072
40.228155836462975,0.8052858683926645
40.24681933969259,0.805338366136425
40.2572999894619,0.8053908355795149
40.44257963821292,0.8054432767448128
40.44795351102948,0.8054956896551724
40.476046960800886,0.8055480743334231
40.53425208851695,0.8056004308023694
40.57772555202246,0.8056527590847914
40.57772567123175,0.8057050592034446
40.57843568176031,0.80575733118106
40.632449969649315,0.8058095750403442
40.67500764131546,0.8055929013175585
40.67991848103702,0.8056451612903226
40.67991848103702,0.805697393173878
40.69137651473284,0.8057495969908651
40.93746053427458,0.8058017727639001
40.94017197191715,0.8058539205155747
40.94017267227173,0.8059060402684564
40.997460436075926,0.8059581320450886
41.0441479049623,0.8060101958679904
41.069357354193926,0.8060622317596566
41.069357354193926,0.805846071332797
41.09325210750103,0.8058981233243968
41.16078941524029,0.8056821227552935
41.2020650729537,0.8057341907824223
41.20452062226832,0.8057862309134745
41.22661403007805,0.8058382431708624
41.240174412727356,0.8058902275769746
41.255003839731216,0.8056745182012848
41.27735793590546,0.8057265185978058
41.27735793590546,0.8057784911717496
41.27899460494518,0.8058304359454399
41.42696740478277,0.8058823529411765
41.42696740478277,0.805934242181235
41.456589467823505,0.8059861036878675
41.49434593319893,0.8060379374833022
41.6613269969821,0.8060897435897436
41.83715061098337,0.8061415220293725
41.83715061098337,0.8061932728243459
41.89034644514322,0.8059781158259941
41.98925179243088,0.8060298826040555
42.130996480584145,0.8060816217658042
42.143601823598146,0.8061333333333334
42.151420533657074,0.8061850173287124
42.18579407595098,0.8062366737739872
42.209527797997,0.8062883026911803
42.209528394043446,0.8060735215769845
42.25781377404928,0.8058588548601864
42.27581839263439,0.8059105431309904
42.36823829635978,0.8059622038860793
42.376396507024765,0.805747738158595
42.41576723754406,0.8057994147379622
42.472237683832645,0.8058510638297872
42.50170016661286,0.8059026854559957
42.57100838422775,0.8056884635832005
42.6499412432313,0.805740100983258
42.66538259387016,0.8055260361317748
42.836930230259895,0.8055776892430279
42.87807150185108,0.8056293149229952
42.956711415201426,0.8056809131935228
42.96892571635544,0.8054670912951167
43.051255352795124,0.8052533828601751
43.082062259316444,0.8053050397877984
43.082062259316444,0.8053566693184832
43.11387114226818,0.805408271474019
43.15970243513584,0.8054598462761728
43.22165513038635,0.8055113937466879
43.23474970832467,0.8055629139072847
43.29524007067084,0.8053495762711864
43.36732164770365,0.8054011119936457
43.36843441426754,0.8054526204340922
43.47535145841539,0.8055041016141836
43.49688833206892,0.8055555555555556
43.50397026538849,0.8056069822798202
43.61449225991964,0.8056583818085669
43.676583133637905,0.8054454136928364
43.676583372056484,0.8052325581395349
43.712948460131884,0.8052840158520476
43.778420090675354,0.8053354463814052
43.82916222512722,0.8053868497491418
43.846349999308586,0.8054382259767687
43.90773006528616,0.8054895750857746
43.907730393111706,0.8052770448548813
43.947833091020584,0.8053284093906621
44.00512076355517,0.805379746835443
44.05667965114117,0.8054310572106512
44.071067333221436,0.8054823405376911
44.112331844866276,0.8055335968379447
44.14179506897926,0.8055848261327714
44.144260961562395,0.805636028443508
44.15873550064862,0.8056872037914692
44.21708933264017,0.8057383521979469
44.297755083069205,0.8055263157894736
44.3120254278183,0.8053143909497501
44.31284346245229,0.805365597054182
44.334939911961555,0.8054167762292926
44.39518363773823,0.8054679284963197
44.440978705883026,0.8052562417871222
44.458519669249654,0.8053074093536521
44.469159457832575,0.8053585500394012
44.469159457832575,0.8054096638655462
44.49292979761958,0.8054607508532423
44.580597296357155,0.805511811023622
44.606601452454925,0.8055628443977959
44.606601452454925,0.805613850996852
44.62869853898883,0.8056648308418568
44.65984958410263,0.8057157839538542
44.65985006093979,0.8057667103538663
44.81826609373093,0.8058176100628931
44.818267069756985,0.8056064972491486
44.831714402884245,0.8056574122577266
44.843635369092226,0.8057083006022518
44.85516591742635,0.805759162303665
44.87509189546108,0.8058099973828841
44.882102373987436,0.8055991627420199
44.88900308124721,0.805650013078734
44.90121903643012,0.8057008368200836
44.938108906149864,0.8057516339869281
44.963221887126565,0.8058024046001045
45.02076904848218,0.8058531486804286
45.06480280403048,0.8059038662486938
45.13381754234433,0.8059545573256724
45.157442688941956,0.8060052219321149
45.276050325483084,0.8060558600887496
45.39399982430041,0.8061064718162839
45.610070306807756,0.8061570571354031
45.62475660815835,0.806207616066771
45.66076575219631,0.80625814863103
45.66567506454885,0.8063086548488009
45.8703249245882,0.8060985144644254
45.8703249245882,0.8061490359562272
45.8703249245882,0.8059390466267257
45.92020225711167,0.8059895833333334
45.968364333733916,0.8060400937255923
45.978062473237514,0.80609057782405
45.994676649570465,0.8058808222742649
46.005157977342606,0.8059313215400624
46.01734585314989,0.8059817945383615
46.077763793990016,0.8060322412896516
46.077764516696334,0.8058227190018196
46.086803041398525,0.8058731808731808
46.102706506848335,0.8059236165237724
46.16644597053528,0.8057142857142857
46.26940583065152,0.8057647364320956
46.294251047074795,0.8058151609553479
46.295851707458496,0.8058655593044382
46.43661803379655,0.8056564608199274
46.4683775678277,0.8057068741893645
46.70178325474262,0.8057572614107884
46.702246963977814,0.8058076225045372
46.702247112989426,0.8058579574909279
46.72142508253455,0.8059082663902566
46.72142508253455,0.805958549222798
46.82308937609196,0.806008806008806
46.82308949530125,0.8060590367685138
46.85973667353392,0.806109241522133
46.90802362188697,0.8059006211180124
46.93834038078785,0.8059508408796895
46.959583481773734,0.80574236937403
46.975765543058515,0.8057926040858546
46.97576649673283,0.8058428128231644
47.028329813852906,0.8058929956060997
47.05697437375784,0.8056847545219639
47.11835553869605,0.8057349522087316
47.164649076759815,0.8057851239669421
47.23499596863985,0.8055770720371804
47.30086088180542,0.8056272586473929
47.396650195121765,0.8054193548387096
47.43753450922668,0.8054695562435501
47.441626608371735,0.805261800361104
47.45001681149006,0.8053120165033523
47.53328961133957,0.8053622067543181
47.8079185821116,0.8054123711340206
47.88147933781147,0.8054625096624581
47.908193320035934,0.8055126223596084
47.92331600934267,0.8053051764099923
47.930216662585735,0.8050978372811535
48.05036474391818,0.8051480051480051
48.05216224491596,0.8051981471950592
48.08415148407221,0.8052482634422434
48.11980717256665,0.805298353909465
48.19374620169401,0.805348418616611
48.19374709576368,0.8051413881748072
48.29932044446468,0.8049344641480339
48.318145498633385,0.8049845837615622
48.53174927830696,0.8050346776265092
48.586619570851326,0.8050847457627118
48.60377058386803,0.8051347881899872
48.623874908313155,0.8051848049281314
48.730623526498675,0.8052347959969207
48.73798927664757,0.8052847614161108
48.76955292746425,0.8053347012054373
48.837516747415066,0.8053846153846154
48.849756482988596,0.8054345039733402
48.85083171725273,0.8054843669912866
48.93526218086481,0.8055342044581092
48.95568761229515,0.8055840163934426
48.975328508764505,0.8056338028169014
49.004009345546365,0.8056835637480799
49.02606925368309,0.805477348349117
49.12837141752243,0.8055271238485159
49.16847398877144,0.8055768738807879
49.16847398877144,0.8056265984654731
49.23230858147144,0.8056762976220916
49.33471966162324,0.8057259713701431
49.33782260492444,0.805775619729108
49.37307594716549,0.8058252427184466
49.37307594716549,0.8056194125159643
49.54494233429432,0.8056690500510725
49.69373342394829,0.8057186622415113
49.6938938498497,0.8057682491066871
49.721718745306134,0.8058178106659862
49.885402254760265,0.8058673469387755
49.90368427708745,0.8059168579444019
49.99506687372923,0.8059663437021928
49.99506741017103,0.8060158042314555
50.22515019029379,0.8060652395514781
50.227495696395636,0.8061146496815287
50.27464538812637,0.8061640346408558
50.34702093154192,0.8062133944486886
50.35321166366339,0.8062627291242362
50.35321345180273,0.8063120386866888
50.35321345180273,0.8061068702290076
50.430205937474966,0.8059018061561943
50.43864594772458,0.8059511698880977
50.43864672258496,0.806000508517671
50.44028356671333,0.806049822064057
50.65736855939031,0.8060991105463786
50.70299445837736,0.8061483739837398
50.7029951736331,0.8061976123952248
50.84375938773155,0.8062468257998985
50.87813349254429,0.8062960142168063
50.91250592842698,0.8063451776649746
50.91496021300554,0.8063943161634103
50.947024619206786,0.806443429731101
50.97061401605606,0.8062389043875222
50.97388830035925,0.8062880324543611
51.02462937682867,0.8060836501901141
51.03861379995942,0.8058793715154587
51.0393590554595,0.8059285533316443
51.041816018521786,0.8059777102330293
51.07949770241976,0.8060268422385414
51.10565063543618,0.8058227848101266
51.18994687125087,0.8058719311566692
51.25623894482851,0.805668016194332
51.3663699477911,0.8057171768277258
51.36945781111717,0.8057663125948407
51.422375563532114,0.8055625790139065
51.538591019809246,0.8056117290192113
51.67853924445808,0.8054081374778873
51.820123478770256,0.8054573016675088
51.83976484835148,0.8055064410204598
51.96704678609967,0.8055555555555556
52.08856289088726,0.805604645291593
52.128443229943514,0.8056537102473498
52.159702911973,0.805450416351249
52.22851115837693,0.8054994954591322
52.37330746650696,0.8052963430012611
52.37330770492554,0.805345436207766
52.475412890315056,0.805142425006302
52.52477386593819,0.8051915322580645
52.60416196286678,0.8052406147644243
52.66063106060028,0.8052896725440806
52.73347006738186,0.805338705615714
52.85623128712177,0.8051359516616314
52.9479298889637,0.8051849987415052
53.044111147522926,0.8052340211373931
53.09360682219267,0.8052830188679245
53.10502927005291,0.8050804828973843
53.127025773748755,0.805129494593915
53.24672188796103,0.8051784816490699
53.24672230519354,0.8052274440814275
53.27755378559232,0.8052763819095478
53.28429586440325,0.8053252951519718
53.51152239367366,0.8053741838272225
53.617400504648685,0.8054230479538037
53.65326425433159,0.8052208835341366
53.65326616168022,0.8052697616060226
53.90137776732445,0.8053186151530356
53.93084019422531,0.8051166290443943
54.068297546356916,0.8051654964894684
54.13622689247131,0.8049636500376034
54.16241513192654,0.8050125313283208
54.260563030838966,0.8050613881232773
54.290087565779686,0.8051102204408818
54.290088042616844,0.8051590282995241
54.29090627282858,0.8049574361542313
54.29581509530544,0.804755944931164
54.31218330189586,0.8048048048048048
54.3121836297214,0.8048536402301726
54.40302772819996,0.8046523261630816
54.63975424878299,0.8047011752938235
54.656735330820084,0.80475
54.656735330820084,0.804798800299925
54.67228386178613,0.8048475762118941
54.672284219413996,0.8048963277541844
54.706545151770115,0.804945054945055
54.710750594735146,0.8049937578027465
54.719959143549204,0.8050424363454818
54.867200903594494,0.8050910905914649
54.92884832434356,0.8051397205588823
54.95788408815861,0.8051883262659018
54.973007060587406,0.8052369077306734
55.242715783417225,0.8052854649713288
55.31146398186684,0.805333998005982
55.46742498502135,0.8053825068527286
55.546346824616194,0.8054309915296463
55.56926163285971,0.8052303860523039
55.59545324742794,0.8052788844621513
55.62648896872997,0.8053273587254169
55.82378848269582,0.8053758088601294
55.82791560143232,0.8054242348842996
55.881077259778976,0.8054726368159204
55.93672966957092,0.8055210146729669
56.0239083096385,0.8055693684733963
56.1683394331485,0.805617698235148
56.25181574374437,0.8056660039761432
56.39891038835049,0.8057142857142857
56.41540148854256,0.8055141579731744
56.45714021101594,0.8055624534392848
56.54347548633814,0.8056107249255213
56.61622737720609,0.8056589724497394
56.61622737720609,0.8057071960297767
56.69513971358538,0.8055073182833044
56.69533370435238,0.8055555555555556
56.766242179088295,0.8056037689065212
56.94095383025706,0.8056519583539911
56.940954783931375,0.80545229244114
57.043720161542296,0.8052527254707631
57.17164992541075,0.8050532573693336
57.18562400341034,0.8048538880633977
57.2173817306757,0.8049022035157217
57.23836786672473,0.8047029702970298
57.25350052583963,0.8047512991833704
57.348132103681564,0.8047996041563582
57.388429421931505,0.8048478852337373
57.605469062924385,0.804648862512364
57.605469062924385,0.8046971569839307
57.60593203641474,0.8047454275827979
57.74280256032944,0.8045465777118853
57.85999394953251,0.8045948616600791
57.86592885106802,0.8046431217584589
58.033141024410725,0.8046913580246914
58.083946008235216,0.8047395704764255
58.08394630625844,0.8045409674234946
58.2468926012516,0.8043424623735504
58.48735960200429,0.8043907252096695
58.651140719652176,0.8041923551171394
58.69206030666828,0.8039940828402367
59.256201930344105,0.8040423958590092
59.287519462406635,0.8038442582552981
59.287519462406635,0.8036462182803646
59.330519795417786,0.8036945812807882
59.37725105881691,0.8037429204629402
59.37725105881691,0.8035450516986706
59.65192310139537,0.8035934038887521
59.866736464202404,0.8036417322834646
59.866736464202404,0.803690036900369
59.88442224264145,0.8034923757993113
59.95991127192974,0.8032948119006639
60.014513432979584,0.8030973451327433
60.01562634110451,0.8031457360530843
60.457628697156906,0.8031941031941032
60.51855769753456,0.8032424465733236
60.57548040896654,0.8032907662082515
60.6594574265182,0.8033390621163762
60.7468331605196,0.8033873343151694
60.851038351655006,0.8034355828220859
60.88238536193967,0.8034838076545633
60.90202674269676,0.8035320088300221
60.9143028780818,0.8035801863658656
60.915940433740616,0.8033831821524884
60.933626126497984,0.8034313725490196
60.96266005560756,0.803479539328596
61.050034672021866,0.8035276825085742
61.085715875029564,0.8035758021062944
61.15308338776231,0.8036238981390793
61.15737044997513,0.8034271725826193
61.19837396591902,0.8034752814488497
61.19837408512831,0.8035233667726939
61.28636037744582,0.8035714285714286
61.37828020751476,0.8036194668623136
61.572305768728256,0.8036674816625917
61.66924314945936,0.8037154729894891
61.75609153136611,0.803763440860215
61.80064079537988,0.8035670657219643
61.800642523914576,0.8036150464093795
61.837470043450594,0.8036630036630037
61.87875625118613,0.8037109375
61.87875649146736,0.8037588479375153
62.14867117255926,0.8038067349926794
62.32196994870901,0.8036106367406685
62.33645320683718,0.8034146341463415
62.36594134895131,0.8034625701048524
62.44604782760143,0.80351048269137
62.44604806602001,0.8033146478186692
62.70907659083605,0.8033625730994152
62.96453258395195,0.8034104750304507
63.005341194570065,0.8034583536288359
63.0493762306869,0.8035062089116143
63.04937643930316,0.8035540408958131
63.12264282628894,0.8036018495984425
63.16578517109156,0.8036496350364963
63.1822631880641,0.8036973972269521
63.1822631880641,0.8035019455252919
63.3221385627985,0.8035497203987357
63.37645836919546,0.8035974720466699
63.38099122047424,0.8036452004860267
63.55879374966025,0.8036929057337221
63.683804374188185,0.8037405878066554
63.68380455300212,0.8037882467217096
63.77910318225622,0.8035931051226026
63.77910318225622,0.8036407766990291
63.80656724795699,0.8036884251395292
63.86595530435443,0.8034934497816594
63.93581289052963,0.8035411108416202
64.04226757213473,0.8035887487875849
64.0422676242888,0.8036363636363636
64.26233318261802,0.8036839554047503
64.28982931748033,0.8037315241095226
64.33116661757231,0.8035368217054264
64.60384256020188,0.8035844030031485
64.63401502370834,0.8036319612590799
65.05464243143797,0.803679496489954
65.07393009960651,0.8037270087124879
65.15321692824364,0.8037744979433825
65.27070198208094,0.8038219641993227
65.27559826523066,0.803627569528416
65.33365882188082,0.8036750483558994
65.33365885168314,0.8037225042301185
65.4810324087739,0.8037699371677138
65.64389737695456,0.8035757429330757
65.67254265397787,0.803623188405797
65.67254265397787,0.8036706109635354
65.69232928007841,0.8037180106228875
65.86917712166905,0.8035240164132271
66.14041608572006,0.8033301158301158
66.34302639774978,0.8031363088057901
66.87274488806725,0.8031837916063675
66.87274488806725,0.8032312515071136
67.3320207092911,0.8032786885245902
67.35028298944235,0.8030850807423475
67.37749863788486,0.8031325301204819
67.399388872087,0.803179956636955
67.57509049773216,0.8029865125240848
67.57509096711874,0.8027931615699494
67.67850268632174,0.8025999037072701
67.77443751692772,0.802647412755716
67.77443811297417,0.8026948989412896
67.83282772451639,0.8025018041857108
68.16209577023983,0.8025493025493026
68.16209624707699,0.8025967780716519
68.30183809995651,0.8026442307692307
68.53705067932606,0.802451333813987
68.6155464425683,0.802498798654493
68.77680950798094,0.8025462406918088
68.91908011212945,0.8023535062439962
68.93055835179985,0.8024009603841536
68.93055835179985,0.8024483917426788
69.06446301192045,0.8024958003359731
69.26919949799776,0.8023032629558541
69.37339284084737,0.8023506836171744
69.37343008443713,0.8023980815347722
69.61564321815968,0.802445456725006
69.65250942111015,0.8024928092042186
70.23027079366148,0.8025401389887371
70.41033121943474,0.802587446094873
70.41033139824867,0.8026347305389222
70.78096322901547,0.8026819923371648
70.81083810329437,0.8024898252334212
70.81083923578262,0.8025370990904739
70.8291373886168,0.8025843503230438
70.92474677972496,0.8026315789473685
71.28153738938272,0.8024396077493423
71.30427890643477,0.8024868483978957
71.6944081056863,0.8025340664594789
71.76522925496101,0.8023422562141491
72.05454425513744,0.802389486260454
72.20883348584175,0.8021978021978022
73.04232909530401,0.8022450441843803
73.28340644948184,0.8022922636103151
73.33153258264065,0.8021007400334209
73.63325803726912,0.8021479713603819
73.64668240398169,0.801956573610117
73.6466824375093,0.8020038167938931
74.2985907793045,0.8020510374433579
74.32477939128876,0.8020982355746304
74.38740473240614,0.8021454112038141
74.38740473240614,0.8021925643469972
74.40669263154268,0.8020014295925662
74.88022112846375,0.8020485945688423
75.36334171891212,0.8020957370802572
75.38961387425661,0.8021428571428572
75.41984871216118,0.801951916210426
75.64818121120334,0.8019990480723465
75.74518335983157,0.802046157506543
75.99239115789533,0.8018553758325404
75.99239175394177,0.8019024970273484
76.50748025998473,0.8019495958155016
77.99374955147505,0.8017589731400048
78.07688339054585,0.8018060836501901
78.3440309241414,0.8016155856497981
78.49177086353302,0.8016627078384798
78.56741799414158,0.8014723343623842
78.78394336625934,0.8012820512820513
79.08383738994598,0.8013292190837883
79.0968805924058,0.8013763644992881
79.24669814109802,0.801423487544484
79.42292621918023,0.8014705882352942
79.42292639799416,0.8012805311833057
79.76656114310026,0.8013276434329066
79.76656200736761,0.8013747333491349
80.12731026858091,0.8011848341232227
80.20369038358331,0.8012319355602938
80.5655873529613,0.8010421601136902
81.27970464713871,0.8010892730286526
81.40786472707987,0.8008996212121212
81.89456348121166,0.8009467455621302
82.30428121238947,0.8009938476100331
82.30428228527308,0.8010409273716584
82.39843503385782,0.8010879848628193
82.4127500783652,0.8008985575786238
82.98192504048347,0.8009456264775414
83.06177548319101,0.8009926731269204
83.39768865332007,0.8010396975425331
83.44596587866545,0.8008504606661941
83.89363680034876,0.8006613131790269
83.93291997164488,0.8007083825265644
83.93292009085417,0.8007554296506137
84.00725655257702,0.8008024545669106
84.12266732007265,0.8008494572911751
84.72023129463196,0.800896437839113
85.01881264895201,0.8009433962264151
85.02196662127972,0.8007545390238151
85.47307094186544,0.8008015087223008
85.71794737875462,0.8006127739806741
86.75411532074213,0.8004241281809613
86.75411619991064,0.8004711425206125
87.08737847208977,0.8005181347150259
88.12652397155762,0.8005651047798445
88.34948997199535,0.8006120527306968
88.76154437661171,0.800658978583196
89.36502550728619,0.8004705882352942
90.07886393368244,0.8005175252881674
90.15938630700111,0.8005644402634055
90.46853641048074,0.8006113331765813
91.48312378674746,0.8006582040432534
92.26270382106304,0.8007050528789659
92.63462594896555,0.8007518796992481
92.75702292099595,0.8007986845196148
92.85177398845553,0.8006106153123532
92.88463341444731,0.8006574313219066
93.35421650111675,0.8007042253521127
93.40563005581498,0.8007509974184464
93.9134369827807,0.8005631159080244
93.93062284216285,0.8006098991320666
94.52536212094128,0.800656660412758
94.52536367066205,0.8004689331770223
94.61836733296514,0.8005157055789968
94.68947145342827,0.8005624560581205
94.95072907954454,0.8003748828491096
95.05021039769053,0.8004216444132115
95.0551915243268,0.8002341920374707
95.24054468609393,0.8002809646452821
96.40222491323948,0.8000936329588015
97.77808023244143,0.8001404165691551
98.23598778806627,0.8001871782873187
98.44150381535292,0.800233918128655
98.56966470181942,0.8002806361085126
99.33285496756434,0.8003273322422259
100.10975838638842,0.8003740065451146
100.68081246316433,0.8004206590324843
101.06045987270772,0.8004672897196262
101.36739914864302,0.8005138986218173
101.8353694267571,0.8003269500233535
103.63697161898017,0.8001400887228578
104.06413219124079,0.800186741363212
104.06413242965937,0.8002333722287048
104.36811804771423,0.8002799813345777
105.3351765498519,0.8003265686960579
106.36787152290344,0.8003731343283582
106.66470348834991,0.8004196782466776
107.50059141404927,0.8004662004662004
107.58431366831064,0.8005127010020974
107.72884261235595,0.8005591798695247
108.47872823104262,0.8006056370836245
108.90748400613666,0.8006520726595249
109.03480528853834,0.8006984866123399
109.38981273397803,0.8007448789571695
109.38981273397803,0.8007912497090993
110.47673469036818,0.8008375988832015
111.44297222048044,0.8008839264945337
112.28152504749596,0.8006976744186046
113.19499597325921,0.8005115089514067
115.514504423365,0.800557880055788
115.95295494049788,0.8006042296072508
116.55312840640545,0.8004182156133829
117.45010796189308,0.8004645760743322
117.77871521562338,0.8005109150023223
118.13240683078766,0.800557232412352
123.69568815082312,0.8003714020427113
125.66613031923771,0.8004177303318636
127.54606648907065,0.800232018561485
128.03012914583087,0.8002783576896312
128.03012983128428,0.8000927643784786
128.09695591032505,0.7999072571296082
128.40293370187283,0.7999536393138619
130.19349025189877,0.7997682502896871
130.8348570652306,0.7998146431881371
132.04119536280632,0.7998610145934677
133.1806189417839,0.7999073645206114
133.62539449334145,0.7997221579069229
137.0855610370636,0.799537037037037
137.32749108597636,0.7995834297616292
138.57025305181742,0.7993984266543267
139.19446201622486,0.7994448299791811
140.2985334843397,0.7994912118408881
148.17805653437972,0.7995375722543353
148.48103946447372,0.7993527508090615
154.11134508252144,0.7991680147908482
155.34245665511116,0.7992144177449169
155.34246085723862,0.7992607992607993
155.5311202071607,0.7993071593533487
156.39489816129208,0.7993534980374047
162.50356171652675,0.7993998153277931
162.50356314703822,0.7994461112393261
191.4434002172202,0.799492385786802
217.19706432521343,0.7995386389850058
222.8087683841586,0.7993542435424354
251.14157759398222,0.7994005072630851


==> data/Mutagenicity_bound_4.dat <==
q meanAcc stdAcc meanErr stdErr
16.9706 0.0472 0.0342 8664.4250 283.5622
32.5269 0.0687 0.0269 9096.8060 333.6452
52.3259 0.0849 0.0218 9467.0606 375.7538
77.7817 0.1021 0.0207 9818.3187 414.9002
121.2688 0.0929 0.0213 10267.2784 463.6193
224.8600 0.0947 0.0249 11014.9350 541.0062
847.1139 0.1006 0.0257 13407.5293 753.7194

==> data/Mutagenicity_fp_1layer.csv <==
Distance,CumulativeAccuracy
0.0,0.8428053204353083
0.00048828125,0.8518918918918919
0.0009765625,0.8511087645195353
0.00146484375,0.8477366255144033
0.001953125,0.8466076696165191
0.00244140625,0.8420560747663551
0.0029296875,0.8376736111111112
0.00341796875,0.8341384863123994
0.00390625,0.8352941176470589
0.00439453125,0.8327550312283136
0.0048828125,0.8332264271969211
0.00537109375,0.8292242934455802
0.005859375,0.8287292817679558
0.00634765625,0.8279457768508863
0.0068359375,0.8269695505074915
0.00732421875,0.8252252252252252
0.00830078125,0.8217979315831344
0.0087890625,0.8173880030372058
0.00927734375,0.8169577874818049
0.009765625,0.8163693599160545
0.01025390625,0.8142039717266913
0.0107421875,0.8136807817589576
0.01123046875,0.8119469026548672
0.01171875,0.8141809290953546
0.01220703125,0.8134885108922709
0.0126953125,0.8130485664131071
0.01318359375,0.8135883528404225
0.013671875,0.8127635648017992
0.01416015625,0.8102209944751381
0.0146484375,0.8102734051367025
0.0146484375,0.8103257868580894
0.0146484375,0.8103781396632624
0.0146484375,0.8104304635761589
0.0146484375,0.8104827586206896
0.0146484375,0.8105350248207391
0.0146484375,0.8105872622001654
0.0146484375,0.8103638368246968
0.0146484375,0.8101405345825297
0.0146484375,0.8101928374655647
0.0146484375,0.8102451115395208
0.0146484375,0.8102973568281938
0.0146484375,0.8103495733553537
0.0146484375,0.810401761144744
0.0146484375,0.8104539202200826
0.0146484375,0.8105060506050605
0.0146484375,0.8105581523233434
0.0146484375,0.8106102253985706
0.0146484375,0.8106622698543556
0.0146484375,0.8107142857142857
0.0146484375,0.8107662730019225
0.0146484375,0.8105436573311368
0.0146484375,0.8105956629151798
0.0146484375,0.8106476399560922
0.0146484375,0.8106995884773662
0.0146484375,0.810477235326385
0.0146484375,0.8105292020839046
0.0146484375,0.8105811403508771
0.0146484375,0.8106330501507262
0.0146484375,0.8106849315068493
0.0146484375,0.8107367844426184
0.0146484375,0.8105147864184009
0.0146484375,0.8105666575417465
0.0146484375,0.8103448275862069
0.0146484375,0.8103967168262654
0.0146484375,0.8104485776805251
0.0146484375,0.8105004101722724
0.0146484375,0.8105522143247677
0.0146484375,0.8106039901612463
0.0146484375,0.8106557377049181
0.0146484375,0.8107074569789675
0.0146484375,0.8107591480065538
0.0146484375,0.8108108108108109
0.0146484375,0.8108624454148472
0.0146484375,0.8109140518417463
0.0146484375,0.8109656301145662
0.0146484375,0.8110171802563403
0.0146484375,0.8110687022900763
0.0146484375,0.8111201962387572
0.0146484375,0.8111716621253406
0.0146484375,0.8112230999727594
0.0146484375,0.8112745098039216
0.0146484375,0.8113258916417098
0.0146484375,0.8111050626020686
0.0146484375,0.811156462585034
0.0146484375,0.8112078346028292
0.0146484375,0.8112591786782704
0.0146484375,0.8110386079390973
0.0146484375,0.8110899701005708
0.0146484375,0.811141304347826
0.0146484375,0.8111926107036131
0.0146484375,0.8112438891906573
0.0146484375,0.811295139831659
0.0146484375,0.8113463626492943
0.01513671875,0.8117615467239527
0.015625,0.8108108108108109
0.01611328125,0.8116474291710388
0.0166015625,0.8104524180967239
0.01708984375,0.811165423205557
0.017578125,0.8115129903209374
0.01806640625,0.8116784630940344
0.0185546875,0.8124685771744595
0.01904296875,0.8112830753869196
0.01953125,0.8114754098360656
0.02001953125,0.8118518518518518
0.0205078125,0.812253937007874
0.02099609375,0.811796377875673
0.021484375,0.8113714006832601
0.02197265625,0.8115590092277805
0.0224609375,0.8109874152952565
0.02294921875,0.8110198163363944
0.0234375,0.8111432706222865
0.02392578125,0.8110255175734232
0.0244140625,0.8110444177671069
0.02490234375,0.8109143130684539
0.025390625,0.810752688172043
0.02587890625,0.8109654350417164
0.0263671875,0.8102137767220903
0.02685546875,0.8100094876660342
0.02734375,0.8096590909090909
0.02783203125,0.8097376506735996
0.0283203125,0.8096249115357396
0.02880859375,0.8096135721017907
0.029296875,0.809557438794727
0.02978515625,0.8095462026804608
0.0302734375,0.8093001409112259
0.03076171875,0.8093896713615023
0.03125,0.8091889357712142
0.03173828125,0.8089782557867664
0.0322265625,0.8092013078000934
0.03271484375,0.8092350746268657
0.033203125,0.8092795523432036
0.03369140625,0.8091798695246971
0.0341796875,0.8090358639962739
0.03466796875,0.8083720930232559
0.03564453125,0.8084611808461181
0.0361328125,0.8085056937020684
0.03662109375,0.8085501858736059
0.037109375,0.8085946573751451
0.03759765625,0.808263695450325
0.03857421875,0.8081651588958478
0.0400390625,0.8080222582888941
0.04052734375,0.8079240037071362
0.041015625,0.8077368542969655
0.04150390625,0.8078703703703703
0.04296875,0.8079148345290442
0.046875,0.8079592781119852
0.04736328125,0.8077723802914643
0.0478515625,0.8075855689176689
0.05078125,0.8076300578034682
0.05126953125,0.8076745261211281
0.05224609375,0.8077189738849088
0.05224609375,0.8077634011090573
0.05615234375,0.8078078078078078
0.056640625,0.8078521939953811
0.05810546875,0.8078965596859847
0.0595703125,0.8077100646352724
0.0634765625,0.8075236556658204
0.0634765625,0.8075680664513152
0.06494140625,0.8076124567474049
0.0654296875,0.8076568265682657
0.06640625,0.8077011759280609


==> data/Mutagenicity_fp_1layer_old.csv <==
Distance,CumulativeAccuracy
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,0.8
0.0,0.8333333333333334
0.0,0.8571428571428571
0.0,0.875
0.0,0.8888888888888888
0.0,0.9
0.0,0.9090909090909091
0.0,0.9166666666666666
0.0,0.9230769230769231
0.0,0.9285714285714286
0.0,0.9333333333333333
0.0,0.9375
0.0,0.9411764705882353
0.0,0.9444444444444444
0.0,0.8947368421052632
0.0,0.9
0.0,0.9047619047619048
0.0,0.9090909090909091
0.0,0.9130434782608695
0.0,0.9166666666666666
0.0,0.92
0.0,0.9230769230769231
0.0,0.9259259259259259
0.0,0.9285714285714286
0.0,0.9310344827586207
0.0,0.9333333333333333
0.0,0.9354838709677419
0.0,0.9375
0.0,0.9393939393939394
0.0,0.9411764705882353
0.0,0.9142857142857143
0.0,0.9166666666666666
0.0,0.918918918918919
0.0,0.9210526315789473
0.0,0.9230769230769231
0.0,0.925
0.0,0.926829268292683
0.0,0.9285714285714286
0.0,0.9069767441860465
0.0,0.9090909090909091
0.0,0.9111111111111111
0.0,0.8913043478260869
0.0,0.8936170212765957
0.0,0.8958333333333334
0.0,0.8775510204081632
0.0,0.88
0.0,0.8823529411764706
0.0,0.8846153846153846
0.0,0.8867924528301887
0.0,0.8888888888888888
0.0,0.8909090909090909
0.0,0.8928571428571429
0.0,0.8947368421052632
0.0,0.896551724137931
0.0,0.8813559322033898
0.0,0.8833333333333333
0.0,0.8852459016393442
0.0,0.8870967741935484
0.0,0.873015873015873
0.0,0.875
0.0,0.8769230769230769
0.0,0.8787878787878788
0.0,0.8805970149253731
0.0,0.8823529411764706
0.0,0.8695652173913043
0.0,0.8714285714285714
0.0,0.8591549295774648
0.0,0.8611111111111112
0.0,0.863013698630137
0.0,0.8648648648648649
0.0,0.8666666666666667
0.0,0.868421052631579
0.0,0.8571428571428571
0.0,0.8461538461538461
0.0,0.8481012658227848
0.0,0.85
0.0,0.8518518518518519
0.0,0.8536585365853658
0.0,0.8554216867469879
0.0,0.8571428571428571
0.0,0.8588235294117647
0.0,0.8604651162790697
0.0,0.8620689655172413
0.0,0.8636363636363636
0.0,0.8539325842696629
0.0,0.8555555555555555
0.0,0.8571428571428571
0.0,0.8478260869565217
0.0,0.8494623655913979
0.0,0.851063829787234
0.0,0.8526315789473684
0.0,0.8541666666666666
0.0,0.8556701030927835
0.0,0.8571428571428571
0.0,0.8585858585858586
0.0,0.85
0.0,0.8514851485148515
0.0,0.8529411764705882
0.0,0.8543689320388349
0.0,0.8461538461538461
0.0,0.8476190476190476
0.0,0.8490566037735849
0.0,0.8504672897196262
0.0,0.8518518518518519
0.0,0.8532110091743119
0.0,0.8545454545454545
0.0,0.8558558558558559
0.0,0.8571428571428571
0.0,0.8584070796460177
0.0,0.8596491228070176
0.0,0.8608695652173913
0.0,0.8620689655172413
0.0,0.8632478632478633
0.0,0.864406779661017
0.0,0.865546218487395
0.0,0.8666666666666667
0.0,0.859504132231405
0.0,0.8524590163934426
0.0,0.8536585365853658
0.0,0.8548387096774194
0.0,0.848
0.0,0.8492063492063492
0.0,0.8503937007874016
0.0,0.8515625
0.0,0.8527131782945736
0.0,0.8538461538461538
0.0,0.8549618320610687
0.0,0.8560606060606061
0.0,0.8571428571428571
0.0,0.8582089552238806
0.0,0.8518518518518519
0.0,0.8529411764705882
0.0,0.8540145985401459
0.0,0.855072463768116
0.0,0.8561151079136691
0.0,0.8571428571428571
0.0,0.8581560283687943
0.0,0.8591549295774648
0.0,0.8601398601398601
0.0,0.8611111111111112
0.0,0.8620689655172413
0.0,0.863013698630137
0.0,0.8639455782312925
0.0,0.8648648648648649
0.0,0.8657718120805369
0.0,0.8666666666666667
0.0,0.8675496688741722
0.0,0.868421052631579
0.0,0.869281045751634
0.0,0.8701298701298701
0.0,0.8709677419354839
0.0,0.8653846153846154
0.0,0.8662420382165605
0.0,0.8670886075949367
0.0,0.8679245283018868
0.0,0.86875
0.0,0.8695652173913043
0.0,0.8703703703703703
0.0,0.8711656441717791
0.0,0.8719512195121951
0.0,0.8727272727272727
0.0,0.8734939759036144
0.0,0.8682634730538922
0.0,0.8690476190476191
0.0,0.8698224852071006
0.0,0.8647058823529412
0.0,0.8654970760233918
0.0,0.8604651162790697
0.0,0.861271676300578
0.0,0.8620689655172413
0.0,0.8628571428571429
0.0,0.8579545454545454
0.0,0.8587570621468926
0.0,0.8595505617977528
0.0,0.8603351955307262
0.0,0.8611111111111112
0.0,0.861878453038674
0.0,0.8626373626373627
0.0,0.8633879781420765
0.0,0.8641304347826086
0.0,0.8648648648648649
0.0,0.8655913978494624
0.0,0.8663101604278075
0.0,0.8617021276595744
0.0,0.8624338624338624
0.0,0.8631578947368421
0.0,0.8638743455497382
0.0,0.8645833333333334
0.0,0.8652849740932642
0.0,0.865979381443299
0.0,0.8666666666666667
0.0,0.8673469387755102
0.0,0.868020304568528
0.0,0.8686868686868687
0.0,0.8693467336683417
0.0,0.87
0.0,0.8706467661691543
0.0,0.8712871287128713
0.0,0.8669950738916257
0.0,0.8676470588235294
0.0,0.8682926829268293
0.0,0.8689320388349514
0.0,0.8695652173913043
0.0,0.8701923076923077
0.0,0.8708133971291866
0.0,0.8714285714285714
0.0,0.8720379146919431
0.0,0.8679245283018868
0.0,0.8685446009389671
0.0,0.8691588785046729
0.0,0.8697674418604651
0.0,0.8703703703703703
0.0,0.8709677419354839
0.0,0.8715596330275229
0.0,0.8721461187214612
0.0,0.8727272727272727
0.0,0.8733031674208145
0.0,0.8738738738738738
0.0,0.8699551569506726
0.0,0.8705357142857143
0.0,0.8711111111111111
0.0,0.8672566371681416
0.0,0.8678414096916299
0.0,0.868421052631579
0.0,0.868995633187773
0.0,0.8652173913043478
0.0,0.8658008658008658
0.0,0.8663793103448276
0.0,0.8669527896995708
0.0,0.8675213675213675
0.0,0.8680851063829788
0.0,0.8686440677966102
0.0,0.869198312236287
0.0,0.8697478991596639
0.0,0.8661087866108786
0.0,0.8666666666666667
0.0,0.8672199170124482
0.0,0.8677685950413223
0.0,0.8683127572016461
0.0,0.8688524590163934
0.0,0.8693877551020408
0.0,0.8699186991869918
0.0,0.8704453441295547
0.0,0.8669354838709677
0.0,0.8674698795180723
0.0,0.868
0.0,0.8685258964143426
0.0,0.8650793650793651
0.0,0.8656126482213439
0.0,0.8622047244094488
0.0,0.8627450980392157
0.0,0.86328125
0.0,0.8638132295719845
0.0,0.8604651162790697
0.0,0.861003861003861
0.0,0.8615384615384616
0.0,0.8620689655172413
0.0,0.8625954198473282
0.0,0.8631178707224335
0.0,0.8636363636363636
0.0,0.8641509433962264
0.0,0.8609022556390977
0.0,0.8614232209737828
0.0,0.8619402985074627
0.0,0.862453531598513
0.0,0.8629629629629629
0.0,0.8634686346863468
0.0,0.8639705882352942
0.0,0.8644688644688645
0.0,0.864963503649635
0.0,0.8654545454545455
0.0,0.8623188405797102
0.0,0.8628158844765343
0.0,0.8633093525179856
0.0,0.8637992831541219
0.0,0.8642857142857143
0.0,0.8612099644128114
0.0,0.8617021276595744
0.0,0.8621908127208481
0.0,0.8626760563380281
0.0,0.8631578947368421
0.0,0.8636363636363636
0.0,0.8641114982578397
0.0,0.8645833333333334
0.0,0.8650519031141869
0.0,0.8655172413793103
0.0,0.865979381443299
0.0,0.8664383561643836
0.0,0.8668941979522184
0.0,0.8673469387755102
0.0,0.864406779661017
0.0,0.8648648648648649
0.0,0.8653198653198653
0.0,0.8657718120805369
0.0,0.8662207357859532
0.0,0.8666666666666667
0.0,0.867109634551495
0.0,0.8675496688741722
0.0,0.8679867986798679
0.0,0.868421052631579
0.0,0.8688524590163934
0.0,0.869281045751634
0.0,0.8697068403908795
0.0,0.8701298701298701
0.0,0.8705501618122977
0.0,0.8709677419354839
0.0,0.8713826366559485
0.0,0.8717948717948718
0.0,0.8722044728434505
0.0,0.8726114649681529
0.0,0.873015873015873
0.0,0.8734177215189873
0.0,0.8738170347003155
0.0,0.8742138364779874
0.0,0.8746081504702194
0.0,0.875
0.0,0.8753894080996885
0.0,0.8757763975155279
0.0,0.8761609907120743
0.0,0.8765432098765432
0.0,0.8769230769230769
0.0,0.8773006134969326
0.0,0.8776758409785933
0.0,0.8780487804878049
0.0,0.878419452887538
0.0,0.8787878787878788
0.0,0.879154078549849
0.0,0.8795180722891566
0.0,0.8798798798798799
0.0,0.8802395209580839
0.0,0.8805970149253731
0.0,0.8809523809523809
0.0,0.8813056379821959
0.0,0.8816568047337278
0.0,0.8820058997050148
0.0,0.8823529411764706
0.0,0.8826979472140762
0.0,0.8830409356725146
0.0,0.8833819241982507
0.0,0.8837209302325582
0.0,0.8840579710144928
0.0,0.884393063583815
0.0,0.8847262247838616
0.0,0.882183908045977
0.0,0.8796561604584527
0.0,0.88
0.0,0.8803418803418803
0.0,0.8778409090909091
0.0,0.8781869688385269
0.0,0.8785310734463276
0.0,0.8788732394366198
0.0,0.8792134831460674
0.0,0.8795518207282913
0.0,0.8798882681564246
0.0,0.8802228412256268
0.0,0.8805555555555555
0.0,0.8808864265927978
0.0,0.8812154696132597
0.0,0.8815426997245179
0.0,0.8791208791208791
0.0,0.8767123287671232
0.0,0.8770491803278688
0.0,0.8773841961852861
0.0,0.8777173913043478
0.0,0.8753387533875339
0.0,0.8756756756756757
0.0,0.876010781671159
0.0,0.8763440860215054
0.0,0.8766756032171582
0.0,0.8770053475935828
0.0,0.8773333333333333
0.0,0.8776595744680851
0.0,0.8753315649867374
0.0,0.8756613756613757
0.0,0.8733509234828496
0.0,0.8736842105263158
0.0,0.8740157480314961
0.0,0.8743455497382199
0.0,0.8720626631853786
0.0,0.8723958333333334
0.0,0.8727272727272727
0.0,0.8704663212435233
0.0,0.8708010335917312
0.0,0.8711340206185567
0.0,0.8688946015424165
0.0,0.8692307692307693
0.0,0.8695652173913043
0.0,0.8673469387755102
0.0,0.8676844783715013
0.0,0.868020304568528
0.0,0.8683544303797468
0.0,0.8686868686868687
0.0,0.8664987405541562
0.0,0.864321608040201
0.0,0.8646616541353384
0.0,0.865
0.0,0.8628428927680798
0.0,0.8631840796019901
0.0,0.8610421836228288
0.0,0.8613861386138614
0.0,0.8617283950617284
0.0,0.8596059113300493
0.0,0.85995085995086
0.0,0.8578431372549019
0.0,0.8581907090464548
0.0,0.8560975609756097
0.0,0.8564476885644768
0.0,0.8567961165048543
0.0,0.8571428571428571
0.0,0.857487922705314
0.0,0.8578313253012049
0.0,0.8581730769230769
0.0,0.8585131894484412
0.0,0.8588516746411483
0.0,0.8591885441527446
0.0,0.8595238095238096
0.0,0.8598574821852731
0.0,0.8601895734597157
0.0,0.8605200945626478
0.0,0.8608490566037735
0.0,0.8611764705882353
0.0,0.8615023474178404
0.0,0.8618266978922716
0.0,0.8621495327102804
0.0,0.8624708624708625
0.0,0.8627906976744186
0.0,0.8631090487238979
0.0,0.8634259259259259
0.0,0.8614318706697459
0.0,0.8617511520737328
0.0,0.8620689655172413
0.0,0.8623853211009175
0.0,0.8627002288329519
0.0,0.860730593607306
0.0,0.8610478359908884
0.0,0.8613636363636363
0.0,0.8616780045351474
0.0,0.8619909502262444
0.0,0.8623024830699775
0.0,0.8626126126126126
0.0,0.8629213483146068
0.0,0.8632286995515696
0.0,0.8612975391498882
0.0,0.859375
0.0,0.8596881959910914
0.0,0.8577777777777778
0.0,0.8580931263858093
0.0,0.8561946902654868
0.0,0.8565121412803532
0.0,0.8568281938325991
0.0,0.8549450549450549
0.0,0.8530701754385965
0.0,0.8533916849015317
0.0,0.851528384279476
0.0,0.8518518518518519
0.0,0.85
0.0,0.8481561822125814
0.0,0.8484848484848485
0.0,0.8488120950323974
0.0,0.8491379310344828
0.0,0.8494623655913979
0.0,0.8497854077253219
0.0,0.8501070663811563
0.0,0.8482905982905983
0.0,0.8486140724946695
0.0,0.8489361702127659
0.0,0.8492569002123143
0.0,0.8495762711864406
0.0,0.8477801268498943
0.0,0.8459915611814346
0.0,0.8463157894736842
0.0,0.8466386554621849
0.0,0.8469601677148847
0.0,0.8472803347280334
0.0,0.8475991649269311
0.0,0.8458333333333333
0.0,0.8461538461538461
0.0,0.8443983402489627
0.0,0.84472049689441
0.0,0.8450413223140496
0.0,0.845360824742268
0.0,0.8436213991769548
0.0,0.8439425051334702
0.0,0.8442622950819673
0.0,0.8445807770961146
0.0,0.8448979591836735
0.0,0.845213849287169
0.0,0.8434959349593496
0.0,0.8438133874239351
0.0,0.8441295546558705
0.0,0.8424242424242424
0.0,0.842741935483871
0.0,0.8430583501006036
0.0,0.8433734939759037
0.0,0.843687374749499
0.0,0.844
0.0,0.844311377245509
0.0,0.8446215139442231
0.0,0.8449304174950298
0.0,0.8452380952380952
0.0,0.8455445544554455
0.0,0.8438735177865613
0.0,0.8441814595660749
0.0,0.844488188976378
0.0,0.8428290766208252
0.0,0.8431372549019608
0.0,0.8434442270058709
0.0,0.84375
0.0,0.8440545808966862
0.0,0.8443579766536965
0.0,0.8446601941747572
0.0,0.8449612403100775
0.0,0.8452611218568665
0.0,0.8455598455598455
0.0,0.8458574181117534
0.0,0.8461538461538461
0.0,0.8464491362763915
0.0,0.8467432950191571
0.0,0.847036328871893
0.0,0.8473282442748091
0.0,0.8476190476190476
0.0,0.8479087452471483
0.0,0.8481973434535104
0.0,0.8484848484848485
0.0,0.8487712665406427
0.0,0.8490566037735849
0.0,0.8493408662900188
0.0,0.8477443609022557
0.0,0.8480300187617261
0.0,0.848314606741573
0.0,0.8485981308411215
0.0,0.8470149253731343
0.0,0.8472998137802608
0.0,0.8475836431226765
0.0,0.8460111317254174
0.0,0.8462962962962963
0.0,0.8465804066543438
0.0,0.8468634686346863
0.0,0.8471454880294659
0.0,0.8474264705882353
0.0,0.8477064220183487
0.0,0.8461538461538461
0.0,0.8464351005484461
0.0,0.8448905109489051
0.0,0.843351548269581
0.0,0.8418181818181818
0.0,0.8421052631578947
0.0,0.842391304347826
0.0,0.8426763110307414
0.0,0.8429602888086642
0.0,0.8432432432432433
0.0,0.8435251798561151
0.0,0.8438061041292639
0.0,0.8422939068100358
0.0,0.8425760286225402
0.0,0.8410714285714286
0.0,0.8413547237076648
0.0,0.8416370106761566
0.0,0.8419182948490231
0.0,0.8404255319148937
0.0,0.8407079646017699
0.0,0.8392226148409894
0.0,0.8395061728395061
0.0,0.8397887323943662
0.0,0.8400702987697716
0.0,0.8403508771929824
0.0,0.8388791593695272
0.0,0.8391608391608392
0.0,0.8394415357766143
0.0,0.8397212543554007
0.0,0.84
0.0,0.8402777777777778
0.0,0.8388214904679376
0.0,0.8391003460207612
0.0,0.8393782383419689
0.0,0.8396551724137931
0.0,0.8399311531841652
0.0,0.8402061855670103
0.0,0.8404802744425386
0.0,0.8407534246575342
0.0,0.841025641025641
0.0,0.841296928327645
0.0,0.8415672913117547
0.0,0.8418367346938775
0.0,0.8421052631578947
0.0,0.8423728813559322
0.0,0.8409475465313029
0.0,0.8412162162162162
0.0,0.8414839797639123
0.0,0.8417508417508418
0.0,0.8420168067226891
0.0,0.8406040268456376
0.0,0.8408710217755444
0.0,0.8411371237458194
0.0,0.8397328881469115
0.0,0.84
0.0,0.8386023294509152
0.0,0.8372093023255814
0.0,0.8374792703150912
0.0,0.8377483443708609
0.0,0.8380165289256198
0.0,0.8382838283828383
0.0,0.8385502471169687
0.0,0.8388157894736842
0.0,0.8390804597701149
0.0,0.839344262295082
0.0,0.839607201309329
0.0,0.8398692810457516
0.0,0.8401305057096248
0.0,0.8403908794788274
0.0,0.8406504065040651
0.0,0.8409090909090909
0.0,0.8411669367909238
0.0,0.8414239482200647
0.0,0.8416801292407108
0.0,0.8419354838709677
0.0,0.8421900161030595
0.0,0.8408360128617364
0.0,0.841091492776886
0.0,0.8413461538461539
0.0,0.8416
0.0,0.84185303514377
0.0,0.8421052631578947
0.0,0.8423566878980892
0.0,0.8426073131955485
0.0,0.8428571428571429
0.0,0.8431061806656102
0.0,0.8433544303797469
0.0,0.8436018957345972
0.0,0.8438485804416404
0.0,0.8440944881889764
0.0,0.8443396226415094
0.0,0.8445839874411303
0.0,0.8432601880877743
0.0,0.8435054773082942
0.0,0.84375
0.0,0.84399375975039
0.0,0.8442367601246106
0.0,0.8444790046656299
0.0,0.84472049689441
0.0,0.8449612403100775
0.0,0.8436532507739938
0.0,0.8438948995363215
0.0,0.8441358024691358
0.0,0.8443759630200308
0.0,0.8446153846153847
0.0,0.8448540706605223
0.0,0.8450920245398773
0.0,0.8453292496171516
0.0,0.845565749235474
0.0,0.8458015267175573
0.0,0.8460365853658537
0.0,0.8462709284627092
0.0,0.8465045592705167
0.0,0.8467374810318664
0.0,0.8469696969696969
0.0,0.8472012102874432
0.0,0.8474320241691843
0.0,0.8461538461538461
0.0,0.8463855421686747
0.0,0.8466165413533835
0.0,0.8468468468468469
0.0,0.8470764617691154
0.0,0.8473053892215568
0.0,0.8460388639760837
0.0,0.8462686567164179
0.0,0.8464977645305514
0.0,0.8452380952380952
0.0,0.8454680534918276
0.0,0.844213649851632
0.0,0.8444444444444444
0.0,0.8446745562130178
0.0,0.844903988183161
0.0,0.8436578171091446
0.0,0.8438880706921944
0.0,0.8441176470588235
0.0,0.8443465491923642
0.0,0.843108504398827
0.0,0.8433382137628112
0.0,0.8435672514619883
0.0,0.8437956204379562
0.0,0.8425655976676385
0.0,0.8413391557496361
0.0,0.8415697674418605
0.0,0.841799709724238
0.0,0.8420289855072464
0.0,0.8422575976845152
0.0,0.8424855491329479
0.0,0.8427128427128427
0.0,0.8429394812680115
0.0,0.8431654676258993
0.0,0.8433908045977011
0.0,0.8421807747489239
0.0,0.8424068767908309
0.0,0.8426323319027181
0.0,0.8428571428571429
0.0,0.8430813124108416
0.0,0.8433048433048433
0.0,0.8435277382645804
0.0,0.84375
0.0,0.8439716312056738
0.0,0.8441926345609065
0.0,0.842998585572843
0.0,0.8432203389830508
0.0,0.843441466854725
0.0,0.8436619718309859
0.0,0.8424753867791842
0.0,0.8426966292134831
0.0,0.8429172510518934
0.0,0.8431372549019608
0.0,0.8433566433566434
0.0,0.8435754189944135
0.0,0.8437935843793585
0.0,0.8440111420612814
0.0,0.8442280945757997
0.0,0.8444444444444444
0.0,0.8446601941747572
0.0,0.8434903047091413
0.0,0.8437067773167358
0.0,0.8439226519337016
0.0,0.8441379310344828
0.0,0.8443526170798898
0.0,0.8431911966987621
0.0,0.8434065934065934
0.0,0.8436213991769548
0.0,0.8424657534246576
0.0,0.8426812585499316
0.0,0.842896174863388
0.0,0.8431105047748977
0.0,0.8433242506811989
0.0,0.8435374149659864
0.0,0.84375
0.0,0.8439620081411127
0.0,0.8441734417344173
0.0,0.8443843031123139
0.0,0.8445945945945946
0.0,0.844804318488529
0.0,0.8450134770889488
0.0,0.845222072678331
0.0,0.8454301075268817
0.0,0.8442953020134228
0.0,0.8445040214477212
0.0,0.8447121820615796
0.0,0.8449197860962567
0.0,0.8451268357810414
0.0,0.8453333333333334
0.0,0.8455392809587217
0.0,0.8457446808510638
0.0,0.8446215139442231
0.0,0.843501326259947
0.0,0.8423841059602649
0.0,0.8425925925925926
0.0,0.8428005284015853
0.0,0.8430079155672823
0.0,0.841897233201581
0.0,0.8421052631578947
0.0,0.8423127463863338
0.0,0.84251968503937
0.0,0.8414154652686763
0.0,0.8403141361256544
0.0,0.8405228758169935
0.0,0.8407310704960835
0.0,0.8396349413298566
0.0,0.83984375
0.0,0.8400520156046815
0.0,0.8402597402597403
0.0,0.8404669260700389
0.0,0.8406735751295337
0.0,0.8408796895213454
0.0,0.8410852713178295
0.0,0.84
0.0,0.8402061855670103
0.0,0.8404118404118404
0.0,0.8406169665809768
0.0,0.8408215661103979
0.0,0.841025641025641
0.0,0.8412291933418694
0.0,0.8414322250639387
0.0,0.8416347381864623
0.0,0.8418367346938775
0.0,0.8420382165605096
0.0,0.8422391857506362
0.0,0.8424396442185514
0.0,0.8426395939086294
0.0,0.8428390367553865
0.0,0.8417721518987342
0.0,0.8419721871049305
0.0,0.8421717171717171
0.0,0.8423707440100883
0.0,0.8413098236775819
0.0,0.8415094339622642
0.0,0.8417085427135679
0.0,0.8419071518193224
0.0,0.8421052631578947
0.0,0.8423028785982478
0.0,0.8425
0.0,0.8426966292134831
0.0,0.8428927680798005
0.0,0.8430884184308842
0.0,0.8432835820895522
0.0,0.8434782608695652
0.0,0.8436724565756824
0.0,0.8438661710037175
0.0,0.844059405940594
0.0,0.8442521631644005
0.0,0.8444444444444444
0.0,0.8446362515413071
0.0,0.8448275862068966
0.0,0.8450184501845018
0.0,0.8452088452088452
0.0,0.845398773006135
0.0,0.8455882352941176
0.0,0.8457772337821298
0.0,0.8459657701711492
0.0,0.8449328449328449
0.0,0.8451219512195122
0.0,0.8453105968331304
0.0,0.8454987834549879
0.0,0.8444714459295262
0.0,0.8446601941747572
0.0,0.8448484848484848
0.0,0.8438256658595642
0.0,0.8428053204353083
0.00048828125,0.8429951690821256
0.00048828125,0.8431845597104946
0.00048828125,0.8433734939759037
0.00048828125,0.8435619735258725
0.00048828125,0.84375
0.00048828125,0.843937575030012
0.00048828125,0.8441247002398081
0.00048828125,0.844311377245509
0.00048828125,0.8444976076555024
0.00048828125,0.8446833930704899
0.00048828125,0.8448687350835322
0.00048828125,0.8450536352800954
0.00048828125,0.8452380952380952
0.00048828125,0.8442330558858502
0.00048828125,0.8444180522565321
0.00048828125,0.8446026097271648
0.00048828125,0.8447867298578199
0.00048828125,0.8449704142011835
0.00048828125,0.8451536643026005
0.00048828125,0.8453364817001181
0.00048828125,0.8455188679245284
0.00048828125,0.8457008244994111
0.00048828125,0.8458823529411764
0.00048828125,0.8460634547591069
0.00048828125,0.846244131455399
0.00048828125,0.8464243845252052
0.00048828125,0.8466042154566745
0.00048828125,0.8467836257309942
0.00048828125,0.8469626168224299
0.00048828125,0.8471411901983664
0.00048828125,0.8473193473193473
0.00048828125,0.8463329452852154
0.00048828125,0.8465116279069768
0.00048828125,0.8466898954703833
0.00048828125,0.8468677494199536
0.00048828125,0.847045191193511
0.00048828125,0.8472222222222222
0.00048828125,0.8473988439306358
0.00048828125,0.8475750577367206
0.00048828125,0.8477508650519031
0.00048828125,0.847926267281106
0.00048828125,0.8481012658227848
0.00048828125,0.8482758620689655
0.00048828125,0.8484500574052812
0.00048828125,0.8486238532110092
0.00048828125,0.8487972508591065
0.00048828125,0.8489702517162472
0.00048828125,0.8491428571428571
0.00048828125,0.8493150684931506
0.00048828125,0.8494868871151653
0.00048828125,0.8496583143507973
0.00048828125,0.8486916951080774
0.00048828125,0.8488636363636364
0.00048828125,0.8490351872871736
0.00048828125,0.8492063492063492
0.00048828125,0.8493771234428086
0.00048828125,0.8495475113122172
0.00048828125,0.8497175141242937
0.00048828125,0.8498871331828443
0.00048828125,0.8500563697857948
0.00048828125,0.8502252252252253
0.00048828125,0.8503937007874016
0.00048828125,0.8505617977528089
0.00048828125,0.8496071829405163
0.00048828125,0.8497757847533632
0.00048828125,0.8499440089585666
0.00048828125,0.8501118568232662
0.00048828125,0.8491620111731844
0.00048828125,0.8493303571428571
0.00048828125,0.8494983277591973
0.00048828125,0.8496659242761693
0.00048828125,0.8498331479421579
0.00048828125,0.85
0.00048828125,0.8501664816870145
0.00048828125,0.8503325942350333
0.00048828125,0.8504983388704319
0.00048828125,0.8506637168141593
0.00048828125,0.850828729281768
0.00048828125,0.8509933774834437
0.00048828125,0.8511576626240352
0.00048828125,0.8513215859030837
0.00048828125,0.8514851485148515
0.00048828125,0.8516483516483516
0.00048828125,0.8518111964873765
0.00048828125,0.8508771929824561
0.00048828125,0.8510405257393209
0.00048828125,0.850109409190372
0.00048828125,0.8502732240437159
0.00048828125,0.8504366812227074
0.00048828125,0.8505997818974919
0.00048828125,0.8507625272331155
0.00048828125,0.8509249183895539
0.00048828125,0.8510869565217392
0.00048828125,0.8512486427795874
0.00048828125,0.851409978308026
0.00048828125,0.8515709642470206
0.00048828125,0.8517316017316018
0.00048828125,0.8518918918918919
0.0009765625,0.8520518358531317
0.0009765625,0.8522114347357066
0.0009765625,0.8523706896551724
0.0009765625,0.852529601722282
0.0009765625,0.8516129032258064
0.0009765625,0.8517722878625135
0.0009765625,0.851931330472103
0.0009765625,0.8520900321543409
0.0009765625,0.8522483940042827
0.0009765625,0.8524064171122995
0.0009765625,0.8525641025641025
0.0009765625,0.8527214514407684
0.0009765625,0.8528784648187633
0.0009765625,0.853035143769968
0.0009765625,0.8531914893617021
0.0009765625,0.8522848034006376
0.0009765625,0.851380042462845
0.0009765625,0.8515376458112407
0.0009765625,0.850635593220339
0.0009765625,0.8507936507936508
0.0009765625,0.8509513742071881
0.0009765625,0.8511087645195353
0.00146484375,0.8512658227848101
0.00146484375,0.8514225500526871
0.00146484375,0.8505263157894737
0.00146484375,0.8496319663512093
0.00146484375,0.8497899159663865
0.00146484375,0.8499475341028332
0.00146484375,0.850104821802935
0.00146484375,0.8502617801047121
0.00146484375,0.850418410041841
0.00146484375,0.8505747126436781
0.00146484375,0.8507306889352818
0.00146484375,0.8498435870698644
0.00146484375,0.8489583333333334
0.00146484375,0.8491155046826223
0.00146484375,0.8492723492723493
0.00146484375,0.8483904465212876
0.00146484375,0.8485477178423236
0.00146484375,0.8487046632124352
0.00146484375,0.8478260869565217
0.00146484375,0.8479834539813857
0.00146484375,0.8481404958677686
0.00146484375,0.848297213622291
0.00146484375,0.8474226804123711
0.00146484375,0.8475798146240988
0.00146484375,0.8477366255144033
0.001953125,0.8478931140801644
0.001953125,0.8480492813141683
0.001953125,0.8482051282051282
0.001953125,0.8483606557377049
0.001953125,0.8474923234390993
0.001953125,0.8476482617586912
0.001953125,0.8478038815117467
0.001953125,0.8479591836734693
0.001953125,0.8481141692150866
0.001953125,0.8482688391038696
0.001953125,0.8474059003051883
0.001953125,0.8475609756097561
0.001953125,0.8467005076142132
0.001953125,0.8468559837728195
0.001953125,0.8470111448834853
0.001953125,0.847165991902834
0.001953125,0.8473205257836198
0.001953125,0.8474747474747475
0.001953125,0.8476286579212916
0.001953125,0.8477822580645161
0.001953125,0.8479355488418933
0.001953125,0.8480885311871227
0.001953125,0.8482412060301507
0.001953125,0.8473895582329317
0.001953125,0.8465396188565697
0.001953125,0.845691382765531
0.001953125,0.8458458458458459
0.001953125,0.846
0.001953125,0.8461538461538461
0.001953125,0.845309381237525
0.001953125,0.8454636091724825
0.001953125,0.8456175298804781
0.001953125,0.845771144278607
0.001953125,0.8459244532803181
0.001953125,0.846077457795432
0.001953125,0.8462301587301587
0.001953125,0.846382556987116
0.001953125,0.8465346534653465
0.001953125,0.8466864490603363
0.001953125,0.8468379446640316
0.001953125,0.8469891411648569
0.001953125,0.8471400394477318
0.001953125,0.8472906403940886
0.001953125,0.8474409448818898
0.001953125,0.8466076696165191
0.00244140625,0.8467583497053045
0.00244140625,0.845927379784102
0.00244140625,0.846078431372549
0.00244140625,0.8452497551420176
0.00244140625,0.8454011741682974
0.00244140625,0.8455522971652004
0.00244140625,0.845703125
0.00244140625,0.8458536585365853
0.00244140625,0.8460038986354775
0.00244140625,0.8461538461538461
0.00244140625,0.8453307392996109
0.00244140625,0.8454810495626822
0.00244140625,0.845631067961165
0.00244140625,0.8457807953443259
0.00244140625,0.8459302325581395
0.00244140625,0.846079380445305
0.00244140625,0.8452611218568665
0.00244140625,0.8454106280193237
0.00244140625,0.8455598455598455
0.00244140625,0.8447444551591128
0.00244140625,0.8448940269749519
0.00244140625,0.8450433108758422
0.00244140625,0.8451923076923077
0.00244140625,0.8443804034582133
0.00244140625,0.8445297504798465
0.00244140625,0.8446788111217641
0.00244140625,0.8448275862068966
0.00244140625,0.8440191387559809
0.00244140625,0.844168260038241
0.00244140625,0.8443170964660937
0.00244140625,0.8444656488549618
0.00244140625,0.8446139180171592
0.00244140625,0.8447619047619047
0.00244140625,0.8449096098953378
0.00244140625,0.844106463878327
0.00244140625,0.8442545109211775
0.00244140625,0.8444022770398482
0.00244140625,0.8445497630331753
0.00244140625,0.8446969696969697
0.00244140625,0.8448438978240302
0.00244140625,0.8449905482041588
0.00244140625,0.8451369216241738
0.00244140625,0.8443396226415094
0.00244140625,0.8444863336475024
0.00244140625,0.844632768361582
0.00244140625,0.8438381937911571
0.00244140625,0.8430451127819549
0.00244140625,0.8431924882629108
0.00244140625,0.8424015009380863
0.00244140625,0.8416119962511716
0.00244140625,0.8417602996254682
0.00244140625,0.8419083255378859
0.00244140625,0.8420560747663551
0.0029296875,0.8412698412698413
0.0029296875,0.8404850746268657
0.0029296875,0.8406337371854613
0.0029296875,0.840782122905028
0.0029296875,0.84
0.0029296875,0.8401486988847584
0.0029296875,0.8393686165273909
0.0029296875,0.839517625231911
0.0029296875,0.8396663577386468
0.0029296875,0.8398148148148148
0.0029296875,0.8399629972247918
0.0029296875,0.8391866913123844
0.0029296875,0.8393351800554016
0.0029296875,0.8394833948339483
0.0029296875,0.83963133640553
0.0029296875,0.8397790055248618
0.0029296875,0.8399264029438822
0.0029296875,0.8391544117647058
0.0029296875,0.8393021120293848
0.0029296875,0.8394495412844036
0.0029296875,0.8395967002749771
0.0029296875,0.8397435897435898
0.0029296875,0.8398902104300091
0.0029296875,0.840036563071298
0.0029296875,0.8401826484018264
0.0029296875,0.8403284671532847
0.0029296875,0.8395624430264357
0.0029296875,0.8387978142076503
0.0029296875,0.8389444949954504
0.0029296875,0.8381818181818181
0.0029296875,0.8383287920072662
0.0029296875,0.838475499092559
0.0029296875,0.8386219401631912
0.0029296875,0.8378623188405797
0.0029296875,0.8380090497737557
0.0029296875,0.8381555153707052
0.0029296875,0.8383017163504969
0.0029296875,0.8375451263537906
0.0029296875,0.8376916140667268
0.0029296875,0.8378378378378378
0.0029296875,0.8379837983798379
0.0029296875,0.8381294964028777
0.0029296875,0.8373764600179695
0.0029296875,0.8375224416517055
0.0029296875,0.8376681614349776
0.0029296875,0.8378136200716846
0.0029296875,0.8379588182632051
0.0029296875,0.8381037567084079
0.0029296875,0.838248436103664
0.0029296875,0.8383928571428572
0.0029296875,0.8385370205173952
0.0029296875,0.838680926916221
0.0029296875,0.8388245770258237
0.0029296875,0.8389679715302492
0.0029296875,0.8382222222222222
0.0029296875,0.8383658969804618
0.0029296875,0.8376220053238687
0.0029296875,0.8377659574468085
0.0029296875,0.8379096545615589
0.0029296875,0.8380530973451328
0.0029296875,0.8373121131741822
0.0029296875,0.8374558303886925
0.0029296875,0.8375992939099736
0.0029296875,0.8368606701940036
0.0029296875,0.8370044052863436
0.0029296875,0.8371478873239436
0.0029296875,0.8372911169744943
0.0029296875,0.8374340949033392
0.0029296875,0.8375768217734855
0.0029296875,0.8377192982456141
0.0029296875,0.8378615249780894
0.0029296875,0.8371278458844134
0.0029296875,0.8372703412073491
0.0029296875,0.8374125874125874
0.0029296875,0.8375545851528384
0.0029296875,0.837696335078534
0.0029296875,0.8378378378378378
0.0029296875,0.837979094076655
0.0029296875,0.8372497824194952
0.0029296875,0.837391304347826
0.0029296875,0.8375325803649001
0.0029296875,0.8376736111111112
0.00341796875,0.8378143972246314
0.00341796875,0.8379549393414212
0.00341796875,0.8380952380952381
0.00341796875,0.8382352941176471
0.00341796875,0.8383751080380294
0.00341796875,0.8376511226252159
0.00341796875,0.8377911993097498
0.00341796875,0.8379310344827586
0.00341796875,0.8380706287683032
0.00341796875,0.8382099827882961
0.00341796875,0.8374892519346517
0.00341796875,0.8376288659793815
0.00341796875,0.8377682403433476
0.00341796875,0.8379073756432247
0.00341796875,0.8380462724935732
0.00341796875,0.8381849315068494
0.00341796875,0.8383233532934131
0.00341796875,0.8384615384615385
0.00341796875,0.8377455166524338
0.00341796875,0.8378839590443686
0.00341796875,0.8371696504688833
0.00341796875,0.8373083475298126
0.00341796875,0.8374468085106384
0.00341796875,0.8367346938775511
0.00341796875,0.8360237892948174
0.00341796875,0.8361629881154499
0.00341796875,0.8363019508057676
0.00341796875,0.8364406779661017
0.00341796875,0.8365791701947503
0.00341796875,0.8358714043993232
0.00341796875,0.8360101437024514
0.00341796875,0.8361486486486487
0.00341796875,0.8354430379746836
0.00341796875,0.8355817875210793
0.00341796875,0.8357203032855939
0.00341796875,0.8358585858585859
0.00341796875,0.8359966358284272
0.00341796875,0.8361344537815126
0.00341796875,0.836272040302267
0.00341796875,0.8355704697986577
0.00341796875,0.8357082984073764
0.00341796875,0.8358458961474037
0.00341796875,0.8359832635983263
0.00341796875,0.8361204013377926
0.00341796875,0.8362573099415205
0.00341796875,0.8363939899833055
0.00341796875,0.8365304420350292
0.00341796875,0.8366666666666667
0.00341796875,0.8368026644462948
0.00341796875,0.8369384359400999
0.00341796875,0.8362427265170407
0.00341796875,0.8363787375415282
0.00341796875,0.8365145228215768
0.00341796875,0.8366500829187397
0.00341796875,0.8367854183927091
0.00341796875,0.8369205298013245
0.00341796875,0.837055417700579
0.00341796875,0.8371900826446281
0.00341796875,0.8364987613542527
0.00341796875,0.8366336633663366
0.00341796875,0.8367683429513603
0.00341796875,0.8369028006589786
0.00341796875,0.837037037037037
0.00341796875,0.837171052631579
0.00341796875,0.8364831552999178
0.00341796875,0.8357963875205254
0.00341796875,0.8359310910582445
0.00341796875,0.8360655737704918
0.00341796875,0.8361998361998362
0.00341796875,0.8363338788870703
0.00341796875,0.8364677023712184
0.00341796875,0.8357843137254902
0.00341796875,0.8351020408163266
0.00341796875,0.835236541598695
0.00341796875,0.8353708231458843
0.00341796875,0.8355048859934854
0.00341796875,0.8356387306753458
0.00341796875,0.8357723577235773
0.00341796875,0.8359057676685622
0.00341796875,0.8352272727272727
0.00341796875,0.8353609083536091
0.00341796875,0.8354943273905997
0.00341796875,0.8348178137651822
0.00341796875,0.8349514563106796
0.00341796875,0.8350848827809216
0.00341796875,0.8352180936995154
0.00341796875,0.8353510895883777
0.00341796875,0.8346774193548387
0.00341796875,0.8348106365834005
0.00341796875,0.8341384863123994
0.00390625,0.834271922767498
0.00390625,0.8344051446945338
0.00390625,0.8345381526104417
0.00390625,0.8346709470304976
0.00390625,0.834803528468324
0.00390625,0.8349358974358975
0.00390625,0.8350680544435548
0.00390625,0.8344
0.00390625,0.8345323741007195
0.00390625,0.8346645367412141
0.00390625,0.8347964884277733
0.00390625,0.8341307814992025
0.00390625,0.8342629482071713
0.00390625,0.8343949044585988
0.00390625,0.8345266507557677
0.00390625,0.834658187599364
0.00390625,0.8347895154884829
0.00390625,0.8341269841269842
0.00390625,0.8342585249801745
0.00390625,0.8343898573692552
0.00390625,0.8345209817893904
0.00390625,0.8346518987341772
0.00390625,0.8347826086956521
0.00390625,0.834913112164297
0.00390625,0.835043409629045
0.00390625,0.8351735015772871
0.00390625,0.8353033884948778
0.00390625,0.8354330708661417
0.00390625,0.8355625491738788
0.00390625,0.835691823899371
0.00390625,0.835820895522388
0.00390625,0.8359497645211931
0.00390625,0.836078431372549
0.00390625,0.835423197492163
0.00390625,0.8355520751761942
0.00390625,0.8356807511737089
0.00390625,0.8358092259577795
0.00390625,0.8359375
0.00390625,0.8360655737704918
0.00390625,0.8361934477379095
0.00390625,0.8363211223694466
0.00390625,0.8356697819314641
0.00390625,0.8357976653696498
0.00390625,0.8359253499222395
0.00390625,0.8360528360528361
0.00390625,0.8361801242236024
0.00390625,0.8355314197051978
0.00390625,0.8356589147286821
0.00390625,0.8357862122385747
0.00390625,0.8359133126934984
0.00390625,0.8360402165506574
0.00390625,0.8361669242658424
0.00390625,0.8362934362934363
0.00390625,0.8364197530864198
0.00390625,0.8365458750963762
0.00390625,0.8366718027734977
0.00390625,0.8367975365665897
0.00390625,0.8369230769230769
0.00390625,0.8370484242890085
0.00390625,0.837173579109063
0.00390625,0.837298541826554
0.00390625,0.8366564417177914
0.00390625,0.8360153256704981
0.00390625,0.8361408882082695
0.00390625,0.8355011476664116
0.00390625,0.8356269113149847
0.00390625,0.8349885408708938
0.00390625,0.8351145038167939
0.00390625,0.8352402745995423
0.00390625,0.8353658536585366
0.00390625,0.8354912414318355
0.00390625,0.8356164383561644
0.00390625,0.834980988593156
0.00390625,0.8351063829787234
0.00390625,0.8352315869400152
0.00390625,0.8353566009104704
0.00390625,0.8347232752084913
0.00390625,0.8348484848484848
0.00390625,0.8349735049205148
0.00390625,0.8350983358547656
0.00390625,0.8344671201814059
0.00390625,0.8345921450151057
0.00390625,0.8347169811320755
0.00390625,0.834841628959276
0.00390625,0.8349660889223813
0.00390625,0.8343373493975904
0.00390625,0.8344620015048909
0.00390625,0.8345864661654135
0.00390625,0.8347107438016529
0.00390625,0.8348348348348348
0.00390625,0.8342085521380345
0.00390625,0.8343328335832084
0.00390625,0.8344569288389513
0.00390625,0.8345808383233533
0.00390625,0.8347045624532535
0.00390625,0.8348281016442451
0.00390625,0.8349514563106796
0.00390625,0.8343283582089552
0.00390625,0.8337061894108874
0.00390625,0.8338301043219076
0.00390625,0.8339538346984363
0.00390625,0.8340773809523809
0.00390625,0.8342007434944237
0.00390625,0.8343239227340268
0.00390625,0.8344469190794358
0.00390625,0.8345697329376854
0.00390625,0.8346923647146034
0.00390625,0.8348148148148148
0.00390625,0.8349370836417469
0.00390625,0.8350591715976331
0.00390625,0.8344419807834442
0.00390625,0.8345642540620384
0.00390625,0.8346863468634687
0.00390625,0.8348082595870207
0.00390625,0.8349299926308033
0.00390625,0.8350515463917526
0.00390625,0.8351729212656365
0.00390625,0.8352941176470589
0.00439453125,0.8346803820720059
0.00439453125,0.8348017621145375
0.00439453125,0.8341892883345561
0.00439453125,0.8335777126099707
0.00439453125,0.8336996336996337
0.00439453125,0.8330893118594437
0.00439453125,0.8332114118507681
0.00439453125,0.8326023391812866
0.00439453125,0.8327246165084002
0.00439453125,0.8328467153284671
0.00439453125,0.8329686360320934
0.00439453125,0.8330903790087464
0.00439453125,0.833211944646759
0.00439453125,0.8333333333333334
0.00439453125,0.8334545454545454
0.00439453125,0.8328488372093024
0.00439453125,0.8329702251270878
0.00439453125,0.8330914368650217
0.00439453125,0.8332124728063814
0.00439453125,0.8333333333333334
0.00439453125,0.833454018826937
0.00439453125,0.8335745296671491
0.00439453125,0.8336948662328272
0.00439453125,0.8338150289017341
0.00439453125,0.8339350180505415
0.00439453125,0.834054834054834
0.00439453125,0.8341744772891132
0.00439453125,0.8335734870317003
0.00439453125,0.8336933045356372
0.00439453125,0.8330935251798561
0.00439453125,0.8332135154565061
0.00439453125,0.8333333333333334
0.00439453125,0.8334529791816224
0.00439453125,0.8335724533715926
0.00439453125,0.8336917562724014
0.00439453125,0.833810888252149
0.00439453125,0.8339298496778812
0.00439453125,0.8340486409155937
0.00439453125,0.8341672623302359
0.00439453125,0.8342857142857143
0.00439453125,0.8336902212705211
0.00439453125,0.833808844507846
0.00439453125,0.8339272986457591
0.00439453125,0.834045584045584
0.00439453125,0.8341637010676156
0.00439453125,0.8342816500711238
0.00439453125,0.8343994314143568
0.00439453125,0.8345170454545454
0.00439453125,0.8339247693399574
0.00439453125,0.8333333333333334
0.00439453125,0.8334514528703048
0.00439453125,0.8335694050991501
0.00439453125,0.8336871903750884
0.00439453125,0.8330975954738331
0.00439453125,0.8332155477031802
0.00439453125,0.8333333333333334
0.00439453125,0.8334509527170078
0.00439453125,0.8335684062059239
0.00439453125,0.8336856941508104
0.00439453125,0.8338028169014085
0.00439453125,0.8339197748064743
0.00439453125,0.8340365682137834
0.00439453125,0.8334504567814477
0.00439453125,0.8335674157303371
0.00439453125,0.8336842105263158
0.00439453125,0.8330995792426368
0.00439453125,0.8332165381920112
0.00439453125,0.8333333333333334
0.00439453125,0.8334499650104968
0.00439453125,0.8328671328671329
0.00439453125,0.83298392732355
0.00439453125,0.8331005586592178
0.00439453125,0.8332170272156315
0.00439453125,0.8333333333333334
0.00439453125,0.8334494773519163
0.00439453125,0.8328690807799443
0.00439453125,0.8329853862212944
0.00439453125,0.8331015299026425
0.00439453125,0.8332175121612231
0.00439453125,0.8333333333333334
0.00439453125,0.8327550312283136
0.0048828125,0.8328710124826629
0.0048828125,0.8322938322938322
0.0048828125,0.832409972299169
0.0048828125,0.8325259515570934
0.0048828125,0.8326417704011065
0.0048828125,0.8327574291637871
0.0048828125,0.8328729281767956
0.0048828125,0.8329882677708764
0.0048828125,0.833103448275862
0.0048828125,0.8332184700206754
0.0048828125,0.8333333333333334
0.0048828125,0.8334480385409497
0.0048828125,0.8335625859697386
0.0048828125,0.8336769759450172
0.0048828125,0.8337912087912088
0.0048828125,0.8339052848318462
0.0048828125,0.8340192043895748
0.0048828125,0.8341329677861549
0.0048828125,0.8335616438356165
0.0048828125,0.8336755646817249
0.0048828125,0.8337893296853626
0.0048828125,0.833902939166097
0.0048828125,0.8340163934426229
0.0048828125,0.8341296928327645
0.0048828125,0.8342428376534788
0.0048828125,0.8343558282208589
0.0048828125,0.8344686648501363
0.0048828125,0.8345813478556842
0.0048828125,0.8346938775510204
0.0048828125,0.8348062542488104
0.0048828125,0.8349184782608695
0.0048828125,0.835030549898167
0.0048828125,0.8351424694708277
0.0048828125,0.8352542372881356
0.0048828125,0.8346883468834688
0.0048828125,0.8341232227488151
0.0048828125,0.8342354533152909
0.0048828125,0.8343475321162948
0.0048828125,0.8344594594594594
0.0048828125,0.8345712356515868
0.0048828125,0.8340080971659919
0.0048828125,0.8341200269723533
0.0048828125,0.8335579514824798
0.0048828125,0.832996632996633
0.0048828125,0.8331090174966352
0.0048828125,0.8332212508406187
0.0048828125,0.8333333333333334
0.0048828125,0.8334452652787105
0.0048828125,0.8335570469798658
0.0048828125,0.8336686787391012
0.0048828125,0.8337801608579088
0.0048828125,0.8338914936369726
0.0048828125,0.8340026773761714
0.0048828125,0.8334448160535117
0.0048828125,0.8328877005347594
0.0048828125,0.832999331997328
0.0048828125,0.8331108144192256
0.0048828125,0.8332221480987325
0.0048828125,0.8326666666666667
0.0048828125,0.832111925383078
0.0048828125,0.8322237017310253
0.0048828125,0.8323353293413174
0.0048828125,0.8324468085106383
0.0048828125,0.8325581395348837
0.0048828125,0.8326693227091634
0.0048828125,0.8321167883211679
0.0048828125,0.8322281167108754
0.0048828125,0.832339297548045
0.0048828125,0.8324503311258278
0.0048828125,0.8325612177365983
0.0048828125,0.8326719576719577
0.0048828125,0.8327825512227363
0.0048828125,0.832892998678996
0.0048828125,0.833003300330033
0.0048828125,0.83311345646438
0.0048828125,0.8332234673698088
0.0048828125,0.8333333333333334
0.0048828125,0.8334430546412114
0.0048828125,0.8335526315789473
0.0048828125,0.8336620644312952
0.0048828125,0.8331143232588699
0.0048828125,0.8332239001969797
0.0048828125,0.8333333333333334
0.0048828125,0.8334426229508197
0.0048828125,0.8335517693315858
0.0048828125,0.83366077275704
0.0048828125,0.8337696335078534
0.0048828125,0.8332243296272073
0.0048828125,0.8333333333333334
0.0048828125,0.8334421946440235
0.0048828125,0.8335509138381201
0.0048828125,0.8336594911937377
0.0048828125,0.833767926988266
0.0048828125,0.8338762214983714
0.0048828125,0.833984375
0.0048828125,0.8334417696811971
0.0048828125,0.8328998699609883
0.0048828125,0.8330084470435347
0.0048828125,0.8331168831168831
0.0048828125,0.8332251784555483
0.0048828125,0.8333333333333334
0.0048828125,0.8334413480233311
0.0048828125,0.832901554404145
0.0048828125,0.8330097087378641
0.0048828125,0.833117723156533
0.0048828125,0.8332255979314803
0.0048828125,0.8333333333333334
0.0048828125,0.8334409296320207
0.0048828125,0.8335483870967741
0.0048828125,0.8336557059961315
0.0048828125,0.8337628865979382
0.0048828125,0.8338699291693497
0.0048828125,0.8333333333333334
0.0048828125,0.8334405144694533
0.0048828125,0.8329048843187661
0.0048828125,0.8330122029543995
0.0048828125,0.8331193838254172
0.0048828125,0.8332264271969211
0.00537109375,0.8326923076923077
0.00537109375,0.8321588725176169
0.00537109375,0.8322663252240717
0.00537109375,0.8323736404350608
0.00537109375,0.8318414322250639
0.00537109375,0.8319488817891374
0.00537109375,0.8314176245210728
0.00537109375,0.8315252074026803
0.00537109375,0.8316326530612245
0.00537109375,0.8311026131293817
0.00537109375,0.8312101910828026
0.00537109375,0.8313176320814768
0.00537109375,0.8307888040712468
0.00537109375,0.8308963763509218
0.00537109375,0.8310038119440915
0.00537109375,0.8304761904761905
0.00537109375,0.8305837563451777
0.00537109375,0.8306911857958148
0.00537109375,0.8307984790874525
0.00537109375,0.830905636478784
0.00537109375,0.8310126582278481
0.00537109375,0.8311195445920304
0.00537109375,0.8312262958280657
0.00537109375,0.8313329121920404
0.00537109375,0.8314393939393939
0.00537109375,0.8315457413249211
0.00537109375,0.8316519546027743
0.00537109375,0.831758034026465
0.00537109375,0.8312342569269522
0.00537109375,0.8313404657016992
0.00537109375,0.8314465408805032
0.00537109375,0.8315524827152734
0.00537109375,0.8316582914572864
0.00537109375,0.8317639673571877
0.00537109375,0.8318695106649937
0.00537109375,0.831974921630094
0.00537109375,0.831453634085213
0.00537109375,0.8315591734502191
0.00537109375,0.8316645807259074
0.00537109375,0.8317698561601
0.00537109375,0.83125
0.00537109375,0.8313554028732042
0.00537109375,0.8314606741573034
0.00537109375,0.8315658140985652
0.00537109375,0.8316708229426434
0.00537109375,0.8317757009345794
0.00537109375,0.8312577833125778
0.00537109375,0.8313627878033603
0.00537109375,0.8314676616915423
0.00537109375,0.8315724052206339
0.00537109375,0.831055900621118
0.00537109375,0.8305400372439479
0.00537109375,0.8306451612903226
0.00537109375,0.8307501549907006
0.00537109375,0.8308550185873605
0.00537109375,0.8303405572755418
0.00537109375,0.8304455445544554
0.00537109375,0.8305504019789735
0.00537109375,0.8300370828182941
0.00537109375,0.8295243977764052
0.00537109375,0.8296296296296296
0.00537109375,0.8297347316471314
0.00537109375,0.8298397040690506
0.00537109375,0.8299445471349353
0.00537109375,0.8300492610837439
0.00537109375,0.8301538461538461
0.00537109375,0.8302583025830258
0.00537109375,0.8303626306084819
0.00537109375,0.8304668304668305
0.00537109375,0.8299570288520565
0.00537109375,0.8300613496932515
0.00537109375,0.8301655426118946
0.00537109375,0.8302696078431373
0.00537109375,0.8303735456215554
0.00537109375,0.8298653610771114
0.00537109375,0.8299694189602447
0.00537109375,0.8294621026894865
0.00537109375,0.8295662797800856
0.00537109375,0.8296703296703297
0.00537109375,0.8297742525930445
0.00537109375,0.8298780487804878
0.00537109375,0.829981718464351
0.00537109375,0.8300852618757613
0.00537109375,0.8301886792452831
0.00537109375,0.8302919708029197
0.00537109375,0.8303951367781155
0.00537109375,0.830498177399757
0.00537109375,0.8306010928961749
0.00537109375,0.8307038834951457
0.00537109375,0.8308065494238933
0.00537109375,0.8303030303030303
0.00537109375,0.8304058146577832
0.00537109375,0.8305084745762712
0.00537109375,0.8300060496067756
0.00537109375,0.8301088270858524
0.00537109375,0.8302114803625378
0.00537109375,0.8297101449275363
0.00537109375,0.8298129149064575
0.00537109375,0.8299155609167672
0.00537109375,0.8294153104279687
0.00537109375,0.8289156626506025
0.00537109375,0.8290186634557496
0.00537109375,0.8291215403128761
0.00537109375,0.8292242934455802
0.005859375,0.8287259615384616
0.005859375,0.8288288288288288
0.005859375,0.8289315726290516
0.005859375,0.8290341931613677
0.005859375,0.8285371702637889
0.005859375,0.8286399041342121
0.005859375,0.8287425149700599
0.005859375,0.8288450029922202
0.005859375,0.8289473684210527
0.005859375,0.8290496114763897
0.005859375,0.8291517323775388
0.005859375,0.8286567164179105
0.005859375,0.8281622911694511
0.005859375,0.8282647584973166
0.005859375,0.8283671036948749
0.005859375,0.8284693269803455
0.005859375,0.8285714285714286
0.005859375,0.8286734086853064
0.005859375,0.8287752675386445
0.005859375,0.8282828282828283
0.005859375,0.8283847980997625
0.005859375,0.828486646884273
0.005859375,0.8285883748517201
0.005859375,0.8286899822169532
0.005859375,0.8287914691943128
0.005859375,0.8288928359976317
0.005859375,0.8284023668639053
0.005859375,0.8285038438793614
0.005859375,0.8280141843971631
0.005859375,0.8281157708210277
0.005859375,0.8282172373081464
0.005859375,0.8283185840707965
0.005859375,0.8284198113207547
0.005859375,0.8285209192692987
0.005859375,0.8286219081272085
0.005859375,0.8287227781047675
0.005859375,0.8288235294117647
0.005859375,0.8289241622574955
0.005859375,0.8290246768507638
0.005859375,0.8291250733998825
0.005859375,0.829225352112676
0.005859375,0.8287390029325513
0.005859375,0.8288393903868698
0.005859375,0.8289396602226128
0.005859375,0.8290398126463701
0.005859375,0.8285547103569338
0.005859375,0.8286549707602339
0.005859375,0.8281706604324957
0.005859375,0.8276869158878505
0.005859375,0.8277875072971396
0.005859375,0.8278879813302217
0.005859375,0.8279883381924198
0.005859375,0.828088578088578
0.005859375,0.8281887012230634
0.005859375,0.8282887077997672
0.005859375,0.8283885980221058
0.005859375,0.8284883720930233
0.005859375,0.8285880302149913
0.005859375,0.8286875725900116
0.005859375,0.828786999419617
0.005859375,0.8288863109048724
0.005859375,0.8289855072463768
0.005859375,0.8290845886442642
0.005859375,0.829183555298205
0.005859375,0.8292824074074074
0.005859375,0.8293811451706189
0.005859375,0.8294797687861272
0.005859375,0.829578278451762
0.005859375,0.8290993071593533
0.005859375,0.829197922677438
0.005859375,0.828719723183391
0.005859375,0.8288184438040346
0.005859375,0.8289170506912442
0.005859375,0.8290155440414507
0.005859375,0.8291139240506329
0.005859375,0.8292121909143185
0.005859375,0.8293103448275863
0.005859375,0.829408385985066
0.005859375,0.8295063145809415
0.005859375,0.8290304073436604
0.005859375,0.8291284403669725
0.005859375,0.8286532951289398
0.005859375,0.8287514318442154
0.005859375,0.8288494562106469
0.005859375,0.8289473684210527
0.005859375,0.8290451686678102
0.005859375,0.8291428571428572
0.005859375,0.8292404340376928
0.005859375,0.829337899543379
0.005859375,0.829435253850542
0.005859375,0.8295324971493728
0.005859375,0.8290598290598291
0.005859375,0.8291571753986332
0.005859375,0.8292544109277177
0.005859375,0.8293515358361775
0.005859375,0.8294485503126776
0.005859375,0.8295454545454546
0.005859375,0.8296422487223168
0.005859375,0.8297389330306469
0.005859375,0.8298355076574021
0.005859375,0.8293650793650794
0.005859375,0.8294617563739377
0.005859375,0.8295583238958097
0.005859375,0.8296547821165817
0.005859375,0.829185520361991
0.005859375,0.8292820802713398
0.005859375,0.8293785310734463
0.005859375,0.8294748729531338
0.005859375,0.8295711060948081
0.005859375,0.8296672306824591
0.005859375,0.8297632468996617
0.005859375,0.8298591549295775
0.005859375,0.829954954954955
0.005859375,0.8300506471581317
0.005859375,0.8301462317210349
0.005859375,0.8296795952782462
0.005859375,0.8292134831460675
0.005859375,0.8293093767546322
0.005859375,0.8288439955106621
0.005859375,0.82893998878295
0.005859375,0.82847533632287
0.005859375,0.8285714285714286
0.005859375,0.8286674132138858
0.005859375,0.8282036933407946
0.005859375,0.8282997762863534
0.005859375,0.8283957518166574
0.005859375,0.8284916201117318
0.005859375,0.8285873813512005
0.005859375,0.8286830357142857
0.005859375,0.8282208588957055
0.005859375,0.8283166109253066
0.005859375,0.8278551532033426
0.005859375,0.8279510022271714
0.005859375,0.8280467445742905
0.005859375,0.8281423804226918
0.005859375,0.8282379099499723
0.005859375,0.8283333333333334
0.005859375,0.8284286507495836
0.005859375,0.8285238623751388
0.005859375,0.8286189683860233
0.005859375,0.8287139689578714
0.005859375,0.8282548476454293
0.005859375,0.8283499446290143
0.005859375,0.8284449363586054
0.005859375,0.8285398230088495
0.005859375,0.8286346047540077
0.005859375,0.8287292817679558
0.00634765625,0.8282716731087797
0.00634765625,0.8278145695364238
0.00634765625,0.8279095421952565
0.00634765625,0.8274531422271224
0.00634765625,0.8275482093663912
0.00634765625,0.8276431718061674
0.00634765625,0.8277380297193175
0.00634765625,0.8278327832783279
0.00634765625,0.8279274326553051
0.00634765625,0.8274725274725274
0.00634765625,0.827567270730368
0.00634765625,0.827661909989023
0.00634765625,0.827756445419638
0.00634765625,0.8278508771929824
0.00634765625,0.827945205479452
0.00634765625,0.8274917853231106
0.00634765625,0.8270388615216201
0.00634765625,0.8271334792122538
0.00634765625,0.8272279934390377
0.00634765625,0.8273224043715847
0.00634765625,0.827416712179137
0.00634765625,0.8275109170305677
0.00634765625,0.8276050190943808
0.00634765625,0.8276990185387132
0.00634765625,0.8277929155313352
0.00634765625,0.8278867102396514
0.00634765625,0.8279804028307022
0.00634765625,0.8275299238302503
0.00634765625,0.8276237085372485
0.00634765625,0.8277173913043478
0.00634765625,0.8278109722976643
0.00634765625,0.8279044516829533
0.00634765625,0.8274552360282149
0.00634765625,0.8275488069414316
0.00634765625,0.82710027100271
0.00634765625,0.8271939328277357
0.00634765625,0.8272874932322686
0.00634765625,0.8273809523809523
0.00634765625,0.8274743104380746
0.00634765625,0.8275675675675676
0.00634765625,0.8276607239330092
0.00634765625,0.8272138228941684
0.00634765625,0.8273070696168375
0.00634765625,0.8274002157497303
0.00634765625,0.8274932614555256
0.00634765625,0.8270474137931034
0.00634765625,0.827140549273021
0.00634765625,0.8272335844994618
0.00634765625,0.8273265196342119
0.00634765625,0.8274193548387097
0.00634765625,0.8275120902740463
0.00634765625,0.8276047261009667
0.00634765625,0.8276972624798712
0.00634765625,0.8272532188841202
0.00634765625,0.8273458445040215
0.00634765625,0.827438370846731
0.00634765625,0.8275307980717729
0.00634765625,0.8276231263383298
0.00634765625,0.8277153558052435
0.00634765625,0.8272727272727273
0.00634765625,0.8273650454302512
0.00634765625,0.8274572649572649
0.00634765625,0.8275493860117459
0.00634765625,0.8276414087513341
0.00634765625,0.8277333333333333
0.00634765625,0.8272921108742004
0.00634765625,0.8273841236014917
0.00634765625,0.8274760383386581
0.00634765625,0.82756785524215
0.00634765625,0.8276595744680851
0.00634765625,0.8277511961722488
0.00634765625,0.8278427205100957
0.00634765625,0.8279341476367499
0.00634765625,0.8280254777070064
0.00634765625,0.8281167108753316
0.00634765625,0.8282078472958643
0.00634765625,0.8282988871224165
0.00634765625,0.8283898305084746
0.00634765625,0.8284806776071996
0.00634765625,0.8285714285714286
0.00634765625,0.8281332628239026
0.00634765625,0.8282241014799154
0.00634765625,0.8283148441627047
0.00634765625,0.8284054910242872
0.00634765625,0.8279683377308708
0.00634765625,0.8280590717299579
0.00634765625,0.8281497100685292
0.00634765625,0.827713382507903
0.00634765625,0.8278041074249605
0.00634765625,0.8278947368421052
0.00634765625,0.8279852709100474
0.00634765625,0.8280757097791798
0.00634765625,0.8281660535995796
0.00634765625,0.8282563025210085
0.00634765625,0.8283464566929134
0.00634765625,0.8279118572927597
0.00634765625,0.8280020975353959
0.00634765625,0.8275681341719078
0.00634765625,0.8276584599266632
0.00634765625,0.8277486910994765
0.00634765625,0.8278388278388278
0.00634765625,0.827928870292887
0.00634765625,0.8280188186095139
0.00634765625,0.8275862068965517
0.00634765625,0.8276762402088773
0.00634765625,0.8277661795407099
0.00634765625,0.8278560250391236
0.00634765625,0.8279457768508863
0.0068359375,0.8275143303804064
0.0068359375,0.8276041666666667
0.0068359375,0.8271733472149921
0.0068359375,0.8267429760665973
0.0068359375,0.8268330733229329
0.0068359375,0.8269230769230769
0.0068359375,0.827012987012987
0.0068359375,0.8271028037383178
0.0068359375,0.8271925272444214
0.0068359375,0.8272821576763485
0.0068359375,0.8273716951788491
0.0068359375,0.8269430051813471
0.0068359375,0.8270326255825997
0.0068359375,0.8271221532091098
0.0068359375,0.827211588204863
0.0068359375,0.827300930713547
0.0068359375,0.827390180878553
0.0068359375,0.8274793388429752
0.0068359375,0.8275684047496128
0.0068359375,0.8276573787409701
0.0068359375,0.8277462609592573
0.0068359375,0.8278350515463917
0.0068359375,0.8279237506439979
0.0068359375,0.8280123583934088
0.0068359375,0.8281008749356665
0.0068359375,0.8281893004115226
0.0068359375,0.8282776349614396
0.0068359375,0.8278520041109969
0.0068359375,0.8279404211607602
0.0068359375,0.8280287474332649
0.0068359375,0.827603899435608
0.0068359375,0.8271794871794872
0.0068359375,0.8272680676576115
0.0068359375,0.8273565573770492
0.0068359375,0.8274449564772145
0.0068359375,0.827021494370522
0.0068359375,0.8271099744245525
0.0068359375,0.8271983640081799
0.0068359375,0.8272866632600919
0.0068359375,0.8273748723186926
0.0068359375,0.8274629913221031
0.0068359375,0.8275510204081633
0.0068359375,0.8276389597144315
0.0068359375,0.827217125382263
0.0068359375,0.8273051451859399
0.0068359375,0.8273930753564155
0.0068359375,0.8274809160305343
0.0068359375,0.8275686673448627
0.0068359375,0.8276563294356889
0.0068359375,0.8277439024390244
0.0068359375,0.8278313864906044
0.0068359375,0.8279187817258883
0.0068359375,0.8274987316083207
0.0068359375,0.827079107505071
0.0068359375,0.8271667511403953
0.0068359375,0.8272543059777102
0.0068359375,0.8273417721518987
0.0068359375,0.8274291497975709
0.0068359375,0.8275164390490642
0.0068359375,0.8276036400404448
0.0068359375,0.8276907529055079
0.0068359375,0.8277777777777777
0.0068359375,0.8278647147905098
0.0068359375,0.8279515640766902
0.0068359375,0.8280383257690368
0.0068359375,0.8276209677419355
0.0068359375,0.8277078085642318
0.0068359375,0.8272910372608258
0.0068359375,0.8268746854554605
0.0068359375,0.8269617706237424
0.0068359375,0.8270487682252388
0.0068359375,0.8271356783919598
0.0068359375,0.8272225012556504
0.0068359375,0.8273092369477911
0.0068359375,0.8273958855995986
0.0068359375,0.827482447342026
0.0068359375,0.8275689223057644
0.0068359375,0.8276553106212425
0.0068359375,0.8272408612919379
0.0068359375,0.8273273273273273
0.0068359375,0.8274137068534267
0.0068359375,0.8275
0.0068359375,0.8275862068965517
0.0068359375,0.8271728271728271
0.0068359375,0.8272591113330005
0.0068359375,0.8273453093812375
0.0068359375,0.827431421446384
0.0068359375,0.827517447657029
0.0068359375,0.8276033881415047
0.0068359375,0.827191235059761
0.0068359375,0.8272772523643603
0.0068359375,0.827363184079602
0.0068359375,0.8274490303331675
0.0068359375,0.8275347912524851
0.0068359375,0.827123695976155
0.0068359375,0.8272095332671301
0.0068359375,0.8267990074441688
0.0068359375,0.8268849206349206
0.0068359375,0.826970748636589
0.0068359375,0.8270564915758176
0.0068359375,0.8271421495789995
0.0068359375,0.8272277227722772
0.0068359375,0.8268184067293419
0.0068359375,0.8269040553907022
0.0068359375,0.8269896193771626
0.0068359375,0.8270750988142292
0.0068359375,0.8271604938271605
0.0068359375,0.8272458045409674
0.0068359375,0.8273310310804144
0.0068359375,0.8274161735700197
0.0068359375,0.827008378511582
0.0068359375,0.8270935960591133
0.0068359375,0.827178729689808
0.0068359375,0.8267716535433071
0.0068359375,0.8268568617806198
0.0068359375,0.8269419862340216
0.0068359375,0.827027027027027
0.0068359375,0.8271119842829077
0.0068359375,0.8267059401080019
0.0068359375,0.8267909715407262
0.0068359375,0.8268759195684159
0.0068359375,0.8269607843137254
0.0068359375,0.8270455658990691
0.0068359375,0.827130264446621
0.0068359375,0.8272148800783162
0.0068359375,0.8272994129158513
0.0068359375,0.8273838630806846
0.0068359375,0.8274682306940372
0.0068359375,0.827552515876893
0.0068359375,0.82763671875
0.0068359375,0.8277208394338702
0.0068359375,0.8273170731707317
0.0068359375,0.8274012676743052
0.0068359375,0.8269980506822612
0.0068359375,0.826595226497808
0.0068359375,0.8266796494644596
0.0068359375,0.8267639902676399
0.0068359375,0.8268482490272373
0.0068359375,0.8269324258629072
0.0068359375,0.827016520894072
0.0068359375,0.8271005342399222
0.0068359375,0.8271844660194175
0.0068359375,0.8272683163512858
0.0068359375,0.8268671193016489
0.0068359375,0.8264663111972855
0.0068359375,0.8265503875968992
0.0068359375,0.826634382566586
0.0068359375,0.8267182962245886
0.0068359375,0.8268021286889211
0.0068359375,0.8268858800773694
0.0068359375,0.8269695505074915
0.00732421875,0.8270531400966183
0.00732421875,0.8266537904394012
0.00732421875,0.8267374517374517
0.00732421875,0.8268210323203087
0.00732421875,0.8269045323047252
0.00732421875,0.826987951807229
0.00732421875,0.8270712909441233
0.00732421875,0.8271545498314877
0.00732421875,0.8272377285851781
0.00732421875,0.8273208273208273
0.00732421875,0.8274038461538461
0.00732421875,0.8274867851994233
0.00732421875,0.8275696445725265
0.00732421875,0.8276524243879021
0.00732421875,0.8277351247600768
0.00732421875,0.8278177458033573
0.00732421875,0.8279002876318312
0.00732421875,0.8275035936751318
0.00732421875,0.8275862068965517
0.00732421875,0.8276687410244136
0.00732421875,0.8277511961722488
0.00732421875,0.8273553323768532
0.00732421875,0.8274378585086042
0.00732421875,0.8270425226946966
0.00732421875,0.8271251193887297
0.00732421875,0.8272076372315036
0.00732421875,0.8272900763358778
0.00732421875,0.8273724368144969
0.00732421875,0.8274547187797903
0.00732421875,0.8275369223439734
0.00732421875,0.8276190476190476
0.00732421875,0.8277010947168015
0.00732421875,0.8277830637488106
0.00732421875,0.8278649548264384
0.00732421875,0.8274714828897338
0.00732421875,0.8275534441805226
0.00732421875,0.8276353276353277
0.00732421875,0.8272425249169435
0.00732421875,0.8273244781783681
0.00732421875,0.8274063537221432
0.00732421875,0.8270142180094787
0.00732421875,0.8266224538133586
0.00732421875,0.8267045454545454
0.00732421875,0.8267865593942262
0.00732421875,0.826868495742668
0.00732421875,0.826950354609929
0.00732421875,0.8270321361058601
0.00732421875,0.8266414737836562
0.00732421875,0.826251180358829
0.00732421875,0.8263331760264275
0.00732421875,0.8264150943396227
0.00732421875,0.8264969354078265
0.00732421875,0.8265786993402451
0.00732421875,0.8266603862458785
0.00732421875,0.8267419962335216
0.00732421875,0.8268235294117647
0.00732421875,0.8269049858889934
0.00732421875,0.8269863657733898
0.00732421875,0.8265977443609023
0.00732421875,0.8266791921089713
0.00732421875,0.8262910798122066
0.00732421875,0.8263725950258095
0.00732421875,0.8264540337711069
0.00732421875,0.8265353961556493
0.00732421875,0.8266166822867854
0.00732421875,0.8266978922716628
0.00732421875,0.8267790262172284
0.00732421875,0.8268600842302293
0.00732421875,0.8269410664172123
0.00732421875,0.8270219728845255
0.00732421875,0.8271028037383178
0.00732421875,0.8271835590845399
0.00732421875,0.8272642390289449
0.00732421875,0.8273448436770882
0.00732421875,0.8269589552238806
0.00732421875,0.8270396270396271
0.00732421875,0.8271202236719478
0.00732421875,0.8272007452258966
0.00732421875,0.8268156424581006
0.00732421875,0.8268962308050256
0.00732421875,0.8269767441860465
0.00732421875,0.8265922826592282
0.00732421875,0.8266728624535316
0.00732421875,0.8267533673943335
0.00732421875,0.8268337975858867
0.00732421875,0.8269141531322506
0.00732421875,0.8269944341372912
0.00732421875,0.8270746407046824
0.00732421875,0.8266913809082483
0.00732421875,0.826308476146364
0.00732421875,0.8263888888888888
0.00732421875,0.8264692272096251
0.00732421875,0.8265494912118408
0.00732421875,0.8261673601479427
0.00732421875,0.8262476894639557
0.00732421875,0.8263279445727483
0.00732421875,0.8264081255771006
0.00732421875,0.8264882325796031
0.00732421875,0.8265682656826568
0.00732421875,0.8266482249884739
0.00732421875,0.8267281105990784
0.00732421875,0.8268079226163059
0.00732421875,0.8268876611418048
0.00732421875,0.8269673262770364
0.00732421875,0.8265869365225391
0.00732421875,0.8266666666666667
0.00732421875,0.8267463235294118
0.00732421875,0.8268259072117593
0.00732421875,0.8269054178145088
0.00732421875,0.8265259293253786
0.00732421875,0.826605504587156
0.00732421875,0.8262265016047684
0.00732421875,0.8263061411549038
0.00732421875,0.82638570774164
0.00732421875,0.8264652014652014
0.00732421875,0.8265446224256293
0.00732421875,0.8266239707227814
0.00732421875,0.8262459990855052
0.00732421875,0.8263254113345521
0.00732421875,0.8264047510278666
0.00732421875,0.8264840182648402
0.00732421875,0.8265632131446828
0.00732421875,0.8261861313868614
0.00732421875,0.826265389876881
0.00732421875,0.8263445761166819
0.00732421875,0.8259681093394078
0.00732421875,0.8260473588342441
0.00732421875,0.8261265361857077
0.00732421875,0.8262056414922657
0.00732421875,0.8258299226921327
0.00732421875,0.8259090909090909
0.00732421875,0.8255338482507951
0.00732421875,0.8256130790190735
0.00732421875,0.8252383113935542
0.00732421875,0.8253176043557169
0.00732421875,0.8253968253968254
0.00732421875,0.8254759746146872
0.00732421875,0.8255550521069325
0.00732421875,0.8251811594202898
0.00732421875,0.8252602987777274
0.00732421875,0.8253393665158371
0.00732421875,0.8254183627317956
0.00732421875,0.825497287522604
0.00732421875,0.8255761409850881
0.00732421875,0.8252032520325203
0.00732421875,0.8252821670428894
0.00732421875,0.8253610108303249
0.00732421875,0.8254397834912043
0.00732421875,0.8255184851217313
0.00732421875,0.825597115817936
0.00732421875,0.8252252252252252
0.0078125,0.825303917154435
0.0078125,0.8253825382538253
0.0078125,0.8250112460638777
0.0078125,0.8246402877697842
0.0078125,0.8247191011235955
0.0078125,0.8247978436657682
0.0078125,0.8248765154916928
0.0078125,0.8245062836624776
0.0078125,0.8245850157021085
0.0078125,0.8246636771300448
0.0078125,0.8247422680412371
0.0078125,0.8248207885304659
0.0078125,0.8248992386923422
0.0078125,0.8245299910474485
0.0078125,0.8246085011185682
0.0078125,0.8242397137745975
0.0078125,0.8243182834152883
0.0078125,0.824396782841823
0.0078125,0.8244752121482805
0.0078125,0.8245535714285714
0.0078125,0.8246318607764391
0.0078125,0.8242640499553969
0.0078125,0.8243423985733392
0.0078125,0.8244206773618539
0.0078125,0.8240534521158129
0.0078125,0.8241317898486198
0.0078125,0.8242100578549176
0.0078125,0.824288256227758
0.0078125,0.8243663850600267
0.0078125,0.824
0.0078125,0.8240781874722346
0.0078125,0.8241563055062167
0.0078125,0.8242343541944075
0.0078125,0.8243123336291038
0.0078125,0.824390243902439
0.0078125,0.8240248226950354
0.0078125,0.824102791315906
0.0078125,0.8241806908768822
0.0078125,0.8242585214696768
0.0078125,0.8238938053097346
0.0078125,0.8239716939407342
0.0078125,0.8236074270557029
0.0078125,0.8236853733981441
0.0078125,0.8237632508833922
0.0078125,0.823841059602649
0.0078125,0.823918799646955
0.0078125,0.8239964711071901
0.0078125,0.8240740740740741
0.0078125,0.8241516086381666
0.0078125,0.8242290748898679
0.0078125,0.8243064729194187
0.0078125,0.823943661971831
0.0078125,0.8235811702595689
0.0078125,0.8236587510993844
0.0078125,0.8237362637362637
0.0078125,0.8233743409490334
0.0078125,0.8234519104084321
0.0078125,0.8230904302019315
0.0078125,0.822729267222466
0.0078125,0.8223684210526315
0.0078125,0.8224462954844366
0.0078125,0.8220858895705522
0.0078125,0.8221638195356986
0.0078125,0.8218038528896673
0.0078125,0.8218818380743983
0.0078125,0.8219597550306211
0.0078125,0.8220376038478356
0.0078125,0.8221153846153846
0.0078125,0.8221930974224552
0.0078125,0.8222707423580786
0.0078125,0.8223483195111305
0.0078125,0.8219895287958116
0.0078125,0.822067160924553
0.0078125,0.8221447253705318
0.0078125,0.8222222222222222
0.0078125,0.8222996515679443
0.0078125,0.8223770134958641
0.0078125,0.8224543080939948
0.0078125,0.8225315354501957
0.0078125,0.8226086956521739
0.0078125,0.8226857887874837
0.0078125,0.8227628149435273
0.0078125,0.8228397742075554
0.0078125,0.8224826388888888
0.0078125,0.8221258134490239
0.0078125,0.8222029488291414
0.0078125,0.8222800173385348
0.0078125,0.8223570190641247
0.0078125,0.8220008661758337
0.0078125,0.8220779220779221
0.0078125,0.8221549112938122
0.0078125,0.8222318339100346
0.0078125,0.8223086900129701
0.0078125,0.8223854796888505
0.0078125,0.822462203023758
0.0078125,0.822538860103627
0.0078125,0.8226154510142426
0.0078125,0.8226919758412424
0.0078125,0.8223372143165157
0.0078125,0.8224137931034483
0.0078125,0.8224903059026282
0.0078125,0.8225667527993109
0.0078125,0.8226431338786052
0.0078125,0.8227194492254734
0.0078125,0.8227956989247311
0.0078125,0.8224419604471195
0.0078125,0.822518263859046
0.0078125,0.822594501718213
0.0078125,0.8226706741090597
0.0078125,0.8227467811158798
0.0078125,0.8228228228228228
0.0078125,0.8224699828473413
0.0078125,0.8225460780111444
0.0078125,0.8226221079691517
0.0078125,0.8226980728051392
0.0078125,0.822345890410959
0.0078125,0.8224219084296106
0.0078125,0.8220701454234388
0.0078125,0.8221462163317658
0.0078125,0.8222222222222222
0.0078125,0.822298163178129
0.0078125,0.8223740392826644
0.0078125,0.8224498506188647
0.0078125,0.8225255972696246
0.0078125,0.8221748400852879
0.0078125,0.8222506393861893
0.0078125,0.8223263740945889
0.0078125,0.8224020442930153
0.0078125,0.8220519369944658
0.0078125,0.8221276595744681
0.0078125,0.8222033177371332
0.0078125,0.8222789115646258
0.0078125,0.8219294517637059
0.0078125,0.8215802888700084
0.0078125,0.821656050955414
0.0078125,0.8217317487266553
0.0078125,0.8218073822655918
0.0078125,0.821882951653944
0.0078125,0.8219584569732937
0.0078125,0.8216101694915254
0.0078125,0.8212621770436256
0.0078125,0.821337849280271
0.0078125,0.8209902666102412
0.0078125,0.8210659898477157
0.0078125,0.8207188160676533
0.0078125,0.8207945900253593
0.0078125,0.8204478242501057
0.0078125,0.8201013513513513
0.0078125,0.8197551709582103
0.0078125,0.819831223628692
0.0078125,0.8199072121467735
0.0078125,0.8199831365935919
0.0078125,0.8200589970501475
0.0078125,0.8201347935973041
0.0078125,0.8202105263157895
0.0078125,0.8202861952861953
0.0078125,0.8203618005889777
0.0078125,0.8204373423044575
0.0078125,0.8205128205128205
0.0078125,0.8205882352941176
0.0078125,0.8206635867282654
0.0078125,0.8207388748950462
0.0078125,0.8208140998741082
0.0078125,0.8208892617449665
0.0078125,0.8205450733752621
0.0078125,0.8206202849958089
0.0078125,0.8206954335986594
0.0078125,0.8207705192629816
0.00830078125,0.8208455420678108
0.00830078125,0.8209205020920503
0.00830078125,0.820577164366374
0.00830078125,0.8206521739130435
0.00830078125,0.8207271207689093
0.00830078125,0.8208020050125313
0.00830078125,0.8208768267223382
0.00830078125,0.8209515859766278
0.00830078125,0.8206090947017105
0.00830078125,0.8206839032527106
0.00830078125,0.8207586494372655
0.00830078125,0.8208333333333333
0.00830078125,0.8209079550187421
0.00830078125,0.8209825145711906
0.00830078125,0.821057012068248
0.00830078125,0.8207154742096506
0.00830078125,0.8207900207900208
0.00830078125,0.8208645054031588
0.00830078125,0.8209389281262983
0.00830078125,0.8210132890365448
0.00830078125,0.8210875882108759
0.00830078125,0.821161825726141
0.00830078125,0.8212360016590626
0.00830078125,0.8213101160862355
0.00830078125,0.8213841690841276
0.00830078125,0.8214581607290804
0.00830078125,0.8215320910973085
0.00830078125,0.8216059602649006
0.00830078125,0.8216797683078196
0.00830078125,0.8217535153019024
0.00830078125,0.8218272013228607
0.00830078125,0.821900826446281
0.00830078125,0.8219743907476249
0.00830078125,0.8220478943022296
0.00830078125,0.8217086256706562
0.00830078125,0.8213696369636964
0.00830078125,0.8214432989690722
0.00830078125,0.8215169002473207
0.00830078125,0.8215904408735064
0.00830078125,0.82166392092257
0.00830078125,0.8217373404693289
0.00830078125,0.8218106995884774
0.00830078125,0.8218839983545866
0.00830078125,0.8219572368421053
0.00830078125,0.8220304151253597
0.00830078125,0.8221035332785538
0.00830078125,0.8217659137577003
0.00830078125,0.8218390804597702
0.00830078125,0.8219121871153057
0.00830078125,0.8219852337981952
0.00830078125,0.8220582205822058
0.00830078125,0.8221311475409836
0.00830078125,0.822204014748054
0.00830078125,0.8218673218673219
0.00830078125,0.8215309046254605
0.00830078125,0.8211947626841244
0.00830078125,0.8212678936605317
0.00830078125,0.821340964840556
0.00830078125,0.8214139762975071
0.00830078125,0.8214869281045751
0.00830078125,0.8215598203348305
0.00830078125,0.8216326530612245
0.00830078125,0.8217054263565892
0.00830078125,0.8213703099510603
0.00830078125,0.8214431308601712
0.00830078125,0.8215158924205379
0.00830078125,0.8215885947046844
0.00830078125,0.8216612377850163
0.00830078125,0.8217338217338217
0.00830078125,0.8218063466232709
0.00830078125,0.8218788125254168
0.00830078125,0.8219512195121951
0.00830078125,0.8220235676554246
0.00830078125,0.8220958570268074
0.00830078125,0.8221680876979294
0.00830078125,0.8222402597402597
0.00830078125,0.8223123732251522
0.00830078125,0.8223844282238443
0.00830078125,0.8224564248074584
0.00830078125,0.8225283630470016
0.00830078125,0.8221952207371406
0.00830078125,0.8222672064777328
0.00830078125,0.8219344394981789
0.00830078125,0.8220064724919094
0.00830078125,0.8220784472300849
0.00830078125,0.8221503637833468
0.00830078125,0.8222222222222222
0.00830078125,0.8222940226171244
0.00830078125,0.8219620508679855
0.00830078125,0.8220338983050848
0.00830078125,0.8217022993142397
0.00830078125,0.8217741935483871
0.00830078125,0.8218460298266828
0.00830078125,0.821917808219178
0.00830078125,0.8219895287958116
0.00830078125,0.822061191626409
0.00830078125,0.8217303822937626
0.00830078125,0.8218020917135961
0.00830078125,0.8214716525934861
0.00830078125,0.8215434083601286
0.00830078125,0.8216151064684613
0.00830078125,0.8216867469879519
0.00830078125,0.8217583299879566
0.00830078125,0.8218298555377207
0.00830078125,0.8215002005615724
0.00830078125,0.8215717722534082
0.00830078125,0.8216432865731463
0.00830078125,0.8217147435897436
0.00830078125,0.8213856627953544
0.00830078125,0.8214571657325861
0.00830078125,0.8215286114445778
0.00830078125,0.8216
0.00830078125,0.821671331467413
0.00830078125,0.8213429256594724
0.00830078125,0.8214143028365961
0.00830078125,0.8214856230031949
0.00830078125,0.8215568862275449
0.00830078125,0.8212290502793296
0.00830078125,0.8213003589948146
0.00830078125,0.8213716108452951
0.00830078125,0.8214428058987644
0.00830078125,0.8215139442231075
0.00830078125,0.8215850258861012
0.00830078125,0.821656050955414
0.00830078125,0.8217270194986073
0.00830078125,0.8217979315831344
0.0087890625,0.8218687872763419
0.0087890625,0.821939586645469
0.0087890625,0.822010329757648
0.0087890625,0.8216838760921367
0.0087890625,0.8217546645494244
0.0087890625,0.8218253968253968
0.0087890625,0.8214994049980167
0.0087890625,0.8211736716891356
0.0087890625,0.8212445501387238
0.0087890625,0.8213153724247226
0.0087890625,0.8209900990099009
0.0087890625,0.8210609659540776
0.0087890625,0.8211317768104471
0.0087890625,0.8208069620253164
0.0087890625,0.8208778173190985
0.0087890625,0.8209486166007905
0.0087890625,0.8206242591860925
0.0087890625,0.8203001579778831
0.0087890625,0.8203711014607186
0.0087890625,0.8204419889502762
0.0087890625,0.8205128205128205
0.0087890625,0.820583596214511
0.0087890625,0.8206543161214033
0.0087890625,0.8207249802994484
0.0087890625,0.8207955888144939
0.0087890625,0.8208661417322834
0.0087890625,0.8209366391184573
0.0087890625,0.8210070810385524
0.0087890625,0.8210774675580024
0.0087890625,0.8207547169811321
0.0087890625,0.8204322200392927
0.0087890625,0.8201099764336214
0.0087890625,0.8197879858657244
0.0087890625,0.8194662480376766
0.0087890625,0.8195370733621028
0.0087890625,0.8196078431372549
0.0087890625,0.8196785574284594
0.0087890625,0.8197492163009404
0.0087890625,0.8198198198198198
0.0087890625,0.8194988253719655
0.0087890625,0.8191780821917808
0.0087890625,0.8192488262910798
0.0087890625,0.8193195150567071
0.0087890625,0.8193901485535575
0.0087890625,0.8194607268464243
0.0087890625,0.81953125
0.0087890625,0.8196017180788754
0.0087890625,0.819672131147541
0.0087890625,0.8197424892703863
0.0087890625,0.8198127925117005
0.0087890625,0.8198830409356725
0.0087890625,0.8199532346063912
0.0087890625,0.8200233735878457
0.0087890625,0.8200934579439252
0.0087890625,0.8197742312183729
0.0087890625,0.8198443579766537
0.0087890625,0.8199144301828083
0.0087890625,0.8195956454121306
0.0087890625,0.8192771084337349
0.0087890625,0.818958818958819
0.0087890625,0.8186407766990291
0.0087890625,0.8183229813664596
0.0087890625,0.8183934807916181
0.0087890625,0.8180760279286269
0.0087890625,0.8177588212485459
0.0087890625,0.8178294573643411
0.0087890625,0.8179000387446727
0.0087890625,0.8179705654531371
0.0087890625,0.8180410375532327
0.0087890625,0.8181114551083591
0.0087890625,0.8181818181818182
0.0087890625,0.8182521268368136
0.0087890625,0.8179358330112099
0.0087890625,0.8180061823802164
0.0087890625,0.8180764774044033
0.0087890625,0.8181467181467181
0.0087890625,0.8182169046700116
0.0087890625,0.8182870370370371
0.0087890625,0.8179714616274586
0.0087890625,0.8176561295296839
0.0087890625,0.8177263969171483
0.0087890625,0.8177966101694916
0.0087890625,0.8178667693492492
0.0087890625,0.8179368745188607
0.0087890625,0.8176221623701424
0.0087890625,0.8176923076923077
0.0087890625,0.817762399077278
0.0087890625,0.8178324365872406
0.0087890625,0.8179024202842874
0.0087890625,0.8179723502304147
0.0087890625,0.817658349328215
0.0087890625,0.8177283192632386
0.0087890625,0.8177982355197545
0.0087890625,0.8174846625766872
0.0087890625,0.8171713300114987
0.0087890625,0.8168582375478928
0.0087890625,0.8165453849099962
0.0087890625,0.8166156202143952
0.0087890625,0.8166858017604286
0.0087890625,0.8163733741392502
0.0087890625,0.8164435946462715
0.0087890625,0.8165137614678899
0.0087890625,0.8165838746656476
0.0087890625,0.8166539343009931
0.0087890625,0.8167239404352806
0.0087890625,0.816793893129771
0.0087890625,0.8168637924456315
0.0087890625,0.816933638443936
0.0087890625,0.8170034311856653
0.0087890625,0.8170731707317073
0.0087890625,0.8171428571428572
0.0087890625,0.8172124904798173
0.0087890625,0.8172820708031976
0.0087890625,0.817351598173516
0.0087890625,0.8170406998858881
0.0087890625,0.8171102661596958
0.0087890625,0.8171797795515013
0.0087890625,0.8172492401215805
0.0087890625,0.8173186479301178
0.0087890625,0.8173880030372058
0.00927734375,0.8170777988614801
0.00927734375,0.8171471927162367
0.00927734375,0.8172165339400834
0.00927734375,0.8172858225928734
0.00927734375,0.8173550587343691
0.00927734375,0.8174242424242424
0.00927734375,0.817493373722075
0.00927734375,0.817562452687358
0.00927734375,0.817631479379493
0.00927734375,0.81732223903177
0.00927734375,0.8173913043478261
0.00927734375,0.8174603174603174
0.00927734375,0.8175292784284095
0.00927734375,0.8175981873111783
0.00927734375,0.8176670441676104
0.00927734375,0.8173584905660377
0.00927734375,0.8174273858921162
0.00927734375,0.8174962292609351
0.00927734375,0.8175650207312476
0.00927734375,0.8176337603617182
0.00927734375,0.8177024482109227
0.00927734375,0.8177710843373494
0.00927734375,0.8178396687993978
0.00927734375,0.81790820165538
0.00927734375,0.8179766829635201
0.00927734375,0.8176691729323309
0.00927734375,0.8177376925967681
0.00927734375,0.8174305033809166
0.00927734375,0.8174990612091626
0.00927734375,0.8171921921921922
0.00927734375,0.8172607879924954
0.00927734375,0.8173293323330832
0.00927734375,0.817397825271841
0.00927734375,0.8170914542728636
0.00927734375,0.8171599850131135
0.00927734375,0.8168539325842696
0.00927734375,0.8169225009359791
0.00927734375,0.8169910179640718
0.00927734375,0.8170594837261503
0.00927734375,0.8171278982797308
0.00927734375,0.8168224299065421
0.00927734375,0.8168908819133034
0.00927734375,0.8169592827792305
0.00927734375,0.8170276325616131
0.00927734375,0.8170959313176558
0.00927734375,0.8171641791044776
0.00927734375,0.8172323759791122
0.00927734375,0.8173005219985086
0.00927734375,0.8173686172195304
0.00927734375,0.8170640834575261
0.00927734375,0.8171322160148976
0.00927734375,0.8172002978406553
0.00927734375,0.8172683289914403
0.00927734375,0.8173363095238095
0.00927734375,0.8174042394942358
0.00927734375,0.8174721189591078
0.00927734375,0.8175399479747306
0.00927734375,0.8172362555720654
0.00927734375,0.8173041217972521
0.00927734375,0.8173719376391982
0.00927734375,0.8170686456400742
0.00927734375,0.8167655786350149
0.00927734375,0.8168335187245087
0.00927734375,0.8165307635285397
0.00927734375,0.8165987402741757
0.00927734375,0.8166666666666667
0.00927734375,0.81673454276194
0.00927734375,0.8168023686158401
0.00927734375,0.8168701442841287
0.00927734375,0.8165680473372781
0.00927734375,0.8166358595194085
0.00927734375,0.8167036215816703
0.00927734375,0.8167713335796084
0.00927734375,0.8168389955686853
0.00927734375,0.816906607604282
0.00927734375,0.8169741697416975
0.00927734375,0.817041682036149
0.00927734375,0.8171091445427728
0.00927734375,0.8171765573166236
0.00927734375,0.817243920412675
0.00927734375,0.8173112338858195
0.00927734375,0.8170103092783505
0.00927734375,0.8170776591829223
0.00927734375,0.8171449595290655
0.00927734375,0.8172122103714601
0.00927734375,0.8172794117647059
0.00927734375,0.8173465637633223
0.00927734375,0.8174136664217487
0.00927734375,0.8174807197943444
0.00927734375,0.8171806167400881
0.00927734375,0.8168807339449541
0.00927734375,0.8169479090242113
0.00927734375,0.817015034836817
0.00927734375,0.8170821114369502
0.00927734375,0.8167827042872847
0.00927734375,0.8168498168498168
0.00927734375,0.8169168802636397
0.00927734375,0.8169838945827232
0.00927734375,0.8170508598609586
0.00927734375,0.817117776152158
0.00927734375,0.8171846435100548
0.00927734375,0.8172514619883041
0.00927734375,0.8169528681037632
0.00927734375,0.8170197224251279
0.00927734375,0.8170865279299014
0.00927734375,0.8171532846715328
0.00927734375,0.817219992703393
0.00927734375,0.8172866520787746
0.00927734375,0.8173532628508932
0.00927734375,0.8170553935860059
0.00927734375,0.8171220400728597
0.00927734375,0.8168244719592134
0.00927734375,0.8168911539861667
0.00927734375,0.8169577874818049
0.009765625,0.8170243724990905
0.009765625,0.8170909090909091
0.009765625,0.8171573973100691
0.009765625,0.8172238372093024
0.009765625,0.8172902288412641
0.009765625,0.8173565722585331
0.009765625,0.8174228675136116
0.009765625,0.8174891146589259
0.009765625,0.8175553137468262
0.009765625,0.8176214648295866
0.009765625,0.8176875679594056
0.009765625,0.8177536231884058
0.009765625,0.8178196305686346
0.009765625,0.8178855901520637
0.009765625,0.8175895765472313
0.009765625,0.8172937771345875
0.009765625,0.8173598553345389
0.009765625,0.8170643528561099
0.009765625,0.8167690639681966
0.009765625,0.8168352601156069
0.009765625,0.8169014084507042
0.009765625,0.8169675090252707
0.009765625,0.8166726813424756
0.009765625,0.8167388167388168
0.009765625,0.8168049044356293
0.009765625,0.8165104542177362
0.009765625,0.8162162162162162
0.009765625,0.8159221902017291
0.009765625,0.8159884767734966
0.009765625,0.8156947444204463
0.009765625,0.8157610651313422
0.009765625,0.8158273381294964
0.009765625,0.815893563466379
0.009765625,0.8159597411933861
0.009765625,0.8160258713618398
0.009765625,0.8160919540229885
0.009765625,0.8161579892280072
0.009765625,0.8162239770279971
0.009765625,0.8162899174739864
0.009765625,0.8163558106169297
0.009765625,0.8164216565077088
0.009765625,0.8164874551971326
0.009765625,0.8165532067359369
0.009765625,0.8166189111747851
0.009765625,0.8166845685642679
0.009765625,0.8167501789549033
0.009765625,0.8168157423971377
0.009765625,0.8165236051502146
0.009765625,0.816589202717197
0.009765625,0.8166547533952824
0.009765625,0.8167202572347267
0.009765625,0.8167857142857143
0.009765625,0.8168511245983577
0.009765625,0.816916488222698
0.009765625,0.8166250445950767
0.009765625,0.8166904422253923
0.009765625,0.8163992869875223
0.009765625,0.8161083392729864
0.009765625,0.8161738510865693
0.009765625,0.8158831908831908
0.009765625,0.8159487362050551
0.009765625,0.8160142348754449
0.009765625,0.816079686944148
0.009765625,0.816145092460882
0.009765625,0.8162104514752933
0.009765625,0.8162757640369581
0.009765625,0.8163410301953818
0.009765625,0.81640625
0.009765625,0.8164714235001775
0.009765625,0.8165365507452094
0.009765625,0.8166016317843207
0.009765625,0.8166666666666667
0.009765625,0.8163771712158809
0.009765625,0.8160878809355068
0.009765625,0.8161530286928799
0.009765625,0.8162181303116147
0.009765625,0.815929203539823
0.009765625,0.8156404812455768
0.009765625,0.815705695083127
0.009765625,0.8157708628005658
0.009765625,0.8158359844468009
0.009765625,0.8159010600706714
0.009765625,0.8159660897209466
0.009765625,0.8160310734463276
0.009765625,0.8160960112954465
0.009765625,0.8161609033168666
0.009765625,0.8162257495590829
0.009765625,0.8162905500705219
0.009765625,0.8163553048995418
0.009765625,0.8164200140944327
0.009765625,0.8164846777034167
0.009765625,0.8161971830985916
0.009765625,0.8162618796198522
0.009765625,0.8163265306122449
0.009765625,0.8163911361238129
0.009765625,0.8164556962025317
0.009765625,0.8165202108963093
0.009765625,0.8165846802529867
0.009765625,0.8166491043203372
0.009765625,0.8167134831460674
0.009765625,0.8167778167778168
0.009765625,0.8168421052631579
0.009765625,0.8165555945282357
0.009765625,0.8162692847124825
0.009765625,0.8163336838415702
0.009765625,0.8163980378416258
0.009765625,0.81646234676007
0.009765625,0.8165266106442577
0.009765625,0.8165908295414771
0.009765625,0.8166550034989503
0.009765625,0.8163693599160545
0.01025390625,0.8164335664335665
0.01025390625,0.8164977280671094
0.01025390625,0.8165618448637316
0.01025390625,0.8162766329025498
0.01025390625,0.8163407821229051
0.01025390625,0.8164048865619546
0.01025390625,0.8161200279134683
0.01025390625,0.8158353679804674
0.01025390625,0.8158995815899581
0.01025390625,0.8156151969327292
0.01025390625,0.8156794425087108
0.01025390625,0.8157436433298503
0.01025390625,0.8158077994428969
0.01025390625,0.8158719108945354
0.01025390625,0.8155880306193458
0.01025390625,0.8156521739130435
0.01025390625,0.8157162726008345
0.01025390625,0.8154327424400417
0.01025390625,0.815496872828353
0.01025390625,0.8152136158388329
0.01025390625,0.8152777777777778
0.01025390625,0.8153418951752863
0.01025390625,0.8154059680777238
0.01025390625,0.815469996531391
0.01025390625,0.8155339805825242
0.01025390625,0.8152512998266898
0.01025390625,0.8153153153153153
0.01025390625,0.8153792864565292
0.01025390625,0.8154432132963989
0.01025390625,0.8155070958809276
0.01025390625,0.8155709342560553
0.01025390625,0.8156347284676583
0.01025390625,0.8153526970954357
0.01025390625,0.8154165226408573
0.01025390625,0.8151347615756738
0.01025390625,0.8151986183074266
0.01025390625,0.8152624309392266
0.01025390625,0.8153261995167415
0.01025390625,0.8153899240855763
0.01025390625,0.8154536046912728
0.01025390625,0.8155172413793104
0.01025390625,0.8155808341951052
0.01025390625,0.815644383184011
0.01025390625,0.8157078883913194
0.01025390625,0.815771349862259
0.01025390625,0.8158347676419966
0.01025390625,0.8158981417756366
0.01025390625,0.8159614723082216
0.01025390625,0.8156808803301238
0.01025390625,0.8157442420075627
0.01025390625,0.815807560137457
0.01025390625,0.8158708347646857
0.01025390625,0.8155906593406593
0.01025390625,0.815653964984552
0.01025390625,0.8157172271791352
0.01025390625,0.8157804459691252
0.01025390625,0.8155006858710563
0.01025390625,0.8155639355502229
0.01025390625,0.815284441398218
0.01025390625,0.815347721822542
0.01025390625,0.8154109589041096
0.01025390625,0.8154741526874358
0.01025390625,0.8151950718685832
0.01025390625,0.8152582962709545
0.01025390625,0.8149794801641587
0.01025390625,0.8150427350427351
0.01025390625,0.815105946684894
0.01025390625,0.8151691151349505
0.01025390625,0.8148907103825137
0.01025390625,0.8149539091840219
0.01025390625,0.8150170648464163
0.01025390625,0.8147389969293757
0.01025390625,0.8148021828103683
0.01025390625,0.8148653256051824
0.01025390625,0.8149284253578732
0.01025390625,0.8149914821124361
0.01025390625,0.8150544959128065
0.01025390625,0.81511746680286
0.01025390625,0.8151803948264126
0.01025390625,0.8152432800272201
0.01025390625,0.8153061224489796
0.01025390625,0.815028901734104
0.01025390625,0.8147518694765465
0.01025390625,0.8148148148148148
0.01025390625,0.8148777173913043
0.01025390625,0.8149405772495756
0.01025390625,0.814663951120163
0.01025390625,0.8147268408551069
0.01025390625,0.8147896879240163
0.01025390625,0.814852492370295
0.01025390625,0.8149152542372882
0.01025390625,0.8146391053880041
0.01025390625,0.8147018970189702
0.01025390625,0.8147646461225873
0.01025390625,0.8148273527420447
0.01025390625,0.8148900169204738
0.01025390625,0.8149526387009473
0.01025390625,0.8146770375380453
0.01025390625,0.8147396889790399
0.01025390625,0.8144643460628591
0.01025390625,0.8141891891891891
0.01025390625,0.8142519419115164
0.01025390625,0.8139770425388251
0.01025390625,0.8140398245021937
0.01025390625,0.8141025641025641
0.01025390625,0.8141652613827993
0.01025390625,0.8142279163857047
0.01025390625,0.8142905291540277
0.01025390625,0.8143530997304582
0.01025390625,0.8144156281576288
0.01025390625,0.8141414141414142
0.01025390625,0.8142039717266913
0.0107421875,0.8142664872139973
0.0107421875,0.8139926000672721
0.0107421875,0.8140551445864156
0.0107421875,0.8141176470588235
0.0107421875,0.8141801075268817
0.0107421875,0.814242526032919
0.0107421875,0.8139691067830759
0.0107421875,0.8140315542128231
0.0107421875,0.8140939597315436
0.0107421875,0.8141563233814156
0.0107421875,0.8142186452045607
0.0107421875,0.814280925243044
0.0107421875,0.814343163538874
0.0107421875,0.8144053601340033
0.0107421875,0.8141326188881447
0.0107421875,0.8141948443254101
0.0107421875,0.8142570281124498
0.0107421875,0.8143191702910673
0.0107421875,0.81438127090301
0.0107421875,0.8144433299899699
0.0107421875,0.8145053475935828
0.0107421875,0.8145673237554293
0.0107421875,0.8142952571810287
0.0107421875,0.8143572621035059
0.0107421875,0.8144192256341789
0.0107421875,0.8144811478144811
0.0107421875,0.8145430286857905
0.0107421875,0.8142714238079359
0.0107421875,0.8143333333333334
0.0107421875,0.81406197934022
0.0107421875,0.8137908061292471
0.0107421875,0.8138528138528138
0.0107421875,0.8139147802929427
0.0107421875,0.8139767054908486
0.0107421875,0.8140385894876913
0.0107421875,0.814100432324576
0.0107421875,0.8141622340425532
0.0107421875,0.8142239946826189
0.0107421875,0.8142857142857143
0.0107421875,0.8143473928927266
0.0107421875,0.8140770252324038
0.0107421875,0.8141387321606373
0.0107421875,0.814200398142004
0.0107421875,0.814262023217247
0.0107421875,0.8139920424403183
0.0107421875,0.8140536957242294
0.0107421875,0.8141153081510935
0.0107421875,0.8141768797615104
0.0107421875,0.8142384105960265
0.0107421875,0.8139688844753393
0.0107421875,0.814030443414957
0.0107421875,0.813761164406219
0.0107421875,0.8138227513227513
0.0107421875,0.8138842975206612
0.0107421875,0.8139458030403173
0.0107421875,0.814007267922035
0.0107421875,0.8140686922060766
0.0107421875,0.8141300759326511
0.0107421875,0.8141914191419142
0.0107421875,0.814252721873969
0.0107421875,0.8143139841688655
0.0107421875,0.8143752060666007
0.0107421875,0.8141067897165458
0.0107421875,0.814168039538715
0.0107421875,0.8142292490118577
0.0107421875,0.8142904181758314
0.0107421875,0.8143515470704411
0.0107421875,0.8144126357354393
0.0107421875,0.8144736842105263
0.0107421875,0.8145346925353503
0.0107421875,0.814595660749507
0.0107421875,0.8143279658232008
0.0107421875,0.8143889618922471
0.0107421875,0.8144499178981938
0.0107421875,0.814510833880499
0.0107421875,0.8145717098785691
0.0107421875,0.8146325459317585
0.0107421875,0.8146933420793703
0.0107421875,0.8144262295081968
0.0107421875,0.8141592920353983
0.0107421875,0.8138925294888598
0.0107421875,0.813953488372093
0.0107421875,0.8140144073346431
0.0107421875,0.8140752864157119
0.0107421875,0.8138089005235603
0.0107421875,0.8135426889106968
0.0107421875,0.8136036625245259
0.0107421875,0.8136645962732919
0.0107421875,0.8137254901960784
0.0107421875,0.8134596537079386
0.0107421875,0.8135205747877204
0.0107421875,0.8135814560888018
0.0107421875,0.8136422976501305
0.0107421875,0.8137030995106036
0.0107421875,0.8137638617090672
0.0107421875,0.8138245842843169
0.0107421875,0.8138852672750978
0.0107421875,0.8139459107201042
0.0107421875,0.8136807817589576
0.01123046875,0.8137414522956692
0.01123046875,0.8138020833333334
0.01123046875,0.8138626749105109
0.01123046875,0.8139232270657124
0.01123046875,0.8139837398373984
0.01123046875,0.8140442132639792
0.01123046875,0.8141046473838154
0.01123046875,0.8141650422352177
0.01123046875,0.8142253978564469
0.01123046875,0.8142857142857143
0.01123046875,0.8143459915611815
0.01123046875,0.8144062297209604
0.01123046875,0.8141420694129095
0.01123046875,0.8142023346303502
0.01123046875,0.8142625607779579
0.01123046875,0.8143227478937135
0.01123046875,0.814382896015549
0.01123046875,0.8144430051813472
0.01123046875,0.8145030754289414
0.01123046875,0.8145631067961165
0.01123046875,0.8146230993206082
0.01123046875,0.8146830530401035
0.01123046875,0.8147429679922406
0.01123046875,0.8148028442146089
0.01123046875,0.8148626817447496
0.01123046875,0.8145994832041343
0.01123046875,0.8146593477558928
0.01123046875,0.8147191736604261
0.01123046875,0.8147789609551468
0.01123046875,0.8148387096774193
0.01123046875,0.8148984198645598
0.01123046875,0.8149580915538363
0.01123046875,0.8146954560103126
0.01123046875,0.8147551546391752
0.01123046875,0.8148148148148148
0.01123046875,0.8148744365743722
0.01123046875,0.8146121660766013
0.01123046875,0.8143500643500643
0.01123046875,0.8144097780636861
0.01123046875,0.8144694533762058
0.01123046875,0.8145290903246545
0.01123046875,0.8142673521850899
0.01123046875,0.8143270157404433
0.01123046875,0.8140655105973025
0.01123046875,0.8141252006420546
0.01123046875,0.8141848523748395
0.01123046875,0.8139236445299968
0.01123046875,0.8139833226427197
0.01123046875,0.8140429624879769
0.01123046875,0.8137820512820513
0.01123046875,0.8138417173982698
0.01123046875,0.8135810377962844
0.01123046875,0.8133205251360871
0.01123046875,0.8133802816901409
0.01123046875,0.81344
0.01123046875,0.8131797824696098
0.01123046875,0.812919731371922
0.01123046875,0.8129795396419437
0.01123046875,0.8130393096836049
0.01123046875,0.8130990415335463
0.01123046875,0.8131587352283616
0.01123046875,0.8132183908045977
0.01123046875,0.8132780082987552
0.01123046875,0.8133375877472878
0.01123046875,0.8130781499202552
0.01123046875,0.8128188775510204
0.01123046875,0.8128785463818935
0.01123046875,0.812938177182919
0.01123046875,0.8129977699904428
0.01123046875,0.8130573248407643
0.01123046875,0.8131168417701369
0.01123046875,0.8131763208147677
0.01123046875,0.8129175946547884
0.01123046875,0.8126590330788804
0.01123046875,0.812718600953895
0.01123046875,0.8127781309599491
0.01123046875,0.8128376231331427
0.01123046875,0.8128970775095299
0.01123046875,0.8126389329946014
0.01123046875,0.8126984126984127
0.01123046875,0.8124404950809266
0.01123046875,0.8125
0.01123046875,0.8125594671741199
0.01123046875,0.8126188966391883
0.01123046875,0.8126782884310618
0.01123046875,0.8127376425855514
0.01123046875,0.8127969591384225
0.01123046875,0.8128562381253959
0.01123046875,0.8125989237100348
0.01123046875,0.8126582278481013
0.01123046875,0.8127174944637773
0.01123046875,0.812460468058191
0.01123046875,0.8122036041732532
0.01123046875,0.8119469026548672
0.01171875,0.8120063191153238
0.01171875,0.812065698041693
0.01171875,0.8121250394695295
0.01171875,0.8118686868686869
0.01171875,0.811928053013569
0.01171875,0.8116719242902208
0.01171875,0.8117313150425733
0.01171875,0.8117906683480454
0.01171875,0.8118499842420422
0.01171875,0.8119092627599244
0.01171875,0.8119685039370079
0.01171875,0.8120277078085643
0.01171875,0.8120868744098206
0.01171875,0.8121460037759597
0.01171875,0.8122050959421202
0.01171875,0.8122641509433962
0.01171875,0.8123231688148381
0.01171875,0.8123821495914519
0.01171875,0.8124410933081998
0.01171875,0.8125
0.01171875,0.8125588697017269
0.01171875,0.812617702448211
0.01171875,0.8123627235644807
0.01171875,0.8124215809284818
0.01171875,0.8124804013797429
0.01171875,0.8122257053291536
0.01171875,0.8122845502977123
0.01171875,0.8123433583959899
0.01171875,0.8124021296586282
0.01171875,0.8124608641202254
0.01171875,0.8125195618153365
0.01171875,0.8125782227784731
0.01171875,0.8126368470441039
0.01171875,0.8123827392120075
0.01171875,0.8124413879337293
0.01171875,0.8125
0.01171875,0.8125585754451734
0.01171875,0.8126171143035603
0.01171875,0.8126756166094287
0.01171875,0.8127340823970037
0.01171875,0.8127925117004681
0.01171875,0.8128509045539614
0.01171875,0.8129092609915809
0.01171875,0.8129675810473815
0.01171875,0.8130258647553755
0.01171875,0.8130841121495327
0.01171875,0.8131423232637808
0.01171875,0.813200498132005
0.01171875,0.8132586367880486
0.01171875,0.8133167392657125
0.01171875,0.8130637636080871
0.01171875,0.8131218905472637
0.01171875,0.813179981349083
0.01171875,0.8129272840273462
0.01171875,0.8126747437092264
0.01171875,0.8127329192546584
0.01171875,0.8127910586774294
0.01171875,0.8128491620111732
0.01171875,0.8129072292894819
0.01171875,0.8129652605459057
0.01171875,0.8130232558139535
0.01171875,0.8130812151270924
0.01171875,0.8128292531763247
0.01171875,0.8128872366790583
0.01171875,0.8129451842675751
0.01171875,0.8130030959752322
0.01171875,0.8130609718353451
0.01171875,0.8131188118811881
0.01171875,0.8131766161459945
0.01171875,0.8132343846629561
0.01171875,0.8132921174652241
0.01171875,0.8130407911001236
0.01171875,0.8130985480383071
0.01171875,0.8131562693020383
0.01171875,0.8132139549243593
0.01171875,0.8132716049382716
0.01171875,0.8133292193767355
0.01171875,0.8133867982726712
0.01171875,0.8134443416589577
0.01171875,0.8135018495684341
0.01171875,0.8135593220338984
0.01171875,0.8136167590881085
0.01171875,0.813674160763782
0.01171875,0.8137315270935961
0.01171875,0.8137888581101878
0.01171875,0.8138461538461539
0.01171875,0.8139034143340511
0.01171875,0.8139606396063961
0.01171875,0.8140178296956655
0.01171875,0.8140749846342963
0.01171875,0.8141321044546851
0.01171875,0.8141891891891891
0.01171875,0.8142462388701259
0.01171875,0.8139963167587477
0.01171875,0.8140533906106168
0.01171875,0.8141104294478527
0.01171875,0.8141674333026679
0.01171875,0.8142244022072348
0.01171875,0.8139748697517621
0.01171875,0.8140318627450981
0.01171875,0.8140888208269526
0.01171875,0.8141457440293938
0.01171875,0.8142026323844506
0.01171875,0.813953488372093
0.01171875,0.8140104007341695
0.01171875,0.8140672782874617
0.01171875,0.8141241210638949
0.01171875,0.8141809290953546
0.01220703125,0.8142377024136878
0.01220703125,0.8139890042761149
0.01220703125,0.8140458015267176
0.01220703125,0.8141025641025641
0.01220703125,0.8141592920353983
0.01220703125,0.8139109212934716
0.01220703125,0.8139676730710582
0.01220703125,0.8140243902439024
0.01220703125,0.8140810728436453
0.01220703125,0.8141377209018891
0.01220703125,0.814194334450198
0.01220703125,0.8142509135200975
0.01220703125,0.8143074581430746
0.01220703125,0.8143639683505782
0.01220703125,0.8144204441740188
0.01220703125,0.8144768856447688
0.01220703125,0.8145332927941623
0.01220703125,0.8145896656534954
0.01220703125,0.8146460042540261
0.01220703125,0.8143985419198055
0.01220703125,0.8144549043425447
0.01220703125,0.8145112325440195
0.01220703125,0.8142640364188164
0.01220703125,0.8143203883495146
0.01220703125,0.8143767060964513
0.01220703125,0.8144329896907216
0.01220703125,0.8144892391633829
0.01220703125,0.8145454545454546
0.01220703125,0.814298697364435
0.01220703125,0.8143549364021805
0.01220703125,0.8144111413866182
0.01220703125,0.8144673123486683
0.01220703125,0.8142208774583963
0.01220703125,0.8142770719903206
0.01220703125,0.8140308436649532
0.01220703125,0.8140870616686819
0.01220703125,0.814143245693563
0.01220703125,0.8141993957703928
0.01220703125,0.813953488372093
0.01220703125,0.813707729468599
0.01220703125,0.8137639601569574
0.01220703125,0.8138201569100785
0.01220703125,0.8138763197586727
0.01220703125,0.8139324487334137
0.01220703125,0.8139885438649382
0.01220703125,0.8140446051838457
0.01220703125,0.813799337149744
0.01220703125,0.813855421686747
0.01220703125,0.8136103583258055
0.01220703125,0.8136664659843468
0.01220703125,0.8137225398736082
0.01220703125,0.8134777376654633
0.01220703125,0.8135338345864662
0.01220703125,0.8135898977751053
0.01220703125,0.8136459272617974
0.01220703125,0.8137019230769231
0.01220703125,0.8134574947431661
0.01220703125,0.8132132132132132
0.01220703125,0.8132692885019513
0.01220703125,0.8133253301320528
0.01220703125,0.8133813381338134
0.01220703125,0.8134373125374925
0.01220703125,0.8134932533733134
0.01220703125,0.8135491606714629
0.01220703125,0.8133053640994906
0.01220703125,0.8133612941881366
0.01220703125,0.8134171907756813
0.01220703125,0.8134730538922156
0.01220703125,0.8135288835677941
0.01220703125,0.8135846798324357
0.01220703125,0.8136404427161232
0.01220703125,0.8133971291866029
0.01220703125,0.8131539611360239
0.01220703125,0.8132098027495517
0.01220703125,0.8132656109949208
0.01220703125,0.8133213859020311
0.01220703125,0.8133771275007465
0.01220703125,0.8134328358208955
0.01220703125,0.8134885108922709
0.0126953125,0.8135441527446301
0.0126953125,0.8135997614076946
0.0126953125,0.8136553369111509
0.0126953125,0.8137108792846498
0.0126953125,0.8137663885578069
0.0126953125,0.8138218647602026
0.0126953125,0.8138773079213818
0.0126953125,0.8139327180708544
0.0126953125,0.8139880952380952
0.0126953125,0.8140434394525439
0.0126953125,0.814098750743605
0.0126953125,0.8141540291406483
0.0126953125,0.8139120095124851
0.0126953125,0.8136701337295691
0.0126953125,0.8137254901960784
0.0126953125,0.8137808137808138
0.0126953125,0.8138361045130641
0.0126953125,0.8135945384387059
0.0126953125,0.8136498516320475
0.0126953125,0.8137051320083062
0.0126953125,0.8137603795966786
0.0126953125,0.8138155944263267
0.0126953125,0.8138707765263782
0.0126953125,0.8139259259259259
0.0126953125,0.8139810426540285
0.0126953125,0.8140361267397098
0.0126953125,0.8140911782119598
0.0126953125,0.8141461970997337
0.0126953125,0.8142011834319527
0.0126953125,0.8139603667553978
0.0126953125,0.8140153755174453
0.0126953125,0.8140703517587939
0.0126953125,0.8141252955082743
0.0126953125,0.8138847858197932
0.0126953125,0.8139397519196693
0.0126953125,0.8139946855624446
0.0126953125,0.8140495867768595
0.0126953125,0.8141044555916199
0.0126953125,0.8138643067846608
0.0126953125,0.8136242996166323
0.0126953125,0.8136792452830188
0.0126953125,0.8137341585617448
0.0126953125,0.8137890394814379
0.0126953125,0.8135493372606775
0.0126953125,0.8133097762073027
0.0126953125,0.8133647335884604
0.0126953125,0.8131253678634491
0.0126953125,0.8128861429832304
0.0126953125,0.8129411764705883
0.0126953125,0.812996177594825
0.0126953125,0.8130511463844797
0.0126953125,0.8131060828680576
0.0126953125,0.8128672150411281
0.0126953125,0.8126284875183554
0.0126953125,0.8126834997064005
0.0126953125,0.8127384796008218
0.0126953125,0.812793427230047
0.0126953125,0.81284834262247
0.0126953125,0.8129032258064516
0.0126953125,0.8129580768103195
0.0126953125,0.8130128956623681
0.0126953125,0.8130676823908585
0.0126953125,0.812829525483304
0.0126953125,0.8128843338213763
0.0126953125,0.8129391100702577
0.0126953125,0.8129938542581212
0.0126953125,0.8130485664131071
0.01318359375,0.8131032465633226
0.01318359375,0.8128654970760234
0.01318359375,0.8126278865828706
0.01318359375,0.8126826417299825
0.01318359375,0.8124452234881683
0.01318359375,0.8125
0.01318359375,0.8125547445255474
0.01318359375,0.8126094570928196
0.01318359375,0.8126641377297928
0.01318359375,0.8127187864644108
0.01318359375,0.8127734033245845
0.01318359375,0.8128279883381925
0.01318359375,0.8128825415330807
0.01318359375,0.8129370629370629
0.01318359375,0.8129915525779202
0.01318359375,0.8130460104834013
0.01318359375,0.8131004366812227
0.01318359375,0.8131548311990687
0.01318359375,0.8129182426534769
0.01318359375,0.8129726585223968
0.01318359375,0.8127362605408549
0.01318359375,0.8127906976744186
0.01318359375,0.8128451031676838
0.01318359375,0.8128994770482277
0.01318359375,0.8129538193435957
0.01318359375,0.8130081300813008
0.01318359375,0.8127721335268505
0.01318359375,0.812536273940801
0.01318359375,0.8123005512039455
0.01318359375,0.8123549883990719
0.01318359375,0.8124093940272543
0.01318359375,0.812463768115942
0.01318359375,0.8122283396117067
0.01318359375,0.8122827346465817
0.01318359375,0.8123370981754996
0.01318359375,0.8123914302258252
0.01318359375,0.8121562952243125
0.01318359375,0.8122106481481481
0.01318359375,0.8122649696268441
0.01318359375,0.8120300751879699
0.01318359375,0.8120844174616941
0.01318359375,0.8121387283236994
0.01318359375,0.8121930078012135
0.01318359375,0.8122472559214327
0.01318359375,0.8123014727115218
0.01318359375,0.8123556581986143
0.01318359375,0.8124098124098124
0.01318359375,0.812463935372187
0.01318359375,0.8125180271127777
0.01318359375,0.8125720876585929
0.01318359375,0.81262611703661
0.01318359375,0.8126801152737753
0.01318359375,0.8127340823970037
0.01318359375,0.8127880184331797
0.01318359375,0.8128419234091564
0.01318359375,0.812607944732297
0.01318359375,0.8126618705035972
0.01318359375,0.8127157652474108
0.01318359375,0.8127696289905091
0.01318359375,0.8128234617596319
0.01318359375,0.8128772635814889
0.01318359375,0.8126436781609195
0.01318359375,0.8126975007181845
0.01318359375,0.8127512923607122
0.01318359375,0.8128050531151306
0.01318359375,0.8128587830080367
0.01318359375,0.8129124820659971
0.01318359375,0.8129661503155479
0.01318359375,0.8130197877831947
0.01318359375,0.8130733944954128
0.01318359375,0.8131269704786471
0.01318359375,0.8131805157593123
0.01318359375,0.8132340303637926
0.01318359375,0.8132875143184422
0.01318359375,0.8133409676495849
0.01318359375,0.8133943903835146
0.01318359375,0.813447782546495
0.01318359375,0.8135011441647597
0.01318359375,0.8135544752645124
0.01318359375,0.8136077758719268
0.01318359375,0.8136610460131466
0.01318359375,0.8137142857142857
0.01318359375,0.8134818623250499
0.01318359375,0.8135351227869788
0.01318359375,0.8135883528404225
0.013671875,0.8136415525114156
0.013671875,0.8136947218259629
0.013671875,0.8137478608100399
0.013671875,0.8138009694895922
0.013671875,0.813854047890536
0.013671875,0.8139070960387574
0.013671875,0.8139601139601139
0.013671875,0.8137282825405867
0.013671875,0.8137813211845103
0.013671875,0.8135496726444634
0.013671875,0.8136027319294251
0.013671875,0.8133712660028449
0.013671875,0.8134243458475541
0.013671875,0.8134773955075348
0.013671875,0.8135304150085275
0.013671875,0.8135834043762432
0.013671875,0.8133522727272727
0.013671875,0.8134052825901732
0.013671875,0.8131743327654741
0.013671875,0.8132273630428613
0.013671875,0.8132803632236095
0.013671875,0.8133333333333334
0.013671875,0.8133862733976177
0.013671875,0.8134391834420187
0.013671875,0.8134920634920635
0.013671875,0.8135449135732502
0.013671875,0.8135977337110482
0.013671875,0.8133673180402152
0.013671875,0.8134201585503964
0.013671875,0.813189923577696
0.013671875,0.8132427843803056
0.013671875,0.8132956152758133
0.013671875,0.8133484162895928
0.013671875,0.813401187446989
0.013671875,0.8134539287733182
0.013671875,0.8135066402938683
0.013671875,0.8132768361581921
0.013671875,0.8133295679186671
0.013671875,0.8130999435347261
0.013671875,0.8128704487722269
0.013671875,0.8129232505643341
0.013671875,0.8126939351198872
0.013671875,0.8127467569091935
0.013671875,0.8127995489145757
0.013671875,0.8128523111612176
0.013671875,0.8129050436742744
0.013671875,0.8129577464788732
0.013671875,0.8127288087862574
0.013671875,0.8125
0.013671875,0.8125527723050943
0.013671875,0.8126055149127743
0.013671875,0.8126582278481013
0.013671875,0.8127109111361079
0.013671875,0.8127635648017992
0.01416015625,0.8125351320966835
0.01416015625,0.8125878055633605
0.01416015625,0.8126404494382022
0.01416015625,0.8126930637461387
0.01416015625,0.8127456485120719
0.01416015625,0.8127982037608756
0.01416015625,0.8125701459034792
0.01416015625,0.8126227208976157
0.01416015625,0.8123948401570387
0.01416015625,0.8124474348191758
0.01416015625,0.8125
0.01416015625,0.8125525357242925
0.01416015625,0.8123249299719888
0.01416015625,0.8123774852982358
0.01416015625,0.8124300111982082
0.01416015625,0.8122026308424294
0.01416015625,0.8122551762730834
0.01416015625,0.8123076923076923
0.01416015625,0.8123601789709173
0.01416015625,0.8124126362873917
0.01416015625,0.8121855785354947
0.01416015625,0.8122380553227159
0.01416015625,0.8120111731843576
0.01416015625,0.8117844177604021
0.01416015625,0.8118369625907315
0.01416015625,0.8118894780909852
0.01416015625,0.8116629464285714
0.01416015625,0.8117154811715481
0.01416015625,0.8117679866146124
0.01416015625,0.8118204627822693
0.01416015625,0.8118729096989966
0.01416015625,0.8116466982446364
0.01416015625,0.8116991643454039
0.01416015625,0.8117516012252854
0.01416015625,0.811804008908686
0.01416015625,0.8118563874199833
0.01416015625,0.8116304952698943
0.01416015625,0.8116828929068151
0.01416015625,0.8114571746384872
0.01416015625,0.8112315818737837
0.01416015625,0.811284046692607
0.01416015625,0.81133648235621
0.01416015625,0.8111111111111111
0.01416015625,0.8111635656762011
0.01416015625,0.8112159911160466
0.01416015625,0.8112683874548987
0.01416015625,0.8110432852386238
0.01416015625,0.8110957004160888
0.01416015625,0.8108707709373266
0.01416015625,0.8106459661768783
0.01416015625,0.8104212860310421
0.01416015625,0.8101967303962316
0.01416015625,0.8099722991689751
0.01416015625,0.8100249238438105
0.01416015625,0.8098006644518272
0.01416015625,0.809853307500692
0.01416015625,0.8099059214167128
0.01416015625,0.8099585062240664
0.01416015625,0.8100110619469026
0.01416015625,0.8100635886093448
0.01416015625,0.8101160862354893
0.01416015625,0.8101685548494059
0.01416015625,0.8102209944751381
0.0146484375,0.8102734051367025
0.0146484375,0.8103257868580894
0.0146484375,0.8103781396632624
0.0146484375,0.8104304635761589
0.0146484375,0.8104827586206896
0.0146484375,0.8105350248207391
0.0146484375,0.8105872622001654
0.0146484375,0.8103638368246968
0.0146484375,0.8101405345825297
0.0146484375,0.8101928374655647
0.0146484375,0.8102451115395208
0.0146484375,0.8102973568281938
0.0146484375,0.8103495733553537
0.0146484375,0.810401761144744
0.0146484375,0.8104539202200826
0.0146484375,0.8105060506050605
0.0146484375,0.8105581523233434
0.0146484375,0.8106102253985706
0.0146484375,0.8106622698543556
0.0146484375,0.8107142857142857
0.0146484375,0.8107662730019225
0.0146484375,0.8105436573311368
0.0146484375,0.8105956629151798
0.0146484375,0.8106476399560922
0.0146484375,0.8106995884773662
0.0146484375,0.810477235326385
0.0146484375,0.8105292020839046
0.0146484375,0.8105811403508771
0.0146484375,0.8106330501507262
0.0146484375,0.8106849315068493
0.0146484375,0.8107367844426184
0.0146484375,0.8105147864184009
0.0146484375,0.8105666575417465
0.0146484375,0.8103448275862069
0.0146484375,0.8103967168262654
0.0146484375,0.8104485776805251
0.0146484375,0.8105004101722724
0.0146484375,0.8105522143247677
0.0146484375,0.8106039901612463
0.0146484375,0.8106557377049181
0.0146484375,0.8107074569789675
0.0146484375,0.8107591480065538
0.0146484375,0.8108108108108109
0.0146484375,0.8108624454148472
0.0146484375,0.8109140518417463
0.0146484375,0.8109656301145662
0.0146484375,0.8110171802563403
0.0146484375,0.8110687022900763
0.0146484375,0.8111201962387572
0.0146484375,0.8111716621253406
0.0146484375,0.8112230999727594
0.0146484375,0.8112745098039216
0.0146484375,0.8113258916417098
0.0146484375,0.8111050626020686
0.0146484375,0.811156462585034
0.0146484375,0.8112078346028292
0.0146484375,0.8112591786782704
0.0146484375,0.8110386079390973
0.0146484375,0.8110899701005708
0.0146484375,0.811141304347826
0.0146484375,0.8111926107036131
0.0146484375,0.8112438891906573
0.0146484375,0.811295139831659
0.0146484375,0.8113463626492943
0.01513671875,0.8113975576662144
0.01513671875,0.8114487249050462
0.01513671875,0.8112286411716843
0.01513671875,0.8112798264642083
0.01513671875,0.8113309840065058
0.01513671875,0.8113821138211382
0.01513671875,0.8114332159306421
0.01513671875,0.8114842903575298
0.01513671875,0.8115353371242892
0.01513671875,0.8115863562533838
0.01513671875,0.8113667117726657
0.01513671875,0.8114177489177489
0.01513671875,0.8114687584527995
0.01513671875,0.8112493239588967
0.01513671875,0.8113003514463368
0.01513671875,0.8113513513513514
0.01513671875,0.8114023236962983
0.01513671875,0.8114532685035116
0.01513671875,0.8112341344855523
0.01513671875,0.8112850971922246
0.01513671875,0.8113360323886639
0.01513671875,0.8113869400971397
0.01513671875,0.8114378203398975
0.01513671875,0.8114886731391586
0.01513671875,0.8115394985171205
0.01513671875,0.8115902964959568
0.01513671875,0.8116410670978172
0.01513671875,0.8116918103448276
0.01513671875,0.8117425262590897
0.01513671875,0.8117932148626817
0.01513671875,0.8118438761776582
0.01513671875,0.8118945102260495
0.01513671875,0.8119451170298628
0.01513671875,0.8117267348036579
0.01513671875,0.8117773595052433
0.01513671875,0.8118279569892473
0.01513671875,0.8118785272776136
0.01513671875,0.8119290703922623
0.01513671875,0.8119795863550899
0.01513671875,0.8117615467239527
0.015625,0.8115436241610738
0.015625,0.8115942028985508
0.015625,0.8116447544942312
0.015625,0.8116952789699571
0.015625,0.8117457763475463
0.015625,0.8117962466487936
0.015625,0.8118466898954704
0.015625,0.8116291532690246
0.015625,0.8116796142512724
0.015625,0.8117300482056775
0.015625,0.8117804551539491
0.015625,0.811830835117773
0.015625,0.8116135937918116
0.015625,0.8116639914392724
0.015625,0.8114469109387537
0.015625,0.8112299465240642
0.015625,0.8112804063084736
0.015625,0.8113308391234634
0.015625,0.8111140796152818
0.015625,0.8111645299145299
0.015625,0.811214953271028
0.015625,0.8112653497063534
0.015625,0.8113157192420604
0.015625,0.8110992529348986
0.015625,0.8111496399039744
0.015625,0.8109333333333333
0.015625,0.8109837376699547
0.015625,0.8110341151385928
0.015625,0.8110844657607248
0.015625,0.811134789557805
0.015625,0.811185086551265
0.015625,0.8112353567625133
0.015625,0.8112856002129358
0.015625,0.8113358169238957
0.015625,0.8113860069167331
0.015625,0.8114361702127659
0.015625,0.811220420101037
0.015625,0.8112706007442849
0.015625,0.8113207547169812
0.015625,0.8113708820403825
0.015625,0.8114209827357237
0.015625,0.8114710568242167
0.015625,0.8115211043270507
0.015625,0.8113057324840764
0.015625,0.8110904749270363
0.015625,0.8111405835543767
0.015625,0.8111906656059401
0.015625,0.8109756097560976
0.015625,0.8107606679035251
0.015625,0.8108108108108109
0.01611328125,0.8105960264900662
0.01611328125,0.810646186440678
0.01611328125,0.8106963198305533
0.01611328125,0.8107464266807834
0.01611328125,0.8107965070124371
0.01611328125,0.8108465608465608
0.01611328125,0.8108965882041788
0.01611328125,0.8109465891062929
0.01611328125,0.8109965635738832
0.01611328125,0.811046511627907
0.01611328125,0.8110964332892999
0.01611328125,0.8111463285789752
0.01611328125,0.8111961975178241
0.01611328125,0.811246040126716
0.01611328125,0.811031934547374
0.01611328125,0.8110817941952506
0.01611328125,0.8111316275389079
0.01611328125,0.8111814345991561
0.01611328125,0.8112312153967836
0.01611328125,0.8112809699525567
0.01611328125,0.81133069828722
0.01611328125,0.8113804004214963
0.01611328125,0.8114300763760863
0.01611328125,0.811216429699842
0.01611328125,0.8112661226638589
0.01611328125,0.8113157894736842
0.01611328125,0.8113654301499605
0.01611328125,0.8114150447133088
0.01611328125,0.8114646331843282
0.01611328125,0.8112513144058885
0.01611328125,0.8113009198423128
0.01611328125,0.8113504992117709
0.01611328125,0.8114000525348043
0.01611328125,0.8114495798319328
0.01611328125,0.8114990811236545
0.01611328125,0.8115485564304462
0.01611328125,0.8115980057727631
0.01611328125,0.8116474291710388
0.0166015625,0.8114345659585628
0.0166015625,0.8112218143681175
0.0166015625,0.8112712975098296
0.0166015625,0.8110587002096437
0.0166015625,0.8111082001571915
0.0166015625,0.8111576741749608
0.0166015625,0.8112071222833203
0.0166015625,0.8112565445026177
0.0166015625,0.8110442292593562
0.0166015625,0.8110936682365254
0.0166015625,0.8111430813497253
0.0166015625,0.8111924686192469
0.0166015625,0.8109803921568628
0.0166015625,0.8110297961317303
0.0166015625,0.8110791742879541
0.0166015625,0.8111285266457681
0.0166015625,0.8111778532253853
0.0166015625,0.8112271540469974
0.0166015625,0.811015400678674
0.0166015625,0.8110647181628392
0.0166015625,0.8111140099139056
0.0166015625,0.8111632759520083
0.0166015625,0.8112125162972621
0.0166015625,0.8112617309697602
0.0166015625,0.8113109199895752
0.0166015625,0.8110995310057322
0.0166015625,0.8108882521489972
0.0166015625,0.8106770833333333
0.0166015625,0.810726373340276
0.0166015625,0.8105153565851119
0.0166015625,0.8105646630236795
0.0166015625,0.8103537981269511
0.0166015625,0.8104031209362809
0.0166015625,0.8104524180967239
0.01708984375,0.8105016896282817
0.01708984375,0.8105509355509356
0.01708984375,0.8106001558846454
0.01708984375,0.8106493506493506
0.01708984375,0.8104388470527136
0.01708984375,0.8104880581516095
0.01708984375,0.810537243706203
0.01708984375,0.8105864037363778
0.01708984375,0.8106355382619974
0.01708984375,0.8106846473029046
0.01708984375,0.8107337308789214
0.01708984375,0.8107827890098497
0.01708984375,0.8108318217154703
0.01708984375,0.810880829015544
0.01708984375,0.810929810929811
0.01708984375,0.8109787674779907
0.01708984375,0.8110276986797825
0.01708984375,0.8108178053830227
0.01708984375,0.8108667529107374
0.01708984375,0.8109156751163994
0.01708984375,0.8109645720196534
0.01708984375,0.8110134436401241
0.01708984375,0.8110622899974154
0.01708984375,0.8108527131782945
0.01708984375,0.8109015758202015
0.01708984375,0.8109504132231405
0.01708984375,0.8109992254066615
0.01708984375,0.8107898812596799
0.01708984375,0.8108387096774193
0.01708984375,0.8108875128998968
0.01708984375,0.8109362909466082
0.01708984375,0.8109850438370294
0.01708984375,0.8110337715906162
0.01708984375,0.8110824742268041
0.01708984375,0.811131151765009
0.01708984375,0.8111798042246264
0.01708984375,0.8112284316250322
0.01708984375,0.8112770339855818
0.01708984375,0.8113256113256113
0.01708984375,0.8113741636644365
0.01708984375,0.811165423205557
0.017578125,0.8112139917695473
0.017578125,0.8112625353561327
0.017578125,0.8113110539845758
0.017578125,0.8113595476741198
0.017578125,0.8114080164439876
0.017578125,0.811456460313383
0.017578125,0.8115048793014895
0.017578125,0.8112965340179717
0.017578125,0.8113449691991786
0.017578125,0.8111367718758019
0.017578125,0.8111852231913802
0.017578125,0.8112336496537573
0.017578125,0.8112820512820513
0.017578125,0.8110740835683158
0.017578125,0.8111225012813942
0.017578125,0.811170894183961
0.017578125,0.811219262295082
0.017578125,0.81101152368758
0.017578125,0.8110599078341014
0.017578125,0.8111082672126951
0.017578125,0.8111566018423746
0.017578125,0.8112049117421335
0.017578125,0.8112531969309463
0.017578125,0.8110457683456916
0.017578125,0.8110940695296524
0.017578125,0.8111423460260669
0.017578125,0.8111905978538579
0.017578125,0.8112388250319285
0.017578125,0.8112870275791624
0.017578125,0.8113352055144243
0.017578125,0.8113833588565594
0.017578125,0.811431487624394
0.017578125,0.8112244897959183
0.017578125,0.8112726345320072
0.017578125,0.8113207547169812
0.017578125,0.811368850369615
0.017578125,0.8114169215086646
0.017578125,0.8114649681528663
0.017578125,0.8115129903209374
0.01806640625,0.8115609880315763
0.01806640625,0.8116089613034623
0.01806640625,0.8116569101552558
0.01806640625,0.811704834605598
0.01806640625,0.8117527346731112
0.01806640625,0.8118006103763988
0.01806640625,0.8115942028985508
0.01806640625,0.811642094560244
0.01806640625,0.8116899618805591
0.01806640625,0.8114837398373984
0.01806640625,0.8115316230632461
0.01806640625,0.8115794819705434
0.01806640625,0.8116273165778116
0.01806640625,0.8116751269035533
0.01806640625,0.811469170261355
0.01806640625,0.8115169964485033
0.01806640625,0.8113111843773776
0.01806640625,0.8113590263691683
0.01806640625,0.8114068441064639
0.01806640625,0.811454637607704
0.01806640625,0.8115024068913098
0.01806640625,0.8112968591691996
0.01806640625,0.811344644213725
0.01806640625,0.8113924050632911
0.01806640625,0.8114401417362693
0.01806640625,0.8114878542510121
0.01806640625,0.8115355426258538
0.01806640625,0.8115832068791098
0.01806640625,0.8116308470290771
0.01806640625,0.8116784630940344
0.0185546875,0.8117260550922416
0.0185546875,0.8117736230419403
0.0185546875,0.8118211669613539
0.0185546875,0.8118686868686869
0.0185546875,0.8119161827821257
0.0185546875,0.8117112569409389
0.0185546875,0.8117587686096391
0.0185546875,0.8118062563067608
0.0185546875,0.8118537200504413
0.0185546875,0.8119011598587998
0.0185546875,0.811948575749937
0.0185546875,0.8119959677419355
0.0185546875,0.8120433358528597
0.0185546875,0.8120906801007557
0.0185546875,0.8121380005036515
0.0185546875,0.8121852970795569
0.0185546875,0.8122325698464636
0.0185546875,0.8122798188223452
0.0185546875,0.8123270440251572
0.0185546875,0.812374245472837
0.0185546875,0.812421423183304
0.0185546875,0.8124685771744595
0.01904296875,0.812515707464187
0.01904296875,0.8125628140703518
0.01904296875,0.8123587038432555
0.01904296875,0.812405826217981
0.01904296875,0.8124529249309566
0.01904296875,0.8122489959839357
0.01904296875,0.8122961104140527
0.01904296875,0.8120923231309584
0.01904296875,0.8118886380737397
0.01904296875,0.8116850551654965
0.01904296875,0.8117322637252444
0.01904296875,0.8117794486215539
0.01904296875,0.8118266098722124
0.01904296875,0.81187374749499
0.01904296875,0.8119208615076383
0.01904296875,0.8117175763645468
0.01904296875,0.8117647058823529
0.01904296875,0.8115615615615616
0.01904296875,0.8113585188891669
0.01904296875,0.8114057028514257
0.01904296875,0.8114528632158039
0.01904296875,0.8115
0.01904296875,0.8115471132216946
0.01904296875,0.8115942028985508
0.01904296875,0.8113914564076943
0.01904296875,0.8114385614385614
0.01904296875,0.8114856429463171
0.01904296875,0.8112830753869196
0.01953125,0.8113301721986523
0.01953125,0.811377245508982
0.01953125,0.8114242953354951
0.01953125,0.8112219451371571
0.01953125,0.8112690102218898
0.01953125,0.8113160518444666
0.01953125,0.8113630700224271
0.01953125,0.8114100647732935
0.01953125,0.8114570361145703
0.01953125,0.811503984063745
0.01953125,0.8115509086382873
0.01953125,0.8115978098556496
0.01953125,0.8113958696193083
0.01953125,0.8114427860696517
0.01953125,0.8114896791842825
0.01953125,0.8112879164594728
0.01953125,0.8113348247576435
0.01953125,0.8113817097415507
0.01953125,0.8114285714285714
0.01953125,0.8114754098360656
0.02001953125,0.8115222249813757
0.02001953125,0.8115690168818273
0.02001953125,0.8116157855547282
0.02001953125,0.8114143920595533
0.02001953125,0.8114611758868767
0.02001953125,0.8115079365079365
0.02001953125,0.811554673939995
0.02001953125,0.8116013882002975
0.02001953125,0.8114002478314746
0.02001953125,0.8114469772051536
0.02001953125,0.8114936834282883
0.02001953125,0.8115403665180783
0.02001953125,0.8115870264917059
0.02001953125,0.8116336633663367
0.02001953125,0.8114328136599851
0.02001953125,0.8114794656110836
0.02001953125,0.8115260944842938
0.02001953125,0.8115727002967359
0.02001953125,0.811619283065513
0.02001953125,0.8116658428077114
0.02001953125,0.8117123795404003
0.02001953125,0.8117588932806324
0.02001953125,0.8118053840454433
0.02001953125,0.8118518518518518
0.0205078125,0.81189829671686
0.0205078125,0.8119447186574531
0.0205078125,0.8117443868739206
0.0205078125,0.8117908238776517
0.0205078125,0.8118372379778052
0.0205078125,0.8118836291913215
0.0205078125,0.8119299975351245
0.0205078125,0.8119763430261212
0.0205078125,0.8120226656812023
0.0205078125,0.8120689655172414
0.0205078125,0.8121152425510958
0.0205078125,0.8121614967996061
0.0205078125,0.8122077282795963
0.0205078125,0.812253937007874
0.02099609375,0.81230012300123
0.02099609375,0.8121003443187408
0.02099609375,0.8119006638800098
0.02099609375,0.8119469026548672
0.02099609375,0.8119931187023839
0.02099609375,0.812039312039312
0.02099609375,0.8120854826823877
0.02099609375,0.81213163064833
0.02099609375,0.8119322366805795
0.02099609375,0.8119783996072656
0.02099609375,0.8120245398773006
0.02099609375,0.8120706575073602
0.02099609375,0.8121167525141035
0.02099609375,0.8121628249141736
0.02099609375,0.8119637165972052
0.02099609375,0.8120098039215686
0.02099609375,0.8120558686596423
0.02099609375,0.8121019108280255
0.02099609375,0.8119030124908155
0.02099609375,0.811949069539667
0.02099609375,0.811750305997552
0.02099609375,0.811796377875673
0.021484375,0.8118424272082212
0.021484375,0.8118884540117417
0.021484375,0.8116898997309856
0.021484375,0.8117359413202934
0.021484375,0.81178196040088
0.021484375,0.8115835777126099
0.021484375,0.8113852919618861
0.021484375,0.8114313629702002
0.021484375,0.8114774114774115
0.021484375,0.8115234375
0.021484375,0.8113253600195265
0.021484375,0.8113714006832601
0.02197265625,0.8114174188826543
0.02197265625,0.8114634146341464
0.02197265625,0.8115093879541575
0.02197265625,0.8115553388590931
0.02197265625,0.8116012673653424
0.02197265625,0.8116471734892787
0.02197265625,0.8114494518879415
0.02197265625,0.8114953726254263
0.02197265625,0.8115412710007305
0.02197265625,0.811587147030185
0.02197265625,0.8113896325139937
0.02197265625,0.8114355231143552
0.02197265625,0.8114813913889565
0.02197265625,0.811284046692607
0.02197265625,0.8113299294918551
0.02197265625,0.8113757899854157
0.02197265625,0.8114216281895504
0.02197265625,0.8114674441205053
0.02197265625,0.8115132377945106
0.02197265625,0.8115590092277805
0.0224609375,0.8116047584365137
0.0224609375,0.8114077669902913
0.0224609375,0.8112108711477797
0.0224609375,0.8110140708393984
0.0224609375,0.8110599078341014
0.0224609375,0.8108632395732299
0.0224609375,0.8109090909090909
0.0224609375,0.8109549200193893
0.0224609375,0.811000726920281
0.0224609375,0.811046511627907
0.0224609375,0.8110922741583919
0.0224609375,0.8111380145278451
0.0224609375,0.8111837327523602
0.0224609375,0.8109874152952565
0.02294921875,0.8110331478345028
0.02294921875,0.8110788582486695
0.02294921875,0.811124546553809
0.02294921875,0.8109284332688588
0.02294921875,0.8109741358472323
0.02294921875,0.8110198163363944
0.0234375,0.8110654747523557
0.0234375,0.8111111111111111
0.0234375,0.8111567254286405
0.0234375,0.8112023177209078
0.0234375,0.8110065170166546
0.0234375,0.8110521235521235
0.0234375,0.8110977080820265
0.0234375,0.8111432706222865
0.02392578125,0.8111888111888111
0.02392578125,0.8112343297974928
0.02392578125,0.8112798264642083
0.02392578125,0.8113253012048193
0.02392578125,0.8111298482293423
0.02392578125,0.8109344894026975
0.02392578125,0.8109800144473874
0.02392578125,0.8110255175734232
0.0244140625,0.8110709987966306
0.0244140625,0.8111164581328201
0.0244140625,0.8111618955977868
0.0244140625,0.810966810966811
0.0244140625,0.8110122625631161
0.0244140625,0.8110576923076923
0.0244140625,0.8111031002162942
0.0244140625,0.8111484863046612
0.0244140625,0.8111938505885179
0.0244140625,0.8112391930835735
0.0244140625,0.8110444177671069
0.02490234375,0.8108497359577532
0.02490234375,0.8108951283897288
0.02490234375,0.8109404990403071
0.02490234375,0.8109858479251619
0.02490234375,0.811031175059952
0.02490234375,0.8110764804603212
0.02490234375,0.8111217641418984
0.02490234375,0.8111670261202971
0.02490234375,0.8112122664111164
0.02490234375,0.8112574850299401
0.02490234375,0.8110632183908046
0.02490234375,0.8108690447689729
0.02490234375,0.8109143130684539
0.025390625,0.8109595597032783
0.025390625,0.8110047846889952
0.025390625,0.8110499880411385
0.025390625,0.8110951697752271
0.025390625,0.8109012670332297
0.025390625,0.8107074569789675
0.025390625,0.810752688172043
0.02587890625,0.8107978977544195
0.02587890625,0.810604251253881
0.02587890625,0.8106494746895893
0.02587890625,0.8106946765337789
0.02587890625,0.8107398568019093
0.02587890625,0.8107850155094249
0.02587890625,0.8108301526717557
0.02587890625,0.8108752683043167
0.02587890625,0.8109203624225083
0.02587890625,0.8109654350417164
0.0263671875,0.8107721639656816
0.0263671875,0.8108172504169645
0.0263671875,0.8108623153882801
0.0263671875,0.810907358894975
0.0263671875,0.810952380952381
0.0263671875,0.8107593430135682
0.0263671875,0.8108043788672061
0.0263671875,0.8106114679990483
0.0263671875,0.8106565176022835
0.0263671875,0.8104637336504161
0.0263671875,0.8105087969567285
0.0263671875,0.8105538388400285
0.0263671875,0.8105988593155894
0.0263671875,0.8104062722736992
0.0263671875,0.8102137767220903
0.02685546875,0.810021372595583
0.02685546875,0.8100664767331434
0.02685546875,0.8098741989081415
0.02685546875,0.8099193165638349
0.02685546875,0.8099644128113879
0.02685546875,0.8100094876660342
0.02734375,0.8100545411429927
0.02734375,0.810099573257468
0.02734375,0.8101445840246504
0.02734375,0.8101895734597157
0.02734375,0.8099976308931532
0.02734375,0.8098057792515395
0.02734375,0.8096140184702818
0.02734375,0.8096590909090909
0.02783203125,0.8097041420118343
0.02783203125,0.8097491717936584
0.02783203125,0.8097941802696949
0.02783203125,0.8098391674550615
0.02783203125,0.8098841333648616
0.02783203125,0.8096926713947991
0.02783203125,0.8097376506735996
0.0283203125,0.8097826086956522
0.0283203125,0.8098275454760218
0.0283203125,0.8096362777515352
0.0283203125,0.8096812278630461
0.0283203125,0.8094900849858357
0.0283203125,0.80953504838329
0.0283203125,0.8095799905615857
0.0283203125,0.8096249115357396
0.02880859375,0.809433962264151
0.02880859375,0.8094788964866777
0.02880859375,0.8095238095238095
0.02880859375,0.8095687013905256
0.02880859375,0.8096135721017907
0.029296875,0.809658421672556
0.029296875,0.8094677343382006
0.029296875,0.809512597127384
0.029296875,0.809557438794727
0.02978515625,0.8096022593551424
0.02978515625,0.8096470588235294
0.02978515625,0.809691837214773
0.02978515625,0.8095014111006585
0.02978515625,0.8095462026804608
0.0302734375,0.809355900329102
0.0302734375,0.809400705052879
0.0302734375,0.8092105263157895
0.0302734375,0.8092553441390651
0.0302734375,0.8093001409112259
0.03076171875,0.8093449166471003
0.03076171875,0.8093896713615023
0.03125,0.8094344050692326
0.03125,0.8094791177850774
0.03125,0.8095238095238095
0.03125,0.8093339587242027
0.03125,0.8091441969519344
0.03125,0.8091889357712142
0.03173828125,0.8092336536208109
0.03173828125,0.8092783505154639
0.03173828125,0.8093230264698993
0.03173828125,0.8093676814988291
0.03173828125,0.8091781784125498
0.03173828125,0.8092228464419475
0.03173828125,0.8092674935642405
0.03173828125,0.8090781469349555
0.03173828125,0.8091228070175439
0.03173828125,0.808933582787652
0.03173828125,0.8089782557867664
0.0322265625,0.8090229079008883
0.0322265625,0.80906753914466
0.0322265625,0.8091121495327103
0.0322265625,0.8091567390796542
0.0322265625,0.8092013078000934
0.03271484375,0.8092458557086154
0.03271484375,0.8092903828197946
0.03271484375,0.8091015169194866
0.03271484375,0.809146056929538
0.03271484375,0.8091905761604852
0.03271484375,0.8092350746268657
0.033203125,0.8092795523432036
0.03369140625,0.8090909090909091
0.03369140625,0.8091353996737357
0.03369140625,0.8091798695246971
0.0341796875,0.8092243186582809
0.0341796875,0.8090358639962739
0.03466796875,0.8090803259604191
0.03466796875,0.8088919925512105
0.03466796875,0.808703746800093
0.03466796875,0.8085155886458818
0.03466796875,0.8085601302628518
0.03466796875,0.8083720930232559
0.03564453125,0.8084166472913276
0.03564453125,0.8084611808461181
0.0361328125,0.8085056937020684
0.03662109375,0.8085501858736059
0.037109375,0.8085946573751451
0.03759765625,0.8084068741291222
0.03759765625,0.8082191780821918
0.03759765625,0.808263695450325
0.03857421875,0.8083081921559526
0.03857421875,0.8083526682134571
0.03857421875,0.8081651588958478
0.0400390625,0.8082096474953617
0.0400390625,0.8080222582888941
0.04052734375,0.8078349559573482
0.04052734375,0.8078794901506373
0.04052734375,0.8079240037071362
0.041015625,0.8077368542969655
0.04150390625,0.8077813802686429
0.04150390625,0.8078258856216717
0.04150390625,0.8078703703703703
0.04296875,0.8079148345290442
0.046875,0.8079592781119852
0.04736328125,0.8077723802914643
0.0478515625,0.8075855689176689
0.05078125,0.8076300578034682
0.05126953125,0.8076745261211281
0.05224609375,0.8077189738849088
0.05224609375,0.8077634011090573
0.05615234375,0.8078078078078078
0.056640625,0.8078521939953811
0.05810546875,0.8078965596859847
0.0595703125,0.8077100646352724
0.0634765625,0.8075236556658204
0.0634765625,0.8075680664513152
0.06494140625,0.8076124567474049
0.0654296875,0.8076568265682657
0.06640625,0.8077011759280609


==> data/Mutagenicity_fp_2layer.csv <==
Distance,CumulativeAccuracy
0.0,0.8428053204353083
0.00048828125,0.8583783783783784
0.0009765625,0.8574445617740233
0.00146484375,0.8569958847736625
0.001953125,0.8534906588003933
0.00244140625,0.8476635514018691
0.0029296875,0.8420138888888888
0.00341796875,0.8397745571658615
0.00390625,0.8382352941176471
0.00439453125,0.8362248438584317
0.0048828125,0.8377164849262347
0.00537109375,0.8352375225496091
0.005859375,0.8348066298342541
0.00634765625,0.8305526590198123
0.0068359375,0.8284195263412276
0.00732421875,0.8274774774774775
0.0078125,0.8253768844221105
0.00830078125,0.8277645186953063
0.0087890625,0.8242217160212605
0.00927734375,0.8231441048034934
0.009765625,0.8230150402238545
0.01025390625,0.8205991248737798
0.0107421875,0.8201954397394137
0.01123046875,0.8179519595448799
0.01171875,0.8193765281173594
0.01220703125,0.8194568785437183
0.0126953125,0.8194850789935635
0.01318359375,0.8184413359977163
0.013671875,0.8175428732077593
0.01416015625,0.8146408839779006
0.0146484375,0.8154180238870793
0.01513671875,0.8152524167561761
0.015625,0.814785373608903
0.01611328125,0.8153200419727177
0.0166015625,0.8140925637025481
0.01708984375,0.814252636995112
0.017578125,0.8143148242485991
0.01806640625,0.813953488372093
0.0185546875,0.8144796380090498
0.01904296875,0.8130304543185222
0.01953125,0.8132141082960755
0.02001953125,0.8130864197530864
0.0205078125,0.813238188976378
0.02099609375,0.8125305922662751
0.021484375,0.8118594436310396
0.02197265625,0.8122875182127246
0.0224609375,0.8117134559535334
0.02294921875,0.8117448042532625
0.0234375,0.811625663289918
0.02392578125,0.8117477130476649
0.0244140625,0.8120048019207683
0.02490234375,0.812111057922451
0.025390625,0.81194743130227
0.02587890625,0.8121573301549464
0.0263671875,0.8111638954869359
0.02685546875,0.8109582542694497
0.02734375,0.8106060606060606
0.02783203125,0.8104467029071142
0.0283203125,0.8100967209247464
0.02880859375,0.8098491988689915
0.029296875,0.8097928436911488
0.02978515625,0.8100164589701387
0.0302734375,0.8097698449976515
0.03076171875,0.8096244131455399
0.03125,0.8091889357712142
0.03173828125,0.8094458732756605
0.0322265625,0.8096683792620271
0.03271484375,0.8099347014925373
0.033203125,0.8099790160876661
0.03369140625,0.809878844361603
0.0341796875,0.8097345132743363
0.03466796875,0.8090697674418604
0.03564453125,0.8089260808926081
0.0361328125,0.8089704857076458
0.03662109375,0.8090148698884758
0.037109375,0.8090592334494774
0.03759765625,0.8088713423130516
0.03759765625,0.8086835384258184
0.03759765625,0.8087279480037141
0.03857421875,0.8085402645625435
0.03857421875,0.8083526682134571
0.03857421875,0.8081651588958478
0.0400390625,0.8082096474953617
0.0400390625,0.8080222582888941
0.04052734375,0.8078349559573482
0.04052734375,0.8078794901506373
0.04052734375,0.8079240037071362
0.041015625,0.8077368542969655
0.04150390625,0.8077813802686429
0.04150390625,0.8078258856216717
0.04150390625,0.8078703703703703
0.04296875,0.8076834066188382
0.046875,0.8077279037482646
0.04736328125,0.8075410594494564
0.0478515625,0.8073543015726179
0.05078125,0.8073988439306359
0.05126953125,0.8074433656957929
0.05224609375,0.8074878668823665
0.05224609375,0.8075323475046211
0.05615234375,0.8075768075768076
0.056640625,0.807621247113164
0.05810546875,0.807665666127915
0.0595703125,0.8074792243767313
0.0634765625,0.8072928686822063
0.0634765625,0.8073373327180434
0.06494140625,0.8073817762399077
0.0654296875,0.8074261992619927
0.06640625,0.8074706017984782


==> data/Mutagenicity_fp_2layer_old.csv <==
Distance,CumulativeAccuracy
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,0.8
0.0,0.8333333333333334
0.0,0.8571428571428571
0.0,0.875
0.0,0.8888888888888888
0.0,0.9
0.0,0.9090909090909091
0.0,0.9166666666666666
0.0,0.9230769230769231
0.0,0.9285714285714286
0.0,0.9333333333333333
0.0,0.9375
0.0,0.9411764705882353
0.0,0.9444444444444444
0.0,0.8947368421052632
0.0,0.9
0.0,0.9047619047619048
0.0,0.9090909090909091
0.0,0.9130434782608695
0.0,0.9166666666666666
0.0,0.92
0.0,0.9230769230769231
0.0,0.9259259259259259
0.0,0.9285714285714286
0.0,0.9310344827586207
0.0,0.9333333333333333
0.0,0.9354838709677419
0.0,0.9375
0.0,0.9393939393939394
0.0,0.9411764705882353
0.0,0.9142857142857143
0.0,0.9166666666666666
0.0,0.918918918918919
0.0,0.9210526315789473
0.0,0.9230769230769231
0.0,0.925
0.0,0.926829268292683
0.0,0.9285714285714286
0.0,0.9069767441860465
0.0,0.9090909090909091
0.0,0.9111111111111111
0.0,0.8913043478260869
0.0,0.8936170212765957
0.0,0.8958333333333334
0.0,0.8775510204081632
0.0,0.88
0.0,0.8823529411764706
0.0,0.8846153846153846
0.0,0.8867924528301887
0.0,0.8888888888888888
0.0,0.8909090909090909
0.0,0.8928571428571429
0.0,0.8947368421052632
0.0,0.896551724137931
0.0,0.8813559322033898
0.0,0.8833333333333333
0.0,0.8852459016393442
0.0,0.8870967741935484
0.0,0.873015873015873
0.0,0.875
0.0,0.8769230769230769
0.0,0.8787878787878788
0.0,0.8805970149253731
0.0,0.8823529411764706
0.0,0.8695652173913043
0.0,0.8714285714285714
0.0,0.8591549295774648
0.0,0.8611111111111112
0.0,0.863013698630137
0.0,0.8648648648648649
0.0,0.8666666666666667
0.0,0.868421052631579
0.0,0.8571428571428571
0.0,0.8461538461538461
0.0,0.8481012658227848
0.0,0.85
0.0,0.8518518518518519
0.0,0.8536585365853658
0.0,0.8554216867469879
0.0,0.8571428571428571
0.0,0.8588235294117647
0.0,0.8604651162790697
0.0,0.8620689655172413
0.0,0.8636363636363636
0.0,0.8539325842696629
0.0,0.8555555555555555
0.0,0.8571428571428571
0.0,0.8478260869565217
0.0,0.8494623655913979
0.0,0.851063829787234
0.0,0.8526315789473684
0.0,0.8541666666666666
0.0,0.8556701030927835
0.0,0.8571428571428571
0.0,0.8585858585858586
0.0,0.85
0.0,0.8514851485148515
0.0,0.8529411764705882
0.0,0.8543689320388349
0.0,0.8461538461538461
0.0,0.8476190476190476
0.0,0.8490566037735849
0.0,0.8504672897196262
0.0,0.8518518518518519
0.0,0.8532110091743119
0.0,0.8545454545454545
0.0,0.8558558558558559
0.0,0.8571428571428571
0.0,0.8584070796460177
0.0,0.8596491228070176
0.0,0.8608695652173913
0.0,0.8620689655172413
0.0,0.8632478632478633
0.0,0.864406779661017
0.0,0.865546218487395
0.0,0.8666666666666667
0.0,0.859504132231405
0.0,0.8524590163934426
0.0,0.8536585365853658
0.0,0.8548387096774194
0.0,0.848
0.0,0.8492063492063492
0.0,0.8503937007874016
0.0,0.8515625
0.0,0.8527131782945736
0.0,0.8538461538461538
0.0,0.8549618320610687
0.0,0.8560606060606061
0.0,0.8571428571428571
0.0,0.8582089552238806
0.0,0.8518518518518519
0.0,0.8529411764705882
0.0,0.8540145985401459
0.0,0.855072463768116
0.0,0.8561151079136691
0.0,0.8571428571428571
0.0,0.8581560283687943
0.0,0.8591549295774648
0.0,0.8601398601398601
0.0,0.8611111111111112
0.0,0.8620689655172413
0.0,0.863013698630137
0.0,0.8639455782312925
0.0,0.8648648648648649
0.0,0.8657718120805369
0.0,0.8666666666666667
0.0,0.8675496688741722
0.0,0.868421052631579
0.0,0.869281045751634
0.0,0.8701298701298701
0.0,0.8709677419354839
0.0,0.8653846153846154
0.0,0.8662420382165605
0.0,0.8670886075949367
0.0,0.8679245283018868
0.0,0.86875
0.0,0.8695652173913043
0.0,0.8703703703703703
0.0,0.8711656441717791
0.0,0.8719512195121951
0.0,0.8727272727272727
0.0,0.8734939759036144
0.0,0.8682634730538922
0.0,0.8690476190476191
0.0,0.8698224852071006
0.0,0.8647058823529412
0.0,0.8654970760233918
0.0,0.8604651162790697
0.0,0.861271676300578
0.0,0.8620689655172413
0.0,0.8628571428571429
0.0,0.8579545454545454
0.0,0.8587570621468926
0.0,0.8595505617977528
0.0,0.8603351955307262
0.0,0.8611111111111112
0.0,0.861878453038674
0.0,0.8626373626373627
0.0,0.8633879781420765
0.0,0.8641304347826086
0.0,0.8648648648648649
0.0,0.8655913978494624
0.0,0.8663101604278075
0.0,0.8617021276595744
0.0,0.8624338624338624
0.0,0.8631578947368421
0.0,0.8638743455497382
0.0,0.8645833333333334
0.0,0.8652849740932642
0.0,0.865979381443299
0.0,0.8666666666666667
0.0,0.8673469387755102
0.0,0.868020304568528
0.0,0.8686868686868687
0.0,0.8693467336683417
0.0,0.87
0.0,0.8706467661691543
0.0,0.8712871287128713
0.0,0.8669950738916257
0.0,0.8676470588235294
0.0,0.8682926829268293
0.0,0.8689320388349514
0.0,0.8695652173913043
0.0,0.8701923076923077
0.0,0.8708133971291866
0.0,0.8714285714285714
0.0,0.8720379146919431
0.0,0.8679245283018868
0.0,0.8685446009389671
0.0,0.8691588785046729
0.0,0.8697674418604651
0.0,0.8703703703703703
0.0,0.8709677419354839
0.0,0.8715596330275229
0.0,0.8721461187214612
0.0,0.8727272727272727
0.0,0.8733031674208145
0.0,0.8738738738738738
0.0,0.8699551569506726
0.0,0.8705357142857143
0.0,0.8711111111111111
0.0,0.8672566371681416
0.0,0.8678414096916299
0.0,0.868421052631579
0.0,0.868995633187773
0.0,0.8652173913043478
0.0,0.8658008658008658
0.0,0.8663793103448276
0.0,0.8669527896995708
0.0,0.8675213675213675
0.0,0.8680851063829788
0.0,0.8686440677966102
0.0,0.869198312236287
0.0,0.8697478991596639
0.0,0.8661087866108786
0.0,0.8666666666666667
0.0,0.8672199170124482
0.0,0.8677685950413223
0.0,0.8683127572016461
0.0,0.8688524590163934
0.0,0.8693877551020408
0.0,0.8699186991869918
0.0,0.8704453441295547
0.0,0.8669354838709677
0.0,0.8674698795180723
0.0,0.868
0.0,0.8685258964143426
0.0,0.8650793650793651
0.0,0.8656126482213439
0.0,0.8622047244094488
0.0,0.8627450980392157
0.0,0.86328125
0.0,0.8638132295719845
0.0,0.8604651162790697
0.0,0.861003861003861
0.0,0.8615384615384616
0.0,0.8620689655172413
0.0,0.8625954198473282
0.0,0.8631178707224335
0.0,0.8636363636363636
0.0,0.8641509433962264
0.0,0.8609022556390977
0.0,0.8614232209737828
0.0,0.8619402985074627
0.0,0.862453531598513
0.0,0.8629629629629629
0.0,0.8634686346863468
0.0,0.8639705882352942
0.0,0.8644688644688645
0.0,0.864963503649635
0.0,0.8654545454545455
0.0,0.8623188405797102
0.0,0.8628158844765343
0.0,0.8633093525179856
0.0,0.8637992831541219
0.0,0.8642857142857143
0.0,0.8612099644128114
0.0,0.8617021276595744
0.0,0.8621908127208481
0.0,0.8626760563380281
0.0,0.8631578947368421
0.0,0.8636363636363636
0.0,0.8641114982578397
0.0,0.8645833333333334
0.0,0.8650519031141869
0.0,0.8655172413793103
0.0,0.865979381443299
0.0,0.8664383561643836
0.0,0.8668941979522184
0.0,0.8673469387755102
0.0,0.864406779661017
0.0,0.8648648648648649
0.0,0.8653198653198653
0.0,0.8657718120805369
0.0,0.8662207357859532
0.0,0.8666666666666667
0.0,0.867109634551495
0.0,0.8675496688741722
0.0,0.8679867986798679
0.0,0.868421052631579
0.0,0.8688524590163934
0.0,0.869281045751634
0.0,0.8697068403908795
0.0,0.8701298701298701
0.0,0.8705501618122977
0.0,0.8709677419354839
0.0,0.8713826366559485
0.0,0.8717948717948718
0.0,0.8722044728434505
0.0,0.8726114649681529
0.0,0.873015873015873
0.0,0.8734177215189873
0.0,0.8738170347003155
0.0,0.8742138364779874
0.0,0.8746081504702194
0.0,0.875
0.0,0.8753894080996885
0.0,0.8757763975155279
0.0,0.8761609907120743
0.0,0.8765432098765432
0.0,0.8769230769230769
0.0,0.8773006134969326
0.0,0.8776758409785933
0.0,0.8780487804878049
0.0,0.878419452887538
0.0,0.8787878787878788
0.0,0.879154078549849
0.0,0.8795180722891566
0.0,0.8798798798798799
0.0,0.8802395209580839
0.0,0.8805970149253731
0.0,0.8809523809523809
0.0,0.8813056379821959
0.0,0.8816568047337278
0.0,0.8820058997050148
0.0,0.8823529411764706
0.0,0.8826979472140762
0.0,0.8830409356725146
0.0,0.8833819241982507
0.0,0.8837209302325582
0.0,0.8840579710144928
0.0,0.884393063583815
0.0,0.8847262247838616
0.0,0.882183908045977
0.0,0.8796561604584527
0.0,0.88
0.0,0.8803418803418803
0.0,0.8778409090909091
0.0,0.8781869688385269
0.0,0.8785310734463276
0.0,0.8788732394366198
0.0,0.8792134831460674
0.0,0.8795518207282913
0.0,0.8798882681564246
0.0,0.8802228412256268
0.0,0.8805555555555555
0.0,0.8808864265927978
0.0,0.8812154696132597
0.0,0.8815426997245179
0.0,0.8791208791208791
0.0,0.8767123287671232
0.0,0.8770491803278688
0.0,0.8773841961852861
0.0,0.8777173913043478
0.0,0.8753387533875339
0.0,0.8756756756756757
0.0,0.876010781671159
0.0,0.8763440860215054
0.0,0.8766756032171582
0.0,0.8770053475935828
0.0,0.8773333333333333
0.0,0.8776595744680851
0.0,0.8753315649867374
0.0,0.8756613756613757
0.0,0.8733509234828496
0.0,0.8736842105263158
0.0,0.8740157480314961
0.0,0.8743455497382199
0.0,0.8720626631853786
0.0,0.8723958333333334
0.0,0.8727272727272727
0.0,0.8704663212435233
0.0,0.8708010335917312
0.0,0.8711340206185567
0.0,0.8688946015424165
0.0,0.8692307692307693
0.0,0.8695652173913043
0.0,0.8673469387755102
0.0,0.8676844783715013
0.0,0.868020304568528
0.0,0.8683544303797468
0.0,0.8686868686868687
0.0,0.8664987405541562
0.0,0.864321608040201
0.0,0.8646616541353384
0.0,0.865
0.0,0.8628428927680798
0.0,0.8631840796019901
0.0,0.8610421836228288
0.0,0.8613861386138614
0.0,0.8617283950617284
0.0,0.8596059113300493
0.0,0.85995085995086
0.0,0.8578431372549019
0.0,0.8581907090464548
0.0,0.8560975609756097
0.0,0.8564476885644768
0.0,0.8567961165048543
0.0,0.8571428571428571
0.0,0.857487922705314
0.0,0.8578313253012049
0.0,0.8581730769230769
0.0,0.8585131894484412
0.0,0.8588516746411483
0.0,0.8591885441527446
0.0,0.8595238095238096
0.0,0.8598574821852731
0.0,0.8601895734597157
0.0,0.8605200945626478
0.0,0.8608490566037735
0.0,0.8611764705882353
0.0,0.8615023474178404
0.0,0.8618266978922716
0.0,0.8621495327102804
0.0,0.8624708624708625
0.0,0.8627906976744186
0.0,0.8631090487238979
0.0,0.8634259259259259
0.0,0.8614318706697459
0.0,0.8617511520737328
0.0,0.8620689655172413
0.0,0.8623853211009175
0.0,0.8627002288329519
0.0,0.860730593607306
0.0,0.8610478359908884
0.0,0.8613636363636363
0.0,0.8616780045351474
0.0,0.8619909502262444
0.0,0.8623024830699775
0.0,0.8626126126126126
0.0,0.8629213483146068
0.0,0.8632286995515696
0.0,0.8612975391498882
0.0,0.859375
0.0,0.8596881959910914
0.0,0.8577777777777778
0.0,0.8580931263858093
0.0,0.8561946902654868
0.0,0.8565121412803532
0.0,0.8568281938325991
0.0,0.8549450549450549
0.0,0.8530701754385965
0.0,0.8533916849015317
0.0,0.851528384279476
0.0,0.8518518518518519
0.0,0.85
0.0,0.8481561822125814
0.0,0.8484848484848485
0.0,0.8488120950323974
0.0,0.8491379310344828
0.0,0.8494623655913979
0.0,0.8497854077253219
0.0,0.8501070663811563
0.0,0.8482905982905983
0.0,0.8486140724946695
0.0,0.8489361702127659
0.0,0.8492569002123143
0.0,0.8495762711864406
0.0,0.8477801268498943
0.0,0.8459915611814346
0.0,0.8463157894736842
0.0,0.8466386554621849
0.0,0.8469601677148847
0.0,0.8472803347280334
0.0,0.8475991649269311
0.0,0.8458333333333333
0.0,0.8461538461538461
0.0,0.8443983402489627
0.0,0.84472049689441
0.0,0.8450413223140496
0.0,0.845360824742268
0.0,0.8436213991769548
0.0,0.8439425051334702
0.0,0.8442622950819673
0.0,0.8445807770961146
0.0,0.8448979591836735
0.0,0.845213849287169
0.0,0.8434959349593496
0.0,0.8438133874239351
0.0,0.8441295546558705
0.0,0.8424242424242424
0.0,0.842741935483871
0.0,0.8430583501006036
0.0,0.8433734939759037
0.0,0.843687374749499
0.0,0.844
0.0,0.844311377245509
0.0,0.8446215139442231
0.0,0.8449304174950298
0.0,0.8452380952380952
0.0,0.8455445544554455
0.0,0.8438735177865613
0.0,0.8441814595660749
0.0,0.844488188976378
0.0,0.8428290766208252
0.0,0.8431372549019608
0.0,0.8434442270058709
0.0,0.84375
0.0,0.8440545808966862
0.0,0.8443579766536965
0.0,0.8446601941747572
0.0,0.8449612403100775
0.0,0.8452611218568665
0.0,0.8455598455598455
0.0,0.8458574181117534
0.0,0.8461538461538461
0.0,0.8464491362763915
0.0,0.8467432950191571
0.0,0.847036328871893
0.0,0.8473282442748091
0.0,0.8476190476190476
0.0,0.8479087452471483
0.0,0.8481973434535104
0.0,0.8484848484848485
0.0,0.8487712665406427
0.0,0.8490566037735849
0.0,0.8493408662900188
0.0,0.8477443609022557
0.0,0.8480300187617261
0.0,0.848314606741573
0.0,0.8485981308411215
0.0,0.8470149253731343
0.0,0.8472998137802608
0.0,0.8475836431226765
0.0,0.8460111317254174
0.0,0.8462962962962963
0.0,0.8465804066543438
0.0,0.8468634686346863
0.0,0.8471454880294659
0.0,0.8474264705882353
0.0,0.8477064220183487
0.0,0.8461538461538461
0.0,0.8464351005484461
0.0,0.8448905109489051
0.0,0.843351548269581
0.0,0.8418181818181818
0.0,0.8421052631578947
0.0,0.842391304347826
0.0,0.8426763110307414
0.0,0.8429602888086642
0.0,0.8432432432432433
0.0,0.8435251798561151
0.0,0.8438061041292639
0.0,0.8422939068100358
0.0,0.8425760286225402
0.0,0.8410714285714286
0.0,0.8413547237076648
0.0,0.8416370106761566
0.0,0.8419182948490231
0.0,0.8404255319148937
0.0,0.8407079646017699
0.0,0.8392226148409894
0.0,0.8395061728395061
0.0,0.8397887323943662
0.0,0.8400702987697716
0.0,0.8403508771929824
0.0,0.8388791593695272
0.0,0.8391608391608392
0.0,0.8394415357766143
0.0,0.8397212543554007
0.0,0.84
0.0,0.8402777777777778
0.0,0.8388214904679376
0.0,0.8391003460207612
0.0,0.8393782383419689
0.0,0.8396551724137931
0.0,0.8399311531841652
0.0,0.8402061855670103
0.0,0.8404802744425386
0.0,0.8407534246575342
0.0,0.841025641025641
0.0,0.841296928327645
0.0,0.8415672913117547
0.0,0.8418367346938775
0.0,0.8421052631578947
0.0,0.8423728813559322
0.0,0.8409475465313029
0.0,0.8412162162162162
0.0,0.8414839797639123
0.0,0.8417508417508418
0.0,0.8420168067226891
0.0,0.8406040268456376
0.0,0.8408710217755444
0.0,0.8411371237458194
0.0,0.8397328881469115
0.0,0.84
0.0,0.8386023294509152
0.0,0.8372093023255814
0.0,0.8374792703150912
0.0,0.8377483443708609
0.0,0.8380165289256198
0.0,0.8382838283828383
0.0,0.8385502471169687
0.0,0.8388157894736842
0.0,0.8390804597701149
0.0,0.839344262295082
0.0,0.839607201309329
0.0,0.8398692810457516
0.0,0.8401305057096248
0.0,0.8403908794788274
0.0,0.8406504065040651
0.0,0.8409090909090909
0.0,0.8411669367909238
0.0,0.8414239482200647
0.0,0.8416801292407108
0.0,0.8419354838709677
0.0,0.8421900161030595
0.0,0.8408360128617364
0.0,0.841091492776886
0.0,0.8413461538461539
0.0,0.8416
0.0,0.84185303514377
0.0,0.8421052631578947
0.0,0.8423566878980892
0.0,0.8426073131955485
0.0,0.8428571428571429
0.0,0.8431061806656102
0.0,0.8433544303797469
0.0,0.8436018957345972
0.0,0.8438485804416404
0.0,0.8440944881889764
0.0,0.8443396226415094
0.0,0.8445839874411303
0.0,0.8432601880877743
0.0,0.8435054773082942
0.0,0.84375
0.0,0.84399375975039
0.0,0.8442367601246106
0.0,0.8444790046656299
0.0,0.84472049689441
0.0,0.8449612403100775
0.0,0.8436532507739938
0.0,0.8438948995363215
0.0,0.8441358024691358
0.0,0.8443759630200308
0.0,0.8446153846153847
0.0,0.8448540706605223
0.0,0.8450920245398773
0.0,0.8453292496171516
0.0,0.845565749235474
0.0,0.8458015267175573
0.0,0.8460365853658537
0.0,0.8462709284627092
0.0,0.8465045592705167
0.0,0.8467374810318664
0.0,0.8469696969696969
0.0,0.8472012102874432
0.0,0.8474320241691843
0.0,0.8461538461538461
0.0,0.8463855421686747
0.0,0.8466165413533835
0.0,0.8468468468468469
0.0,0.8470764617691154
0.0,0.8473053892215568
0.0,0.8460388639760837
0.0,0.8462686567164179
0.0,0.8464977645305514
0.0,0.8452380952380952
0.0,0.8454680534918276
0.0,0.844213649851632
0.0,0.8444444444444444
0.0,0.8446745562130178
0.0,0.844903988183161
0.0,0.8436578171091446
0.0,0.8438880706921944
0.0,0.8441176470588235
0.0,0.8443465491923642
0.0,0.843108504398827
0.0,0.8433382137628112
0.0,0.8435672514619883
0.0,0.8437956204379562
0.0,0.8425655976676385
0.0,0.8413391557496361
0.0,0.8415697674418605
0.0,0.841799709724238
0.0,0.8420289855072464
0.0,0.8422575976845152
0.0,0.8424855491329479
0.0,0.8427128427128427
0.0,0.8429394812680115
0.0,0.8431654676258993
0.0,0.8433908045977011
0.0,0.8421807747489239
0.0,0.8424068767908309
0.0,0.8426323319027181
0.0,0.8428571428571429
0.0,0.8430813124108416
0.0,0.8433048433048433
0.0,0.8435277382645804
0.0,0.84375
0.0,0.8439716312056738
0.0,0.8441926345609065
0.0,0.842998585572843
0.0,0.8432203389830508
0.0,0.843441466854725
0.0,0.8436619718309859
0.0,0.8424753867791842
0.0,0.8426966292134831
0.0,0.8429172510518934
0.0,0.8431372549019608
0.0,0.8433566433566434
0.0,0.8435754189944135
0.0,0.8437935843793585
0.0,0.8440111420612814
0.0,0.8442280945757997
0.0,0.8444444444444444
0.0,0.8446601941747572
0.0,0.8434903047091413
0.0,0.8437067773167358
0.0,0.8439226519337016
0.0,0.8441379310344828
0.0,0.8443526170798898
0.0,0.8431911966987621
0.0,0.8434065934065934
0.0,0.8436213991769548
0.0,0.8424657534246576
0.0,0.8426812585499316
0.0,0.842896174863388
0.0,0.8431105047748977
0.0,0.8433242506811989
0.0,0.8435374149659864
0.0,0.84375
0.0,0.8439620081411127
0.0,0.8441734417344173
0.0,0.8443843031123139
0.0,0.8445945945945946
0.0,0.844804318488529
0.0,0.8450134770889488
0.0,0.845222072678331
0.0,0.8454301075268817
0.0,0.8442953020134228
0.0,0.8445040214477212
0.0,0.8447121820615796
0.0,0.8449197860962567
0.0,0.8451268357810414
0.0,0.8453333333333334
0.0,0.8455392809587217
0.0,0.8457446808510638
0.0,0.8446215139442231
0.0,0.843501326259947
0.0,0.8423841059602649
0.0,0.8425925925925926
0.0,0.8428005284015853
0.0,0.8430079155672823
0.0,0.841897233201581
0.0,0.8421052631578947
0.0,0.8423127463863338
0.0,0.84251968503937
0.0,0.8414154652686763
0.0,0.8403141361256544
0.0,0.8405228758169935
0.0,0.8407310704960835
0.0,0.8396349413298566
0.0,0.83984375
0.0,0.8400520156046815
0.0,0.8402597402597403
0.0,0.8404669260700389
0.0,0.8406735751295337
0.0,0.8408796895213454
0.0,0.8410852713178295
0.0,0.84
0.0,0.8402061855670103
0.0,0.8404118404118404
0.0,0.8406169665809768
0.0,0.8408215661103979
0.0,0.841025641025641
0.0,0.8412291933418694
0.0,0.8414322250639387
0.0,0.8416347381864623
0.0,0.8418367346938775
0.0,0.8420382165605096
0.0,0.8422391857506362
0.0,0.8424396442185514
0.0,0.8426395939086294
0.0,0.8428390367553865
0.0,0.8417721518987342
0.0,0.8419721871049305
0.0,0.8421717171717171
0.0,0.8423707440100883
0.0,0.8413098236775819
0.0,0.8415094339622642
0.0,0.8417085427135679
0.0,0.8419071518193224
0.0,0.8421052631578947
0.0,0.8423028785982478
0.0,0.8425
0.0,0.8426966292134831
0.0,0.8428927680798005
0.0,0.8430884184308842
0.0,0.8432835820895522
0.0,0.8434782608695652
0.0,0.8436724565756824
0.0,0.8438661710037175
0.0,0.844059405940594
0.0,0.8442521631644005
0.0,0.8444444444444444
0.0,0.8446362515413071
0.0,0.8448275862068966
0.0,0.8450184501845018
0.0,0.8452088452088452
0.0,0.845398773006135
0.0,0.8455882352941176
0.0,0.8457772337821298
0.0,0.8459657701711492
0.0,0.8449328449328449
0.0,0.8451219512195122
0.0,0.8453105968331304
0.0,0.8454987834549879
0.0,0.8444714459295262
0.0,0.8446601941747572
0.0,0.8448484848484848
0.0,0.8438256658595642
0.0,0.8428053204353083
0.00048828125,0.8429951690821256
0.00048828125,0.8431845597104946
0.00048828125,0.8433734939759037
0.00048828125,0.8435619735258725
0.00048828125,0.84375
0.00048828125,0.843937575030012
0.00048828125,0.8441247002398081
0.00048828125,0.844311377245509
0.00048828125,0.8444976076555024
0.00048828125,0.8446833930704899
0.00048828125,0.8448687350835322
0.00048828125,0.8450536352800954
0.00048828125,0.8452380952380952
0.00048828125,0.845422116527943
0.00048828125,0.8456057007125891
0.00048828125,0.8457888493475683
0.00048828125,0.8459715639810427
0.00048828125,0.8461538461538461
0.00048828125,0.8463356973995272
0.00048828125,0.846517119244392
0.00048828125,0.8466981132075472
0.00048828125,0.8468786808009423
0.00048828125,0.8470588235294118
0.00048828125,0.8472385428907168
0.00048828125,0.8474178403755869
0.00048828125,0.8475967174677609
0.00048828125,0.8477751756440282
0.00048828125,0.847953216374269
0.00048828125,0.8481308411214953
0.00048828125,0.8483080513418904
0.00048828125,0.8484848484848485
0.00048828125,0.8486612339930152
0.00048828125,0.8488372093023255
0.00048828125,0.8490127758420442
0.00048828125,0.8491879350348028
0.00048828125,0.8493626882966396
0.00048828125,0.8495370370370371
0.00048828125,0.8497109826589595
0.00048828125,0.8498845265588915
0.00048828125,0.8500576701268743
0.00048828125,0.8502304147465438
0.00048828125,0.8504027617951668
0.00048828125,0.8505747126436781
0.00048828125,0.8507462686567164
0.00048828125,0.8497706422018348
0.00048828125,0.849942726231386
0.00048828125,0.8501144164759725
0.00048828125,0.8502857142857143
0.00048828125,0.8504566210045662
0.00048828125,0.8506271379703535
0.00048828125,0.8507972665148064
0.00048828125,0.850967007963595
0.00048828125,0.8511363636363637
0.00048828125,0.8513053348467651
0.00048828125,0.8514739229024944
0.00048828125,0.8516421291053228
0.00048828125,0.8518099547511312
0.00048828125,0.8519774011299435
0.00048828125,0.8521444695259593
0.00048828125,0.8523111612175873
0.00048828125,0.8524774774774775
0.00048828125,0.8526434195725534
0.00048828125,0.852808988764045
0.00048828125,0.8529741863075196
0.00048828125,0.8531390134529148
0.00048828125,0.8533034714445689
0.00048828125,0.8534675615212528
0.00048828125,0.8536312849162011
0.00048828125,0.8537946428571429
0.00048828125,0.8539576365663322
0.00048828125,0.8541202672605791
0.00048828125,0.8542825361512792
0.00048828125,0.8544444444444445
0.00048828125,0.8546059933407325
0.00048828125,0.8547671840354767
0.00048828125,0.8549280177187154
0.00048828125,0.8550884955752213
0.00048828125,0.8552486187845304
0.00048828125,0.8554083885209713
0.00048828125,0.8555678059536935
0.00048828125,0.8557268722466961
0.00048828125,0.8558855885588559
0.00048828125,0.856043956043956
0.00048828125,0.8562019758507134
0.00048828125,0.856359649122807
0.00048828125,0.8565169769989047
0.00048828125,0.8566739606126915
0.00048828125,0.8568306010928962
0.00048828125,0.8569868995633187
0.00048828125,0.8571428571428571
0.00048828125,0.8572984749455338
0.00048828125,0.8574537540805223
0.00048828125,0.8576086956521739
0.00048828125,0.8577633007600435
0.00048828125,0.8579175704989154
0.00048828125,0.8580715059588299
0.00048828125,0.8582251082251082
0.00048828125,0.8583783783783784
0.0009765625,0.8585313174946004
0.0009765625,0.8586839266450917
0.0009765625,0.8588362068965517
0.0009765625,0.8589881593110872
0.0009765625,0.8580645161290322
0.0009765625,0.8582169709989259
0.0009765625,0.8583690987124464
0.0009765625,0.8585209003215434
0.0009765625,0.8586723768736617
0.0009765625,0.8588235294117647
0.0009765625,0.8589743589743589
0.0009765625,0.8580576307363927
0.0009765625,0.8582089552238806
0.0009765625,0.858359957401491
0.0009765625,0.8585106382978723
0.0009765625,0.8575982996811902
0.0009765625,0.856687898089172
0.0009765625,0.8568398727465536
0.0009765625,0.8569915254237288
0.0009765625,0.8571428571428571
0.0009765625,0.857293868921776
0.0009765625,0.8574445617740233
0.00146484375,0.8575949367088608
0.00146484375,0.8577449947312961
0.00146484375,0.8578947368421053
0.00146484375,0.8569926393270242
0.00146484375,0.8571428571428571
0.00146484375,0.857292759706191
0.00146484375,0.8574423480083857
0.00146484375,0.8575916230366493
0.00146484375,0.8577405857740585
0.00146484375,0.857889237199582
0.00146484375,0.8580375782881002
0.00146484375,0.8571428571428571
0.00146484375,0.8572916666666667
0.00146484375,0.8574401664932362
0.00146484375,0.8575883575883576
0.00146484375,0.8566978193146417
0.00146484375,0.8568464730290456
0.00146484375,0.8569948186528498
0.00146484375,0.8561076604554866
0.00146484375,0.8562564632885212
0.00146484375,0.856404958677686
0.00146484375,0.8565531475748194
0.00146484375,0.856701030927835
0.00146484375,0.8568486096807415
0.00146484375,0.8569958847736625
0.001953125,0.8561151079136691
0.001953125,0.8562628336755647
0.001953125,0.8564102564102564
0.001953125,0.8565573770491803
0.001953125,0.8556806550665302
0.001953125,0.8558282208588958
0.001953125,0.8559754851889684
0.001953125,0.8561224489795919
0.001953125,0.8562691131498471
0.001953125,0.8564154786150713
0.001953125,0.8565615462868769
0.001953125,0.8567073170731707
0.001953125,0.8568527918781725
0.001953125,0.8559837728194726
0.001953125,0.85612968591692
0.001953125,0.8562753036437247
0.001953125,0.8564206268958544
0.001953125,0.8565656565656565
0.001953125,0.856710393541877
0.001953125,0.8558467741935484
0.001953125,0.8549848942598187
0.001953125,0.8551307847082495
0.001953125,0.8552763819095477
0.001953125,0.8544176706827309
0.001953125,0.8535606820461384
0.001953125,0.8527054108216433
0.001953125,0.8528528528528528
0.001953125,0.853
0.001953125,0.8531468531468531
0.001953125,0.8532934131736527
0.001953125,0.8534396809571286
0.001953125,0.853585657370518
0.001953125,0.8537313432835821
0.001953125,0.8538767395626242
0.001953125,0.8540218470705064
0.001953125,0.8541666666666666
0.001953125,0.8543111992071358
0.001953125,0.8544554455445544
0.001953125,0.8545994065281899
0.001953125,0.8547430830039525
0.001953125,0.8548864758144127
0.001953125,0.8550295857988166
0.001953125,0.8541871921182266
0.001953125,0.8543307086614174
0.001953125,0.8534906588003933
0.00244140625,0.8536345776031434
0.00244140625,0.8527968596663396
0.00244140625,0.8529411764705882
0.00244140625,0.8521057786483839
0.00244140625,0.8522504892367906
0.00244140625,0.852394916911046
0.00244140625,0.8525390625
0.00244140625,0.8526829268292683
0.00244140625,0.8528265107212476
0.00244140625,0.8529698149951315
0.00244140625,0.8521400778210116
0.00244140625,0.8522837706511176
0.00244140625,0.8524271844660194
0.00244140625,0.8516003879728419
0.00244140625,0.8517441860465116
0.00244140625,0.8518877057115198
0.00244140625,0.851063829787234
0.00244140625,0.851207729468599
0.00244140625,0.8513513513513513
0.00244140625,0.8505303760848602
0.00244140625,0.850674373795761
0.00244140625,0.8508180943214629
0.00244140625,0.8509615384615384
0.00244140625,0.8501440922190202
0.00244140625,0.8493282149712092
0.00244140625,0.8494726749760306
0.00244140625,0.8496168582375478
0.00244140625,0.8488038277511962
0.00244140625,0.8489483747609943
0.00244140625,0.8490926456542502
0.00244140625,0.8492366412213741
0.00244140625,0.8493803622497617
0.00244140625,0.8495238095238096
0.00244140625,0.8496669838249287
0.00244140625,0.8488593155893536
0.00244140625,0.8490028490028491
0.00244140625,0.849146110056926
0.00244140625,0.8492890995260663
0.00244140625,0.8494318181818182
0.00244140625,0.8495742667928098
0.00244140625,0.8497164461247637
0.00244140625,0.8498583569405099
0.00244140625,0.8490566037735849
0.00244140625,0.8491988689915174
0.00244140625,0.8493408662900188
0.00244140625,0.8485418626528692
0.00244140625,0.8486842105263158
0.00244140625,0.8488262910798122
0.00244140625,0.8480300187617261
0.00244140625,0.8472352389878163
0.00244140625,0.8473782771535581
0.00244140625,0.8475210477081384
0.00244140625,0.8476635514018691
0.0029296875,0.8468720821661998
0.0029296875,0.8470149253731343
0.0029296875,0.8471575023299162
0.0029296875,0.8472998137802608
0.0029296875,0.8465116279069768
0.0029296875,0.8466542750929368
0.0029296875,0.8458681522748375
0.0029296875,0.8460111317254174
0.0029296875,0.8461538461538461
0.0029296875,0.8462962962962963
0.0029296875,0.8464384828862165
0.0029296875,0.8465804066543438
0.0029296875,0.8467220683287165
0.0029296875,0.8468634686346863
0.0029296875,0.8460829493087557
0.0029296875,0.8462246777163904
0.0029296875,0.8463661453541859
0.0029296875,0.8465073529411765
0.0029296875,0.8466483011937558
0.0029296875,0.8458715596330275
0.0029296875,0.846012832263978
0.0029296875,0.8461538461538461
0.0029296875,0.8453796889295517
0.0029296875,0.8455210237659964
0.0029296875,0.845662100456621
0.0029296875,0.8458029197080292
0.0029296875,0.845031905195989
0.0029296875,0.8442622950819673
0.0029296875,0.8444040036396724
0.0029296875,0.8436363636363636
0.0029296875,0.8437783832879201
0.0029296875,0.8430127041742287
0.0029296875,0.843155031731641
0.0029296875,0.842391304347826
0.0029296875,0.8425339366515837
0.0029296875,0.8426763110307414
0.0029296875,0.8428184281842819
0.0029296875,0.842057761732852
0.0029296875,0.842200180342651
0.0029296875,0.8423423423423423
0.0029296875,0.8424842484248425
0.0029296875,0.8426258992805755
0.0029296875,0.8418688230008985
0.0029296875,0.8420107719928187
0.0029296875,0.842152466367713
0.0029296875,0.8422939068100358
0.0029296875,0.8424350940017905
0.0029296875,0.8425760286225402
0.0029296875,0.8427167113494192
0.0029296875,0.8428571428571429
0.0029296875,0.8429973238180196
0.0029296875,0.8431372549019608
0.0029296875,0.8432769367764915
0.0029296875,0.8434163701067615
0.0029296875,0.8426666666666667
0.0029296875,0.8428063943161634
0.0029296875,0.842058562555457
0.0029296875,0.8421985815602837
0.0029296875,0.8423383525243578
0.0029296875,0.8424778761061947
0.0029296875,0.8417329796640142
0.0029296875,0.8418727915194346
0.0029296875,0.8420123565754634
0.0029296875,0.8421516754850088
0.0029296875,0.8422907488986784
0.0029296875,0.8424295774647887
0.0029296875,0.8425681618293756
0.0029296875,0.8427065026362038
0.0029296875,0.8428446005267779
0.0029296875,0.8429824561403508
0.0029296875,0.8431200701139352
0.0029296875,0.8423817863397548
0.0029296875,0.84251968503937
0.0029296875,0.8426573426573427
0.0029296875,0.8427947598253275
0.0029296875,0.8429319371727748
0.0029296875,0.8430688753269399
0.0029296875,0.8432055749128919
0.0029296875,0.8424717145343777
0.0029296875,0.8426086956521739
0.0029296875,0.8427454387489139
0.0029296875,0.8420138888888888
0.00341796875,0.8421509106678231
0.00341796875,0.8422876949740035
0.00341796875,0.8424242424242424
0.00341796875,0.842560553633218
0.00341796875,0.8418323249783924
0.00341796875,0.8419689119170984
0.00341796875,0.8421052631578947
0.00341796875,0.8422413793103448
0.00341796875,0.8423772609819121
0.00341796875,0.842512908777969
0.00341796875,0.8417884780739467
0.00341796875,0.8419243986254296
0.00341796875,0.8412017167381974
0.00341796875,0.8413379073756432
0.00341796875,0.8414738646101114
0.00341796875,0.8416095890410958
0.00341796875,0.8417450812660393
0.00341796875,0.8418803418803419
0.00341796875,0.8411614005123825
0.00341796875,0.841296928327645
0.00341796875,0.8414322250639387
0.00341796875,0.8415672913117547
0.00341796875,0.8417021276595744
0.00341796875,0.8409863945578231
0.00341796875,0.8411214953271028
0.00341796875,0.8412563667232598
0.00341796875,0.8413910093299406
0.00341796875,0.8415254237288136
0.00341796875,0.8416596104995766
0.00341796875,0.8409475465313029
0.00341796875,0.8410819949281487
0.00341796875,0.8412162162162162
0.00341796875,0.8405063291139241
0.00341796875,0.8406408094435076
0.00341796875,0.8407750631844987
0.00341796875,0.8409090909090909
0.00341796875,0.8410428931875525
0.00341796875,0.8411764705882353
0.00341796875,0.8413098236775819
0.00341796875,0.8406040268456376
0.00341796875,0.8407376362112322
0.00341796875,0.8408710217755444
0.00341796875,0.8410041841004184
0.00341796875,0.8411371237458194
0.00341796875,0.8412698412698413
0.00341796875,0.840567612687813
0.00341796875,0.8407005838198499
0.00341796875,0.8408333333333333
0.00341796875,0.8409658617818485
0.00341796875,0.8410981697171381
0.00341796875,0.8403990024937655
0.00341796875,0.840531561461794
0.00341796875,0.8406639004149378
0.00341796875,0.8407960199004975
0.00341796875,0.8409279204639603
0.00341796875,0.8410596026490066
0.00341796875,0.8411910669975186
0.00341796875,0.8404958677685951
0.00341796875,0.8406275805119736
0.00341796875,0.8407590759075908
0.00341796875,0.8408903544929925
0.00341796875,0.8410214168039539
0.00341796875,0.8411522633744856
0.00341796875,0.8412828947368421
0.00341796875,0.8405916187345933
0.00341796875,0.8407224958949097
0.00341796875,0.8408531583264971
0.00341796875,0.840983606557377
0.00341796875,0.8411138411138411
0.00341796875,0.8412438625204582
0.00341796875,0.8413736713000818
0.00341796875,0.8415032679738562
0.00341796875,0.8408163265306122
0.00341796875,0.8409461663947798
0.00341796875,0.8410757946210269
0.00341796875,0.8412052117263844
0.00341796875,0.8413344182262001
0.00341796875,0.8414634146341463
0.00341796875,0.8415922014622258
0.00341796875,0.8417207792207793
0.00341796875,0.8418491484184915
0.00341796875,0.8411669367909238
0.00341796875,0.8404858299595142
0.00341796875,0.8406148867313916
0.00341796875,0.8407437348423605
0.00341796875,0.8408723747980614
0.00341796875,0.841000807102502
0.00341796875,0.8403225806451613
0.00341796875,0.8404512489927478
0.00341796875,0.8397745571658615
0.00390625,0.8399034593724859
0.00390625,0.840032154340836
0.00390625,0.8401606425702811
0.00390625,0.8402889245585875
0.00390625,0.8404170008019246
0.00390625,0.8405448717948718
0.00390625,0.8406725380304243
0.00390625,0.84
0.00390625,0.8401278976818545
0.00390625,0.8402555910543131
0.00390625,0.8403830806065443
0.00390625,0.8405103668261563
0.00390625,0.8406374501992032
0.00390625,0.8407643312101911
0.00390625,0.8408910103420844
0.00390625,0.8410174880763116
0.00390625,0.8411437648927721
0.00390625,0.8404761904761905
0.00390625,0.8406026962727994
0.00390625,0.840729001584786
0.00390625,0.8408551068883611
0.00390625,0.8409810126582279
0.00390625,0.841106719367589
0.00390625,0.8412322274881516
0.00390625,0.8413575374901342
0.00390625,0.8414826498422713
0.00390625,0.8416075650118203
0.00390625,0.841732283464567
0.00390625,0.8418568056648308
0.00390625,0.8419811320754716
0.00390625,0.8421052631578947
0.00390625,0.8422291993720565
0.00390625,0.8423529411764706
0.00390625,0.841692789968652
0.00390625,0.8418167580266249
0.00390625,0.8419405320813772
0.00390625,0.8420641125879593
0.00390625,0.8421875
0.00390625,0.8423106947697112
0.00390625,0.8416536661466458
0.00390625,0.8417770849571318
0.00390625,0.8411214953271028
0.00390625,0.8412451361867704
0.00390625,0.8413685847589425
0.00390625,0.8414918414918415
0.00390625,0.8416149068322981
0.00390625,0.8409619860356866
0.00390625,0.8410852713178295
0.00390625,0.8412083656080558
0.00390625,0.8405572755417957
0.00390625,0.8406805877803558
0.00390625,0.8408037094281299
0.00390625,0.8409266409266409
0.00390625,0.8410493827160493
0.00390625,0.8411719352351581
0.00390625,0.8412942989214176
0.00390625,0.8414164742109315
0.00390625,0.8415384615384616
0.00390625,0.8416602613374328
0.00390625,0.8417818740399385
0.00390625,0.841903300076746
0.00390625,0.8412576687116564
0.00390625,0.8406130268199233
0.00390625,0.8407350689127105
0.00390625,0.8400918133129304
0.00390625,0.8402140672782875
0.00390625,0.839572192513369
0.00390625,0.8396946564885496
0.00390625,0.8390541571319603
0.00390625,0.8391768292682927
0.00390625,0.8392993145468393
0.00390625,0.8394216133942162
0.00390625,0.8387832699619772
0.00390625,0.8389057750759878
0.00390625,0.8390280941533789
0.00390625,0.8391502276176024
0.00390625,0.8385140257771039
0.00390625,0.8386363636363636
0.00390625,0.8387585162755489
0.00390625,0.8388804841149773
0.00390625,0.8382464096749811
0.00390625,0.8383685800604229
0.00390625,0.8384905660377359
0.00390625,0.8386123680241327
0.00390625,0.838733986435569
0.00390625,0.8381024096385542
0.00390625,0.8382242287434161
0.00390625,0.8383458646616542
0.00390625,0.8384673178061608
0.00390625,0.8385885885885885
0.00390625,0.8379594898724682
0.00390625,0.8380809595202399
0.00390625,0.8382022471910112
0.00390625,0.8383233532934131
0.00390625,0.8384442782348541
0.00390625,0.8385650224215246
0.00390625,0.8386855862584018
0.00390625,0.8380597014925373
0.00390625,0.837434750186428
0.00390625,0.8375558867362146
0.00390625,0.8376768428890543
0.00390625,0.8377976190476191
0.00390625,0.8379182156133829
0.00390625,0.8380386329866271
0.00390625,0.8374164810690423
0.00390625,0.8375370919881305
0.00390625,0.83765752409192
0.00390625,0.8377777777777777
0.00390625,0.8378978534418949
0.00390625,0.8380177514792899
0.00390625,0.8373983739837398
0.00390625,0.8375184638109305
0.00390625,0.8376383763837638
0.00390625,0.8377581120943953
0.00390625,0.8378776713338246
0.00390625,0.8379970544918999
0.00390625,0.8381162619573216
0.00390625,0.8382352941176471
0.00439453125,0.8376193975018369
0.00439453125,0.8377386196769456
0.00439453125,0.8371239911958914
0.00439453125,0.8365102639296188
0.00439453125,0.8366300366300367
0.00439453125,0.83601756954612
0.00439453125,0.8361375274323336
0.00439453125,0.8355263157894737
0.00439453125,0.8356464572680788
0.00439453125,0.8357664233576643
0.00439453125,0.8358862144420132
0.00439453125,0.8352769679300291
0.00439453125,0.8353969410050983
0.00439453125,0.8355167394468704
0.00439453125,0.8356363636363636
0.00439453125,0.8357558139534884
0.00439453125,0.8358750907770516
0.00439453125,0.8359941944847605
0.00439453125,0.836113125453227
0.00439453125,0.836231884057971
0.00439453125,0.836350470673425
0.00439453125,0.8364688856729378
0.00439453125,0.836587129428778
0.00439453125,0.8367052023121387
0.00439453125,0.8368231046931408
0.00439453125,0.836940836940837
0.00439453125,0.8363374188896899
0.00439453125,0.8364553314121037
0.00439453125,0.8365730741540677
0.00439453125,0.8359712230215828
0.00439453125,0.8360891445003594
0.00439453125,0.8362068965517241
0.00439453125,0.83632447954056
0.00439453125,0.836441893830703
0.00439453125,0.8365591397849462
0.00439453125,0.836676217765043
0.00439453125,0.8367931281317108
0.00439453125,0.8369098712446352
0.00439453125,0.8370264474624732
0.00439453125,0.8371428571428572
0.00439453125,0.8372591006423983
0.00439453125,0.8373751783166904
0.00439453125,0.8374910905203136
0.00439453125,0.8376068376068376
0.00439453125,0.8377224199288256
0.00439453125,0.8378378378378378
0.00439453125,0.837953091684435
0.00439453125,0.8373579545454546
0.00439453125,0.836763662171753
0.00439453125,0.8368794326241135
0.00439453125,0.8369950389794472
0.00439453125,0.8371104815864022
0.00439453125,0.8372257607926398
0.00439453125,0.8373408769448374
0.00439453125,0.8374558303886925
0.00439453125,0.8375706214689266
0.00439453125,0.8376852505292872
0.00439453125,0.8377997179125529
0.00439453125,0.8379140239605356
0.00439453125,0.8380281690140845
0.00439453125,0.8381421534130894
0.00439453125,0.8382559774964838
0.00439453125,0.8376669009135629
0.00439453125,0.8370786516853933
0.00439453125,0.8371929824561404
0.00439453125,0.8373071528751753
0.00439453125,0.8374211632796076
0.00439453125,0.8375350140056023
0.00439453125,0.8376487053883834
0.00439453125,0.8370629370629371
0.00439453125,0.8371767994409504
0.00439453125,0.8372905027932961
0.00439453125,0.8367062107466853
0.00439453125,0.8368200836820083
0.00439453125,0.8369337979094077
0.00439453125,0.8363509749303621
0.00439453125,0.8364648573416841
0.00439453125,0.8365785813630042
0.00439453125,0.8366921473245309
0.00439453125,0.8361111111111111
0.00439453125,0.8362248438584317
0.0048828125,0.8363384188626907
0.0048828125,0.8357588357588358
0.0048828125,0.8358725761772853
0.0048828125,0.8359861591695502
0.0048828125,0.8360995850622407
0.0048828125,0.8362128541810643
0.0048828125,0.8363259668508287
0.0048828125,0.8364389233954451
0.0048828125,0.836551724137931
0.0048828125,0.8366643694004136
0.0048828125,0.8367768595041323
0.0048828125,0.8368891947694426
0.0048828125,0.8370013755158184
0.0048828125,0.8371134020618557
0.0048828125,0.8372252747252747
0.0048828125,0.8373369938229238
0.0048828125,0.8374485596707819
0.0048828125,0.8375599725839616
0.0048828125,0.836986301369863
0.0048828125,0.83709787816564
0.0048828125,0.8372093023255814
0.0048828125,0.8373205741626795
0.0048828125,0.837431693989071
0.0048828125,0.837542662116041
0.0048828125,0.8376534788540245
0.0048828125,0.8377641445126107
0.0048828125,0.837874659400545
0.0048828125,0.8379850238257318
0.0048828125,0.8374149659863945
0.0048828125,0.8375254928619986
0.0048828125,0.8376358695652174
0.0048828125,0.8377460964019009
0.0048828125,0.8378561736770692
0.0048828125,0.8379661016949153
0.0048828125,0.8373983739837398
0.0048828125,0.8368314150304672
0.0048828125,0.8369418132611637
0.0048828125,0.837052062204192
0.0048828125,0.8371621621621622
0.0048828125,0.837272113436867
0.0048828125,0.8373819163292847
0.0048828125,0.837491571139582
0.0048828125,0.8369272237196765
0.0048828125,0.8363636363636363
0.0048828125,0.8364737550471063
0.0048828125,0.8365837256220578
0.0048828125,0.8366935483870968
0.0048828125,0.8368032236400269
0.0048828125,0.8369127516778524
0.0048828125,0.8370221327967807
0.0048828125,0.8371313672922251
0.0048828125,0.8372404554588078
0.0048828125,0.8373493975903614
0.0048828125,0.8374581939799332
0.0048828125,0.8368983957219251
0.0048828125,0.8370073480293921
0.0048828125,0.8371161548731643
0.0048828125,0.8372248165443629
0.0048828125,0.8366666666666667
0.0048828125,0.8367754830113258
0.0048828125,0.8368841544607191
0.0048828125,0.8369926813040586
0.0048828125,0.8371010638297872
0.0048828125,0.8372093023255814
0.0048828125,0.8373173970783533
0.0048828125,0.8367617783676178
0.0048828125,0.8368700265251989
0.0048828125,0.8369781312127237
0.0048828125,0.8370860927152318
0.0048828125,0.8371939113170086
0.0048828125,0.8373015873015873
0.0048828125,0.8374091209517515
0.0048828125,0.8375165125495376
0.0048828125,0.8376237623762376
0.0048828125,0.837730870712401
0.0048828125,0.8378378378378378
0.0048828125,0.8379446640316206
0.0048828125,0.837393021724819
0.0048828125,0.8375
0.0048828125,0.8376068376068376
0.0048828125,0.8377135348226018
0.0048828125,0.8378200919238346
0.0048828125,0.8379265091863517
0.0048828125,0.8380327868852459
0.0048828125,0.8381389252948886
0.0048828125,0.8382449246889325
0.0048828125,0.8383507853403142
0.0048828125,0.8378024852844996
0.0048828125,0.8379084967320262
0.0048828125,0.8380143696930111
0.0048828125,0.8381201044386423
0.0048828125,0.8382257012393999
0.0048828125,0.8383311603650587
0.0048828125,0.8384364820846906
0.0048828125,0.8385416666666666
0.0048828125,0.8379960962914769
0.0048828125,0.8374512353706112
0.0048828125,0.8375568551007148
0.0048828125,0.8376623376623377
0.0048828125,0.8377676833225178
0.0048828125,0.8378728923476005
0.0048828125,0.8379779650032404
0.0048828125,0.8374352331606217
0.0048828125,0.8375404530744337
0.0048828125,0.8376455368693402
0.0048828125,0.8377504848093084
0.0048828125,0.8378552971576227
0.0048828125,0.8379599741768883
0.0048828125,0.8380645161290322
0.0048828125,0.8381689232753062
0.0048828125,0.8382731958762887
0.0048828125,0.8383773341918866
0.0048828125,0.8384813384813384
0.0048828125,0.8385852090032154
0.0048828125,0.8380462724935732
0.0048828125,0.838150289017341
0.0048828125,0.8376123234916559
0.0048828125,0.8377164849262347
0.00537109375,0.8371794871794872
0.00537109375,0.8366431774503523
0.00537109375,0.8367477592829705
0.00537109375,0.836212412028151
0.00537109375,0.8363171355498721
0.00537109375,0.8364217252396167
0.00537109375,0.8358876117496807
0.00537109375,0.8359923420548819
0.00537109375,0.8360969387755102
0.00537109375,0.8355640535372849
0.00537109375,0.8356687898089172
0.00537109375,0.8351368555060471
0.00537109375,0.8346055979643766
0.00537109375,0.8347107438016529
0.00537109375,0.8348157560355781
0.00537109375,0.8342857142857143
0.00537109375,0.8343908629441624
0.00537109375,0.8344958782498415
0.00537109375,0.8346007604562737
0.00537109375,0.8347055098163395
0.00537109375,0.8348101265822785
0.00537109375,0.8349146110056926
0.00537109375,0.8350189633375474
0.00537109375,0.8351231838281743
0.00537109375,0.8352272727272727
0.00537109375,0.8353312302839117
0.00537109375,0.8354350567465322
0.00537109375,0.8355387523629489
0.00537109375,0.8350125944584383
0.00537109375,0.8351164254247955
0.00537109375,0.8345911949685535
0.00537109375,0.8346951602765557
0.00537109375,0.8347989949748744
0.00537109375,0.834902699309479
0.00537109375,0.8350062735257214
0.00537109375,0.8351097178683385
0.00537109375,0.8352130325814536
0.00537109375,0.8353162179085786
0.00537109375,0.8354192740926157
0.00537109375,0.8355222013758599
0.00537109375,0.835
0.00537109375,0.835103060587133
0.00537109375,0.8352059925093633
0.00537109375,0.835308796007486
0.00537109375,0.8354114713216958
0.00537109375,0.8355140186915888
0.00537109375,0.8356164383561644
0.00537109375,0.8357187305538271
0.00537109375,0.835820895522388
0.00537109375,0.8359229334990678
0.00537109375,0.8354037267080745
0.00537109375,0.834885164494103
0.00537109375,0.8349875930521092
0.00537109375,0.8350898946063237
0.00537109375,0.8351920693928129
0.00537109375,0.8346749226006192
0.00537109375,0.8347772277227723
0.00537109375,0.8348794063079777
0.00537109375,0.8343634116192831
0.00537109375,0.8344657195799876
0.00537109375,0.8345679012345679
0.00537109375,0.8346699568167798
0.00537109375,0.8347718865598027
0.00537109375,0.8348736906962415
0.00537109375,0.8349753694581281
0.00537109375,0.835076923076923
0.00537109375,0.8351783517835178
0.00537109375,0.835279655808236
0.00537109375,0.8353808353808354
0.00537109375,0.8354818907305095
0.00537109375,0.8355828220858895
0.00537109375,0.835683629675046
0.00537109375,0.8357843137254902
0.00537109375,0.8358848744641764
0.00537109375,0.8353733170134638
0.00537109375,0.8354740061162079
0.00537109375,0.8355745721271394
0.00537109375,0.8356750152718387
0.00537109375,0.8357753357753358
0.00537109375,0.835875533862111
0.00537109375,0.8359756097560975
0.00537109375,0.8360755636806825
0.00537109375,0.8361753958587089
0.00537109375,0.8362751065124772
0.00537109375,0.8363746958637469
0.00537109375,0.8364741641337387
0.00537109375,0.8365735115431349
0.00537109375,0.8366727383120826
0.00537109375,0.8367718446601942
0.00537109375,0.8368708308065494
0.00537109375,0.8363636363636363
0.00537109375,0.8364627498485766
0.00537109375,0.8365617433414043
0.00537109375,0.8360556563823351
0.00537109375,0.8361547762998791
0.00537109375,0.8362537764350453
0.00537109375,0.8357487922705314
0.00537109375,0.835847917923959
0.00537109375,0.8359469240048251
0.00537109375,0.8354430379746836
0.00537109375,0.8349397590361446
0.00537109375,0.8350391330523781
0.00537109375,0.8351383874849578
0.00537109375,0.8352375225496091
0.005859375,0.8353365384615384
0.005859375,0.8354354354354354
0.005859375,0.8355342136854742
0.005859375,0.8356328734253149
0.005859375,0.8357314148681055
0.005859375,0.8358298382264829
0.005859375,0.8359281437125748
0.005859375,0.8360263315380012
0.005859375,0.8361244019138756
0.005859375,0.8362223550508069
0.005859375,0.8357228195937874
0.005859375,0.8352238805970149
0.005859375,0.8347255369928401
0.005859375,0.8348240906380441
0.005859375,0.83492252681764
0.005859375,0.8350208457415128
0.005859375,0.8351190476190476
0.005859375,0.8352171326591314
0.005859375,0.8353151010701546
0.005859375,0.8348187759952466
0.005859375,0.834916864608076
0.005859375,0.8344213649851632
0.005859375,0.8345195729537367
0.005859375,0.8346176644931832
0.005859375,0.8347156398104265
0.005859375,0.8348134991119005
0.005859375,0.834319526627219
0.005859375,0.8344175044352454
0.005859375,0.83451536643026
0.005859375,0.8346131128174837
0.005859375,0.8347107438016529
0.005859375,0.8348082595870207
0.005859375,0.8349056603773585
0.005859375,0.8344136711844431
0.005859375,0.8345111896348646
0.005859375,0.8346085932901707
0.005859375,0.8347058823529412
0.005859375,0.8348030570252792
0.005859375,0.8349001175088132
0.005859375,0.8344098649442161
0.005859375,0.8345070422535211
0.005859375,0.8340175953079179
0.005859375,0.8341148886283705
0.005859375,0.8342120679554774
0.005859375,0.8343091334894613
0.005859375,0.8344060854300761
0.005859375,0.8345029239766082
0.005859375,0.8340151957919345
0.005859375,0.8341121495327103
0.005859375,0.8342089900758902
0.005859375,0.8343057176196033
0.005859375,0.8344023323615161
0.005859375,0.8344988344988346
0.005859375,0.8345952242283052
0.005859375,0.8346915017462165
0.005859375,0.8347876672484003
0.005859375,0.8348837209302326
0.005859375,0.8349796629866357
0.005859375,0.835075493612079
0.005859375,0.8351712130005804
0.005859375,0.8352668213457076
0.005859375,0.8353623188405798
0.005859375,0.8354577056778679
0.005859375,0.8355529820497973
0.005859375,0.8356481481481481
0.005859375,0.8357432041642568
0.005859375,0.8358381502890173
0.005859375,0.8359329867128827
0.005859375,0.8354503464203233
0.005859375,0.8355452971725332
0.005859375,0.8350634371395617
0.005859375,0.8351585014409222
0.005859375,0.8352534562211982
0.005859375,0.8353483016695452
0.005859375,0.8354430379746836
0.005859375,0.8355376653248994
0.005859375,0.835632183908046
0.005859375,0.8357265939115451
0.005859375,0.835820895522388
0.005859375,0.8353413654618473
0.005859375,0.8354357798165137
0.005859375,0.8355300859598854
0.005859375,0.8356242840778924
0.005859375,0.8351459645105895
0.005859375,0.8352402745995423
0.005859375,0.8353344768439108
0.005859375,0.8348571428571429
0.005859375,0.8349514563106796
0.005859375,0.8350456621004566
0.005859375,0.8351397604107245
0.005859375,0.8352337514253135
0.005859375,0.8347578347578347
0.005859375,0.8348519362186788
0.005859375,0.8349459305634604
0.005859375,0.8350398179749715
0.005859375,0.8351335986355884
0.005859375,0.8352272727272727
0.005859375,0.835320840431573
0.005859375,0.8354143019296254
0.005859375,0.8355076574021554
0.005859375,0.8350340136054422
0.005859375,0.8351274787535411
0.005859375,0.8352208380520951
0.005859375,0.8353140916808149
0.005859375,0.834841628959276
0.005859375,0.8349349915206331
0.005859375,0.8350282485875706
0.005859375,0.8351214003387917
0.005859375,0.835214446952596
0.005859375,0.835307388606881
0.005859375,0.8354002254791432
0.005859375,0.8354929577464789
0.005859375,0.8355855855855856
0.005859375,0.8356781091727631
0.005859375,0.8357705286839145
0.005859375,0.835300730747611
0.005859375,0.8353932584269663
0.005859375,0.8354856822010107
0.005859375,0.835016835016835
0.005859375,0.8351093662366798
0.005859375,0.8346412556053812
0.005859375,0.834733893557423
0.005859375,0.8348264277715566
0.005859375,0.8349188584219362
0.005859375,0.8350111856823266
0.005859375,0.835103409726104
0.005859375,0.835195530726257
0.005859375,0.8347292015633724
0.005859375,0.8348214285714286
0.005859375,0.8349135527049637
0.005859375,0.835005574136009
0.005859375,0.8345403899721449
0.005859375,0.8346325167037862
0.005859375,0.8347245409015025
0.005859375,0.8348164627363738
0.005859375,0.8349082823790995
0.005859375,0.8344444444444444
0.005859375,0.8345363686840644
0.005859375,0.8346281908990011
0.005859375,0.8347199112590128
0.005859375,0.8348115299334812
0.005859375,0.8343490304709141
0.005859375,0.8344407530454042
0.005859375,0.8345323741007195
0.005859375,0.8346238938053098
0.005859375,0.8347153123272526
0.005859375,0.8348066298342541
0.00634765625,0.8343456653782441
0.00634765625,0.8338852097130243
0.00634765625,0.833976833976834
0.00634765625,0.8335170893054025
0.00634765625,0.8336088154269973
0.00634765625,0.8331497797356828
0.00634765625,0.833241607044579
0.00634765625,0.8327832783278328
0.00634765625,0.8328752061572292
0.00634765625,0.8324175824175825
0.00634765625,0.8325096101043383
0.00634765625,0.8326015367727772
0.00634765625,0.8326933625891387
0.00634765625,0.8327850877192983
0.00634765625,0.8328767123287671
0.00634765625,0.8324205914567361
0.00634765625,0.8319649698960043
0.00634765625,0.8320568927789934
0.00634765625,0.8321487151448879
0.00634765625,0.83224043715847
0.00634765625,0.8323320589841616
0.00634765625,0.8324235807860262
0.00634765625,0.8325150027277687
0.00634765625,0.8326063249727372
0.00634765625,0.8326975476839237
0.00634765625,0.8327886710239651
0.00634765625,0.8328796951551443
0.00634765625,0.8324265505984766
0.00634765625,0.8325176726481783
0.00634765625,0.8326086956521739
0.00634765625,0.8326996197718631
0.00634765625,0.8327904451682954
0.00634765625,0.8323385784047749
0.00634765625,0.8324295010845987
0.00634765625,0.8319783197831978
0.00634765625,0.8320693391115926
0.00634765625,0.8321602598808879
0.00634765625,0.8322510822510822
0.00634765625,0.832341806381828
0.00634765625,0.8324324324324325
0.00634765625,0.8325229605618585
0.00634765625,0.83207343412527
0.00634765625,0.832164058283864
0.00634765625,0.8322545846817692
0.00634765625,0.832345013477089
0.00634765625,0.8318965517241379
0.00634765625,0.8319870759289176
0.00634765625,0.8320775026910656
0.00634765625,0.8321678321678322
0.00634765625,0.832258064516129
0.00634765625,0.832348199892531
0.00634765625,0.8319011815252417
0.00634765625,0.8319914117015567
0.00634765625,0.8315450643776824
0.00634765625,0.8316353887399464
0.00634765625,0.8317256162915327
0.00634765625,0.8318157471880021
0.00634765625,0.8319057815845824
0.00634765625,0.831995719636169
0.00634765625,0.8315508021390374
0.00634765625,0.8311063602351684
0.00634765625,0.8311965811965812
0.00634765625,0.8312867058195409
0.00634765625,0.8313767342582711
0.00634765625,0.8314666666666667
0.00634765625,0.8310234541577826
0.00634765625,0.8311134789557805
0.00634765625,0.8312034078807242
0.00634765625,0.8312932410856839
0.00634765625,0.8308510638297872
0.00634765625,0.8309409888357256
0.00634765625,0.8310308182784272
0.00634765625,0.8311205523101434
0.00634765625,0.8312101910828026
0.00634765625,0.8312997347480106
0.00634765625,0.8313891834570519
0.00634765625,0.8314785373608903
0.00634765625,0.8315677966101694
0.00634765625,0.8316569613552144
0.00634765625,0.8317460317460318
0.00634765625,0.8313061872025383
0.00634765625,0.8313953488372093
0.00634765625,0.8314844162704702
0.00634765625,0.8315733896515312
0.00634765625,0.8311345646437994
0.00634765625,0.8312236286919831
0.00634765625,0.8313125988402741
0.00634765625,0.8308746048472075
0.00634765625,0.8309636650868878
0.00634765625,0.8310526315789474
0.00634765625,0.8311415044713308
0.00634765625,0.831230283911672
0.00634765625,0.8313189700472937
0.00634765625,0.8314075630252101
0.00634765625,0.831496062992126
0.00634765625,0.8310598111227702
0.00634765625,0.8311484006292607
0.00634765625,0.8307127882599581
0.00634765625,0.8308014667365112
0.00634765625,0.830890052356021
0.00634765625,0.8309785452642595
0.00634765625,0.8310669456066946
0.00634765625,0.8311552535284893
0.00634765625,0.8307210031347962
0.00634765625,0.8308093994778067
0.00634765625,0.8303757828810021
0.00634765625,0.8304642670839854
0.00634765625,0.8305526590198123
0.0068359375,0.8301198540906722
0.0068359375,0.8302083333333333
0.0068359375,0.829776158250911
0.0068359375,0.8293444328824141
0.0068359375,0.8294331773270931
0.0068359375,0.8295218295218295
0.0068359375,0.8296103896103896
0.0068359375,0.829698857736241
0.0068359375,0.8297872340425532
0.0068359375,0.8298755186721992
0.0068359375,0.8299637117677553
0.0068359375,0.8295336787564767
0.0068359375,0.8296219575349559
0.0068359375,0.8297101449275363
0.0068359375,0.8297982410760476
0.0068359375,0.8298862461220269
0.0068359375,0.8299741602067183
0.0068359375,0.8300619834710744
0.0068359375,0.8301497160557563
0.0068359375,0.8302373581011352
0.0068359375,0.8303249097472925
0.0068359375,0.8298969072164949
0.0068359375,0.8299845440494591
0.0068359375,0.8300720906282183
0.0068359375,0.8301595470921256
0.0068359375,0.8302469135802469
0.0068359375,0.8303341902313625
0.0068359375,0.8299075025693731
0.0068359375,0.829994863893169
0.0068359375,0.830082135523614
0.0068359375,0.8296562339661365
0.0068359375,0.8292307692307692
0.0068359375,0.8293182983085597
0.0068359375,0.829405737704918
0.0068359375,0.8294930875576036
0.0068359375,0.8290685772773797
0.0068359375,0.829156010230179
0.0068359375,0.8292433537832311
0.0068359375,0.829330608073582
0.0068359375,0.8294177732379979
0.0068359375,0.8295048494129658
0.0068359375,0.8295918367346938
0.0068359375,0.8296787353391127
0.0068359375,0.8292558613659531
0.0068359375,0.8293428425878757
0.0068359375,0.8294297352342159
0.0068359375,0.8295165394402035
0.0068359375,0.8296032553407935
0.0068359375,0.8296898830706659
0.0068359375,0.8297764227642277
0.0068359375,0.829862874555612
0.0068359375,0.8294416243654822
0.0068359375,0.8290208016235413
0.0068359375,0.8286004056795132
0.0068359375,0.8286872782564623
0.0068359375,0.828774062816616
0.0068359375,0.8288607594936709
0.0068359375,0.8289473684210527
0.0068359375,0.829033889731917
0.0068359375,0.8291203235591507
0.0068359375,0.8292066700353714
0.0068359375,0.8292929292929293
0.0068359375,0.8293791014639071
0.0068359375,0.829465186680121
0.0068359375,0.8290468986384266
0.0068359375,0.8286290322580645
0.0068359375,0.8287153652392947
0.0068359375,0.8282980866062437
0.0068359375,0.8278812279818822
0.0068359375,0.8279678068410463
0.0068359375,0.8280542986425339
0.0068359375,0.828140703517588
0.0068359375,0.8282270215971873
0.0068359375,0.8283132530120482
0.0068359375,0.8283993978926242
0.0068359375,0.8284854563691073
0.0068359375,0.8285714285714286
0.0068359375,0.8286573146292585
0.0068359375,0.828242363545318
0.0068359375,0.8283283283283284
0.0068359375,0.8284142071035517
0.0068359375,0.8285
0.0068359375,0.8285857071464268
0.0068359375,0.8281718281718282
0.0068359375,0.8282576135796306
0.0068359375,0.8283433133732535
0.0068359375,0.828428927680798
0.0068359375,0.8285144566301097
0.0068359375,0.8285999003487793
0.0068359375,0.828187250996016
0.0068359375,0.8282727725236436
0.0068359375,0.8283582089552238
0.0068359375,0.8284435604177026
0.0068359375,0.8285288270377733
0.0068359375,0.8286140089418778
0.0068359375,0.8286991062562066
0.0068359375,0.828287841191067
0.0068359375,0.8283730158730159
0.0068359375,0.8284581060981656
0.0068359375,0.8285431119920713
0.0068359375,0.8286280336800397
0.0068359375,0.8287128712871287
0.0068359375,0.8287976249381495
0.0068359375,0.8288822947576657
0.0068359375,0.828966880869995
0.0068359375,0.8290513833992095
0.0068359375,0.8291358024691358
0.0068359375,0.8292201382033564
0.0068359375,0.8293043907252097
0.0068359375,0.8293885601577909
0.0068359375,0.8294726466239527
0.0068359375,0.8295566502463054
0.0068359375,0.8296405711472181
0.0068359375,0.8292322834645669
0.0068359375,0.8293162813575996
0.0068359375,0.8289085545722714
0.0068359375,0.828992628992629
0.0068359375,0.8290766208251473
0.0068359375,0.8291605301914581
0.0068359375,0.8292443572129539
0.0068359375,0.8293281020107895
0.0068359375,0.8294117647058824
0.0068359375,0.8294953454189123
0.0068359375,0.8295788442703232
0.0068359375,0.8296622613803231
0.0068359375,0.8297455968688845
0.0068359375,0.8298288508557458
0.0068359375,0.8299120234604106
0.0068359375,0.8299951148021495
0.0068359375,0.830078125
0.0068359375,0.8301610541727672
0.0068359375,0.8297560975609756
0.0068359375,0.8298391028766455
0.0068359375,0.8294346978557505
0.0068359375,0.8290306867998052
0.0068359375,0.8291139240506329
0.0068359375,0.8287104622871047
0.0068359375,0.8287937743190662
0.0068359375,0.8288770053475936
0.0068359375,0.8289601554907677
0.0068359375,0.82904322486644
0.0068359375,0.829126213592233
0.0068359375,0.829209121785541
0.0068359375,0.8288069835111542
0.0068359375,0.8284052350945226
0.0068359375,0.8280038759689923
0.0068359375,0.8280871670702179
0.0068359375,0.8281703775411423
0.0068359375,0.8282535074987906
0.0068359375,0.8283365570599613
0.0068359375,0.8284195263412276
0.00732421875,0.8285024154589372
0.00732421875,0.82810236600676
0.00732421875,0.8281853281853282
0.00732421875,0.8277858176555717
0.00732421875,0.8278688524590164
0.00732421875,0.8279518072289157
0.00732421875,0.8280346820809249
0.00732421875,0.8281174771304767
0.00732421875,0.8282001924927815
0.00732421875,0.8282828282828283
0.00732421875,0.8283653846153847
0.00732421875,0.8284478616049976
0.00732421875,0.8285302593659942
0.00732421875,0.828612578012482
0.00732421875,0.8286948176583493
0.00732421875,0.8287769784172662
0.00732421875,0.8283796740172579
0.00732421875,0.8279827503593675
0.00732421875,0.8280651340996169
0.00732421875,0.8281474389660124
0.00732421875,0.8282296650717703
0.00732421875,0.8278335724533716
0.00732421875,0.8279158699808795
0.00732421875,0.8275203057811753
0.00732421875,0.8276026743075454
0.00732421875,0.8276849642004773
0.00732421875,0.8277671755725191
0.00732421875,0.8273724368144969
0.00732421875,0.8274547187797903
0.00732421875,0.827060505002382
0.00732421875,0.8271428571428572
0.00732421875,0.8272251308900523
0.00732421875,0.8273073263558516
0.00732421875,0.8273894436519258
0.00732421875,0.8269961977186312
0.00732421875,0.8270783847980998
0.00732421875,0.8271604938271605
0.00732421875,0.8267679164689131
0.00732421875,0.8268500948766604
0.00732421875,0.826932195353248
0.00732421875,0.8270142180094787
0.00732421875,0.8266224538133586
0.00732421875,0.8267045454545454
0.00732421875,0.8267865593942262
0.00732421875,0.826868495742668
0.00732421875,0.826950354609929
0.00732421875,0.8270321361058601
0.00732421875,0.8266414737836562
0.00732421875,0.826251180358829
0.00732421875,0.8263331760264275
0.00732421875,0.8264150943396227
0.00732421875,0.8264969354078265
0.00732421875,0.8265786993402451
0.00732421875,0.8266603862458785
0.00732421875,0.8267419962335216
0.00732421875,0.8268235294117647
0.00732421875,0.8269049858889934
0.00732421875,0.8269863657733898
0.00732421875,0.8270676691729323
0.00732421875,0.8271488961953969
0.00732421875,0.8272300469483568
0.00732421875,0.8273111215391835
0.00732421875,0.8273921200750469
0.00732421875,0.8274730426629161
0.00732421875,0.8275538894095595
0.00732421875,0.8276346604215457
0.00732421875,0.8277153558052435
0.00732421875,0.8277959756668226
0.00732421875,0.8278765201122544
0.00732421875,0.8279569892473119
0.00732421875,0.8280373831775701
0.00732421875,0.8281177020084073
0.00732421875,0.8281979458450047
0.00732421875,0.8282781147923471
0.00732421875,0.8278917910447762
0.00732421875,0.827972027972028
0.00732421875,0.8280521901211556
0.00732421875,0.8281322775966465
0.00732421875,0.8282122905027933
0.00732421875,0.8282922289436947
0.00732421875,0.8283720930232558
0.00732421875,0.8284518828451883
0.00732421875,0.8285315985130112
0.00732421875,0.828611240130051
0.00732421875,0.8286908077994429
0.00732421875,0.8287703016241299
0.00732421875,0.8288497217068646
0.00732421875,0.8289290681502086
0.00732421875,0.8285449490268767
0.00732421875,0.8281611857341362
0.00732421875,0.8282407407407407
0.00732421875,0.8283202221193892
0.00732421875,0.8283996299722479
0.00732421875,0.8280166435506241
0.00732421875,0.8280961182994455
0.00732421875,0.828175519630485
0.00732421875,0.8282548476454293
0.00732421875,0.8283341024457775
0.00732421875,0.8284132841328413
0.00732421875,0.8284923928077456
0.00732421875,0.8285714285714286
0.00732421875,0.8281897742975587
0.00732421875,0.828268876611418
0.00732421875,0.8283479061205706
0.00732421875,0.828426862925483
0.00732421875,0.8285057471264368
0.00732421875,0.8285845588235294
0.00732421875,0.8286632981166743
0.00732421875,0.8287419651056015
0.00732421875,0.8288205598898577
0.00732421875,0.8288990825688073
0.00732421875,0.8285190279688216
0.00732421875,0.8285976168652612
0.00732421875,0.8286761337608796
0.00732421875,0.8287545787545788
0.00732421875,0.8288329519450801
0.00732421875,0.8289112534309241
0.00732421875,0.828989483310471
0.00732421875,0.8290676416819013
0.00732421875,0.8291457286432161
0.00732421875,0.8287671232876712
0.00732421875,0.8288452761296212
0.00732421875,0.8284671532846716
0.00732421875,0.8285453716370269
0.00732421875,0.8286235186873291
0.00732421875,0.8287015945330296
0.00732421875,0.8287795992714025
0.00732421875,0.8288575329995448
0.00732421875,0.8289353958143767
0.00732421875,0.8285584356525694
0.00732421875,0.8286363636363636
0.00732421875,0.8282598818718764
0.00732421875,0.8283378746594006
0.00732421875,0.8284157966409441
0.00732421875,0.8284936479128857
0.00732421875,0.8285714285714286
0.00732421875,0.828649138712602
0.00732421875,0.8282736746714998
0.00732421875,0.8278985507246377
0.00732421875,0.8279764599366229
0.00732421875,0.8280542986425339
0.00732421875,0.8281320669380371
0.00732421875,0.8282097649186256
0.00732421875,0.8282873926796204
0.00732421875,0.8279132791327913
0.00732421875,0.8275395033860045
0.00732421875,0.8276173285198556
0.00732421875,0.8276950834460983
0.00732421875,0.8277727682596934
0.00732421875,0.8278503830554303
0.00732421875,0.8274774774774775
0.0078125,0.8271049076992346
0.0078125,0.8271827182718272
0.0078125,0.8268106162843005
0.0078125,0.8264388489208633
0.0078125,0.8265168539325842
0.0078125,0.8265947888589398
0.0078125,0.8266726537943422
0.0078125,0.8267504488330341
0.0078125,0.8268281740690893
0.0078125,0.8269058295964126
0.0078125,0.8269834155087404
0.0078125,0.8270609318996416
0.0078125,0.8271383788625168
0.0078125,0.8267681289167412
0.0078125,0.8268456375838926
0.0078125,0.8264758497316637
0.0078125,0.8265534197586053
0.0078125,0.8266309204647007
0.0078125,0.8267083519428317
0.0078125,0.8267857142857142
0.0078125,0.8268630075858991
0.0078125,0.8269402319357716
0.0078125,0.8270173874275524
0.0078125,0.8270944741532977
0.0078125,0.8271714922048998
0.0078125,0.8272484416740873
0.0078125,0.8273253226524254
0.0078125,0.8274021352313167
0.0078125,0.8274788795020009
0.0078125,0.8271111111111111
0.0078125,0.8271879164815638
0.0078125,0.8272646536412078
0.0078125,0.8273413226808699
0.0078125,0.8274179236912156
0.0078125,0.8274944567627495
0.0078125,0.8275709219858156
0.0078125,0.8276473194505981
0.0078125,0.8277236492471214
0.0078125,0.8277999114652501
0.0078125,0.827433628318584
0.0078125,0.8275099513489607
0.0078125,0.8271441202475686
0.0078125,0.827220503756076
0.0078125,0.8272968197879859
0.0078125,0.8273730684326711
0.0078125,0.8274492497793469
0.0078125,0.827525363917071
0.0078125,0.8276014109347443
0.0078125,0.8276773909211106
0.0078125,0.8277533039647577
0.0078125,0.8278291501541172
0.0078125,0.8274647887323944
0.0078125,0.8271007479102508
0.0078125,0.8271767810026385
0.0078125,0.8272527472527472
0.0078125,0.8273286467486819
0.0078125,0.8274044795783926
0.0078125,0.8274802458296752
0.0078125,0.8275559455901711
0.0078125,0.8271929824561404
0.0078125,0.827268741779921
0.0078125,0.8269062226117441
0.0078125,0.826982041173894
0.0078125,0.8266199649737302
0.0078125,0.8266958424507659
0.0078125,0.8267716535433071
0.0078125,0.8268473983384347
0.0078125,0.8269230769230769
0.0078125,0.8269986893840104
0.0078125,0.8270742358078602
0.0078125,0.8271497162811
0.0078125,0.8267888307155323
0.0078125,0.8268643698211949
0.0078125,0.8269398430688754
0.0078125,0.8270152505446623
0.0078125,0.8270905923344948
0.0078125,0.827165868524162
0.0078125,0.8272410791993038
0.0078125,0.8268812527185733
0.0078125,0.8269565217391305
0.0078125,0.8270317253368101
0.0078125,0.8271068635968722
0.0078125,0.827181936604429
0.0078125,0.8268229166666666
0.0078125,0.8264642082429501
0.0078125,0.826539462272333
0.0078125,0.8261811876896402
0.0078125,0.8262564991334489
0.0078125,0.8258986574274578
0.0078125,0.825974025974026
0.0078125,0.8260493292946777
0.0078125,0.8261245674740484
0.0078125,0.8261997405966277
0.0078125,0.8262748487467588
0.0078125,0.8263498920086393
0.0078125,0.8264248704663213
0.0078125,0.8264997842037117
0.0078125,0.8265746333045729
0.0078125,0.8266494178525227
0.0078125,0.8267241379310345
0.0078125,0.8267987936234382
0.0078125,0.8268733850129198
0.0078125,0.8269479121825226
0.0078125,0.8270223752151463
0.0078125,0.8270967741935484
0.0078125,0.8267411865864145
0.0078125,0.8268156424581006
0.0078125,0.8268900343642611
0.0078125,0.8269643623872907
0.0078125,0.827038626609442
0.0078125,0.8271128271128271
0.0078125,0.8267581475128645
0.0078125,0.8264037719674239
0.0078125,0.8264781491002571
0.0078125,0.8265524625267666
0.0078125,0.8261986301369864
0.0078125,0.826272999572101
0.0078125,0.8259195893926433
0.0078125,0.8259940145361265
0.0078125,0.826068376068376
0.0078125,0.8261426740709099
0.0078125,0.8262169086251068
0.0078125,0.8262910798122066
0.0078125,0.8263651877133106
0.0078125,0.8264392324093817
0.0078125,0.8265132139812447
0.0078125,0.8265871325095867
0.0078125,0.8266609880749574
0.0078125,0.8263090676883781
0.0078125,0.8263829787234043
0.0078125,0.8264568268821778
0.0078125,0.826530612244898
0.0078125,0.8261793455163621
0.0078125,0.8262531860662702
0.0078125,0.8263269639065818
0.0078125,0.8264006791171478
0.0078125,0.8264743317776835
0.0078125,0.8265479219677693
0.0078125,0.8266214497668504
0.0078125,0.826271186440678
0.0078125,0.8259212198221093
0.0078125,0.8259949195596952
0.0078125,0.8256453660600931
0.0078125,0.8257191201353637
0.0078125,0.825369978858351
0.0078125,0.8254437869822485
0.0078125,0.8250950570342205
0.0078125,0.825168918918919
0.0078125,0.8248205994090333
0.0078125,0.8248945147679325
0.0078125,0.8249683677773092
0.0078125,0.8250421585160203
0.0078125,0.8251158870627897
0.0078125,0.8251895534962089
0.0078125,0.8252631578947368
0.0078125,0.8253367003367004
0.0078125,0.8254101809002945
0.0078125,0.8254835996635829
0.0078125,0.8255569567044977
0.0078125,0.8256302521008403
0.0078125,0.8257034859302814
0.0078125,0.8257766582703611
0.0078125,0.8254301300881242
0.0078125,0.825503355704698
0.0078125,0.8251572327044026
0.0078125,0.8252305113160101
0.0078125,0.8253037285295349
0.0078125,0.8253768844221105
0.00830078125,0.8254499790707409
0.00830078125,0.8255230125523012
0.00830078125,0.8251777498954412
0.00830078125,0.8252508361204013
0.00830078125,0.8253238612620142
0.00830078125,0.8253968253968254
0.00830078125,0.8254697286012526
0.00830078125,0.825542570951586
0.00830078125,0.8256153525239883
0.00830078125,0.8256880733944955
0.00830078125,0.8257607336390163
0.00830078125,0.8258333333333333
0.00830078125,0.8259058725531029
0.00830078125,0.8259783513738551
0.00830078125,0.8260507698709946
0.00830078125,0.8257071547420965
0.00830078125,0.8257796257796258
0.00830078125,0.8258520365752285
0.00830078125,0.8259243872039884
0.00830078125,0.8259966777408638
0.00830078125,0.8260689082606891
0.00830078125,0.8261410788381742
0.00830078125,0.8262131895479055
0.00830078125,0.8262852404643449
0.00830078125,0.8263572316618317
0.00830078125,0.8264291632145816
0.00830078125,0.8265010351966874
0.00830078125,0.8265728476821192
0.00830078125,0.8266446007447249
0.00830078125,0.8267162944582299
0.00830078125,0.8267879288962381
0.00830078125,0.8268595041322314
0.00830078125,0.8269310202395704
0.00830078125,0.8270024772914947
0.00830078125,0.8266611638464714
0.00830078125,0.8263201320132013
0.00830078125,0.8263917525773196
0.00830078125,0.8264633140972795
0.00830078125,0.8265348166460651
0.00830078125,0.8266062602965404
0.00830078125,0.8266776451214491
0.00830078125,0.8267489711934156
0.00830078125,0.8268202385849445
0.00830078125,0.826891447368421
0.00830078125,0.8269625976161118
0.00830078125,0.8270336894001643
0.00830078125,0.826694045174538
0.00830078125,0.8267651888341544
0.00830078125,0.8268362741075093
0.00830078125,0.8269073010664479
0.00830078125,0.8269782697826978
0.00830078125,0.8270491803278689
0.00830078125,0.8271200327734535
0.00830078125,0.8267813267813268
0.00830078125,0.8264428980761359
0.00830078125,0.8265139116202946
0.00830078125,0.8261758691206544
0.00830078125,0.8262469337694195
0.00830078125,0.8263179403351042
0.00830078125,0.8263888888888888
0.00830078125,0.8264597795018375
0.00830078125,0.826530612244898
0.00830078125,0.8266013871889025
0.00830078125,0.8262642740619902
0.00830078125,0.8263350998777008
0.00830078125,0.8264058679706602
0.00830078125,0.8264765784114053
0.00830078125,0.8265472312703583
0.00830078125,0.8266178266178266
0.00830078125,0.8266883645240033
0.00830078125,0.826758845058967
0.00830078125,0.8268292682926829
0.00830078125,0.826899634295002
0.00830078125,0.8269699431356621
0.00830078125,0.8270401948842875
0.00830078125,0.8271103896103896
0.00830078125,0.8271805273833671
0.00830078125,0.8272506082725061
0.00830078125,0.8273206323469802
0.00830078125,0.8273905996758509
0.00830078125,0.827460510328068
0.00830078125,0.8275303643724696
0.00830078125,0.8271954674220963
0.00830078125,0.8272653721682848
0.00830078125,0.8273352203801051
0.00830078125,0.8274050121261115
0.00830078125,0.8274747474747475
0.00830078125,0.8275444264943457
0.00830078125,0.8272103350827614
0.00830078125,0.8272800645682001
0.00830078125,0.826946349334409
0.00830078125,0.8270161290322581
0.00830078125,0.8270858524788391
0.00830078125,0.8271555197421434
0.00830078125,0.8272251308900523
0.00830078125,0.8272946859903382
0.00830078125,0.8269617706237424
0.00830078125,0.827031375703942
0.00830078125,0.8271009248090069
0.00830078125,0.8271704180064309
0.00830078125,0.8272398553635998
0.00830078125,0.8273092369477911
0.00830078125,0.8273785628261743
0.00830078125,0.8274478330658106
0.00830078125,0.8271159245888487
0.00830078125,0.8271852445870088
0.00830078125,0.8272545090180361
0.00830078125,0.827323717948718
0.00830078125,0.8273928714457349
0.00830078125,0.8274619695756605
0.00830078125,0.827531012404962
0.00830078125,0.8276
0.00830078125,0.8276689324270292
0.00830078125,0.8273381294964028
0.00830078125,0.8274071114662405
0.00830078125,0.8274760383386581
0.00830078125,0.8275449101796407
0.00830078125,0.8272146847565842
0.00830078125,0.8272836059034703
0.00830078125,0.8273524720893142
0.00830078125,0.8274212833798326
0.00830078125,0.8274900398406374
0.00830078125,0.8275587415372362
0.00830078125,0.8276273885350318
0.00830078125,0.8276959808993235
0.00830078125,0.8277645186953063
0.0087890625,0.8278330019880715
0.0087890625,0.8279014308426074
0.0087890625,0.8279698053237982
0.0087890625,0.8276409849086577
0.0087890625,0.8277094084954347
0.0087890625,0.8277777777777777
0.0087890625,0.8278460928203094
0.0087890625,0.8275178429817605
0.0087890625,0.8271898533491875
0.0087890625,0.8272583201267829
0.0087890625,0.8269306930693069
0.0087890625,0.8269992082343627
0.0087890625,0.8270676691729323
0.0087890625,0.8267405063291139
0.0087890625,0.8268090154211151
0.0087890625,0.8268774703557312
0.0087890625,0.8269458711971552
0.0087890625,0.8266192733017378
0.0087890625,0.8266877220686932
0.0087890625,0.8267561168113654
0.0087890625,0.8268244575936884
0.0087890625,0.8268927444794952
0.0087890625,0.8269609775325187
0.0087890625,0.8270291568163909
0.0087890625,0.8270972823946435
0.0087890625,0.8271653543307087
0.0087890625,0.8272333726879182
0.0087890625,0.8273013375295043
0.0087890625,0.8273692489186001
0.0087890625,0.8270440251572327
0.0087890625,0.8267190569744597
0.0087890625,0.826394344069128
0.0087890625,0.8260698861405575
0.0087890625,0.82574568288854
0.0087890625,0.8258140447234209
0.0087890625,0.8258823529411765
0.0087890625,0.8259506076048608
0.0087890625,0.8260188087774295
0.0087890625,0.8260869565217391
0.0087890625,0.8257635082223962
0.0087890625,0.825440313111546
0.0087890625,0.8255086071987481
0.0087890625,0.825576847868596
0.0087890625,0.8256450351837373
0.0087890625,0.8257131692067213
0.0087890625,0.82578125
0.0087890625,0.8258492776259274
0.0087890625,0.8259172521467604
0.0087890625,0.8259851736246586
0.0087890625,0.8260530421216848
0.0087890625,0.826120857699805
0.0087890625,0.8261886204208886
0.0087890625,0.8262563303467082
0.0087890625,0.8263239875389408
0.0087890625,0.826391592059167
0.0087890625,0.8264591439688715
0.0087890625,0.8265266433294438
0.0087890625,0.8262052877138414
0.0087890625,0.8258841818888457
0.0087890625,0.8259518259518259
0.0087890625,0.825631067961165
0.0087890625,0.8253105590062112
0.0087890625,0.8253783469150174
0.0087890625,0.8250581846392553
0.0087890625,0.8247382706475378
0.0087890625,0.8248062015503876
0.0087890625,0.8248740798140256
0.0087890625,0.8249419054996127
0.0087890625,0.8250096786682153
0.0087890625,0.8250773993808049
0.0087890625,0.8251450676982592
0.0087890625,0.8252126836813611
0.0087890625,0.8252802473908002
0.0087890625,0.8253477588871716
0.0087890625,0.8254152182309772
0.0087890625,0.8254826254826255
0.0087890625,0.8255499807024315
0.0087890625,0.8256172839506173
0.0087890625,0.825684535287312
0.0087890625,0.825366229760987
0.0087890625,0.8254335260115607
0.0087890625,0.8255007704160247
0.0087890625,0.8255679630342703
0.0087890625,0.825635103926097
0.0087890625,0.8253174297806849
0.0087890625,0.8253846153846154
0.0087890625,0.8254517493271819
0.0087890625,0.8251345119139124
0.0087890625,0.8252016903572801
0.0087890625,0.8252688172043011
0.0087890625,0.8249520153550863
0.0087890625,0.8250191864927091
0.0087890625,0.8250863060989643
0.0087890625,0.8247699386503068
0.0087890625,0.8244538137217324
0.0087890625,0.8241379310344827
0.0087890625,0.8238222903102259
0.0087890625,0.8238897396630934
0.0087890625,0.8239571373899732
0.0087890625,0.8236419280795715
0.0087890625,0.8237093690248566
0.0087890625,0.8237767584097859
0.0087890625,0.8238440962934658
0.0087890625,0.8239113827349122
0.0087890625,0.8235967926689576
0.0087890625,0.8236641221374046
0.0087890625,0.8237314002289202
0.0087890625,0.8237986270022883
0.0087890625,0.8238658025162028
0.0087890625,0.8239329268292683
0.0087890625,0.824
0.0087890625,0.824067022086824
0.0087890625,0.8241339931480777
0.0087890625,0.8242009132420092
0.0087890625,0.8238874096614682
0.0087890625,0.8239543726235742
0.0087890625,0.8240212846826301
0.0087890625,0.8240881458966566
0.0087890625,0.8241549563235853
0.0087890625,0.8242217160212605
0.00927734375,0.823908918406072
0.00927734375,0.8239757207890743
0.00927734375,0.8240424725066363
0.00927734375,0.824109173616376
0.00927734375,0.8241758241758241
0.00927734375,0.8242424242424242
0.00927734375,0.8243089738735327
0.00927734375,0.8243754731264193
0.00927734375,0.8244419220582672
0.00927734375,0.8241301059001512
0.00927734375,0.8241965973534972
0.00927734375,0.8242630385487528
0.00927734375,0.8243294295428787
0.00927734375,0.8243957703927492
0.00927734375,0.8244620611551529
0.00927734375,0.8241509433962264
0.00927734375,0.8242172764994342
0.00927734375,0.8242835595776772
0.00927734375,0.8239728609121749
0.00927734375,0.8240391861341372
0.00927734375,0.824105461393597
0.00927734375,0.8241716867469879
0.00927734375,0.8242378622506586
0.00927734375,0.8243039879608728
0.00927734375,0.8243700639338097
0.00927734375,0.8244360902255639
0.00927734375,0.8245020668921458
0.00927734375,0.8241923365890308
0.00927734375,0.8242583552384529
0.00927734375,0.823948948948949
0.00927734375,0.824015009380863
0.00927734375,0.8240810202550638
0.00927734375,0.8241469816272966
0.00927734375,0.8238380809595203
0.00927734375,0.8239040839265642
0.00927734375,0.8235955056179776
0.00927734375,0.8236615499812804
0.00927734375,0.8237275449101796
0.00927734375,0.8237934904601572
0.00927734375,0.8238593866866118
0.00927734375,0.8235514018691589
0.00927734375,0.8236173393124065
0.00927734375,0.8236832274934628
0.00927734375,0.8237490664675131
0.00927734375,0.8238148562896603
0.00927734375,0.8238805970149253
0.00927734375,0.8239462886982469
0.00927734375,0.8240119313944817
0.00927734375,0.8240775251584048
0.00927734375,0.8237704918032787
0.00927734375,0.8238361266294227
0.00927734375,0.8239017125837677
0.00927734375,0.8239672497208783
0.00927734375,0.8240327380952381
0.00927734375,0.8240981777612495
0.00927734375,0.8241635687732342
0.00927734375,0.824228911185433
0.00927734375,0.8239227340267459
0.00927734375,0.8239881173412551
0.00927734375,0.8240534521158129
0.00927734375,0.8241187384044527
0.00927734375,0.8238130563798219
0.00927734375,0.8238783833889507
0.00927734375,0.8235730170496665
0.00927734375,0.823638384586884
0.00927734375,0.8237037037037037
0.00927734375,0.823768974453906
0.00927734375,0.8234641006661733
0.00927734375,0.8235294117647058
0.00927734375,0.8232248520710059
0.00927734375,0.823290203327172
0.00927734375,0.8233555062823356
0.00927734375,0.8234207609900258
0.00927734375,0.8234859675036927
0.00927734375,0.8235511258767073
0.00927734375,0.8236162361623616
0.00927734375,0.8236812984138694
0.00927734375,0.8237463126843658
0.00927734375,0.8238112790269074
0.00927734375,0.823876197494473
0.00927734375,0.8239410681399632
0.00927734375,0.8236377025036818
0.00927734375,0.8237026131762973
0.00927734375,0.8237674760853568
0.00927734375,0.8238322912835602
0.00927734375,0.8238970588235294
0.00927734375,0.8239617787578096
0.00927734375,0.8240264511388685
0.00927734375,0.8240910760190966
0.00927734375,0.8237885462555066
0.00927734375,0.8234862385321101
0.00927734375,0.8235509904622157
0.00927734375,0.8236156949028236
0.00927734375,0.8236803519061584
0.00927734375,0.8233785269329424
0.00927734375,0.8234432234432234
0.00927734375,0.8235078725741487
0.00927734375,0.8235724743777453
0.00927734375,0.8236370289059641
0.00927734375,0.8237015362106803
0.00927734375,0.8237659963436929
0.00927734375,0.8238304093567251
0.00927734375,0.8235294117647058
0.00927734375,0.8235938641344047
0.00927734375,0.823658269441402
0.00927734375,0.8237226277372263
0.00927734375,0.8237869390733309
0.00927734375,0.8238512035010941
0.00927734375,0.8235508567262122
0.00927734375,0.8232507288629738
0.00927734375,0.8233151183970856
0.00927734375,0.8230152949745084
0.00927734375,0.8230797233345468
0.00927734375,0.8231441048034934
0.009765625,0.8232084394325209
0.009765625,0.8232727272727273
0.009765625,0.8233369683751364
0.009765625,0.8234011627906976
0.009765625,0.8234653105702869
0.009765625,0.8235294117647058
0.009765625,0.8235934664246823
0.009765625,0.8236574746008708
0.009765625,0.823721436343852
0.009765625,0.8237853517041335
0.009765625,0.8234867705690467
0.009765625,0.8235507246376812
0.009765625,0.8236146323795727
0.009765625,0.8236784938450398
0.009765625,0.82338038364097
0.009765625,0.8234442836468886
0.009765625,0.8235081374321881
0.009765625,0.8235719450469993
0.009765625,0.8232743043006867
0.009765625,0.8229768786127167
0.009765625,0.8230408089563019
0.009765625,0.8231046931407943
0.009765625,0.8228076506676291
0.009765625,0.8228715728715729
0.009765625,0.8229354489722323
0.009765625,0.8226387887527037
0.009765625,0.8223423423423424
0.009765625,0.8224063400576369
0.009765625,0.8224702916816709
0.009765625,0.8225341972642188
0.009765625,0.8225980568549838
0.009765625,0.8226618705035971
0.009765625,0.8227256382596189
0.009765625,0.8227893601725378
0.009765625,0.8228530362917714
0.009765625,0.8229166666666666
0.009765625,0.8229802513464991
0.009765625,0.8230437903804738
0.009765625,0.8231072838177251
0.009765625,0.823170731707317
0.009765625,0.8232341340982431
0.009765625,0.8232974910394265
0.009765625,0.8233608025797206
0.009765625,0.8234240687679083
0.009765625,0.8231292517006803
0.009765625,0.82319255547602
0.009765625,0.8232558139534883
0.009765625,0.822961373390558
0.009765625,0.8230246692885235
0.009765625,0.8230879199428163
0.009765625,0.8231511254019293
0.009765625,0.8232142857142857
0.009765625,0.8232774009282399
0.009765625,0.8233404710920771
0.009765625,0.8234034962540135
0.009765625,0.8234664764621968
0.009765625,0.8231729055258467
0.009765625,0.82287954383464
0.009765625,0.8229426433915212
0.009765625,0.823005698005698
0.009765625,0.823068707725169
0.009765625,0.8231316725978648
0.009765625,0.8231945926716471
0.009765625,0.8232574679943101
0.009765625,0.8233202986135798
0.009765625,0.8233830845771144
0.009765625,0.8234458259325045
0.009765625,0.8235085227272727
0.009765625,0.8235711750088747
0.009765625,0.8236337828246983
0.009765625,0.8236963462220646
0.009765625,0.823758865248227
0.009765625,0.8234668557249203
0.009765625,0.8231750531537917
0.009765625,0.8232376904002834
0.009765625,0.8233002832861189
0.009765625,0.8230088495575221
0.009765625,0.8227176220806794
0.009765625,0.8224266006367174
0.009765625,0.8221357850070722
0.009765625,0.8221986567691764
0.009765625,0.82226148409894
0.009765625,0.8223242670434475
0.009765625,0.8223870056497176
0.009765625,0.8224496999647017
0.009765625,0.8225123500352858
0.009765625,0.8225749559082892
0.009765625,0.8226375176304654
0.009765625,0.822700035248502
0.009765625,0.8227625088090205
0.009765625,0.822824938358577
0.009765625,0.8225352112676056
0.009765625,0.82259767687434
0.009765625,0.8226600985221675
0.009765625,0.8227224762574745
0.009765625,0.8227848101265823
0.009765625,0.8228471001757469
0.009765625,0.8229093464511595
0.009765625,0.8229715489989463
0.009765625,0.8230337078651685
0.009765625,0.8230958230958231
0.009765625,0.8231578947368421
0.009765625,0.8228691687127324
0.009765625,0.8229312762973352
0.009765625,0.822993340343498
0.009765625,0.8230553608969867
0.009765625,0.8231173380035026
0.009765625,0.8231792717086834
0.009765625,0.8232411620581029
0.009765625,0.8233030090972708
0.009765625,0.8230150402238545
0.01025390625,0.823076923076923
0.01025390625,0.823138762670395
0.01025390625,0.8232005590496156
0.01025390625,0.8229130282920014
0.01025390625,0.8229748603351955
0.01025390625,0.8230366492146597
0.01025390625,0.8227494766224703
0.01025390625,0.8224625043599582
0.01025390625,0.8225244072524407
0.01025390625,0.8222377134890205
0.01025390625,0.8222996515679443
0.01025390625,0.8223615464994776
0.01025390625,0.8224233983286908
0.01025390625,0.8224852071005917
0.01025390625,0.8221990257480863
0.01025390625,0.8222608695652174
0.01025390625,0.8223226703755215
0.01025390625,0.8220368439346541
0.01025390625,0.8217512161223072
0.01025390625,0.8214657867315039
0.01025390625,0.8215277777777777
0.01025390625,0.8215897257896564
0.01025390625,0.8216516308119362
0.01025390625,0.8217134928893514
0.01025390625,0.8217753120665742
0.01025390625,0.8214904679376083
0.01025390625,0.8215523215523216
0.01025390625,0.8216141323172844
0.01025390625,0.8216759002770083
0.01025390625,0.8217376254759432
0.01025390625,0.8217993079584776
0.01025390625,0.821860947768938
0.01025390625,0.8215767634854771
0.01025390625,0.8216384376080194
0.01025390625,0.8213545266067727
0.01025390625,0.8214162348877375
0.01025390625,0.8214779005524862
0.01025390625,0.8211943389713496
0.01025390625,0.821256038647343
0.01025390625,0.8213176957571576
0.01025390625,0.8213793103448276
0.01025390625,0.8214408824543261
0.01025390625,0.8215024121295658
0.01025390625,0.8215638994143989
0.01025390625,0.821625344352617
0.01025390625,0.8216867469879519
0.01025390625,0.8217481073640743
0.01025390625,0.8218094255245958
0.01025390625,0.8215268225584594
0.01025390625,0.8215881746304572
0.01025390625,0.8216494845360824
0.01025390625,0.8217107523187908
0.01025390625,0.8214285714285714
0.01025390625,0.8214898729831789
0.01025390625,0.821551132463967
0.01025390625,0.8216123499142367
0.01025390625,0.8213305898491083
0.01025390625,0.8213918409324649
0.01025390625,0.8211103495544894
0.01025390625,0.8211716341212744
0.01025390625,0.8212328767123288
0.01025390625,0.8212940773707634
0.01025390625,0.8213552361396304
0.01025390625,0.8214163530619227
0.01025390625,0.8211354309165527
0.01025390625,0.8211965811965812
0.01025390625,0.8212576896787424
0.01025390625,0.8213187564058764
0.01025390625,0.8210382513661202
0.01025390625,0.8210993513144418
0.01025390625,0.821160409556314
0.01025390625,0.8208802456499488
0.01025390625,0.8209413369713506
0.01025390625,0.8206614387998636
0.01025390625,0.8207225630538514
0.01025390625,0.8207836456558774
0.01025390625,0.8208446866485014
0.01025390625,0.8209056860742254
0.01025390625,0.8209666439754936
0.01025390625,0.8206873086083702
0.01025390625,0.8207482993197279
0.01025390625,0.8204692281536892
0.01025390625,0.8205302515295717
0.01025390625,0.8205912334352702
0.01025390625,0.8206521739130435
0.01025390625,0.8207130730050933
0.01025390625,0.8204344874405974
0.01025390625,0.8204954190702409
0.01025390625,0.8205563093622795
0.01025390625,0.8206171583587657
0.01025390625,0.820677966101695
0.01025390625,0.8207387326330058
0.01025390625,0.82079945799458
0.01025390625,0.8208601422282424
0.01025390625,0.8209207853757616
0.01025390625,0.8209813874788494
0.01025390625,0.821041948579161
0.01025390625,0.8207642881298614
0.01025390625,0.8208248816768087
0.01025390625,0.8205474822575194
0.01025390625,0.8202702702702702
0.01025390625,0.8203309692671394
0.01025390625,0.8203916272788656
0.01025390625,0.8204522443469456
0.01025390625,0.8205128205128205
0.01025390625,0.8205733558178752
0.01025390625,0.8206338503034389
0.01025390625,0.8206943040107854
0.01025390625,0.8207547169811321
0.01025390625,0.8208150892556416
0.01025390625,0.8205387205387206
0.01025390625,0.8205991248737798
0.0107421875,0.8206594885598923
0.0107421875,0.8203834510595358
0.0107421875,0.82044384667115
0.0107421875,0.8205042016806723
0.0107421875,0.8205645161290323
0.0107421875,0.8206247900571044
0.0107421875,0.8203492276695769
0.0107421875,0.82040953340047
0.0107421875,0.8204697986577181
0.0107421875,0.820530023482053
0.0107421875,0.8205902079141516
0.0107421875,0.8206503519946363
0.0107421875,0.8207104557640751
0.0107421875,0.8207705192629816
0.0107421875,0.8208305425318151
0.0107421875,0.820890525610981
0.0107421875,0.82095046854083
0.0107421875,0.8210103713616594
0.0107421875,0.8210702341137124
0.0107421875,0.8211300568371782
0.0107421875,0.8211898395721925
0.0107421875,0.8212495823588373
0.0107421875,0.821309285237141
0.0107421875,0.8213689482470785
0.0107421875,0.8214285714285714
0.0107421875,0.8214881548214882
0.0107421875,0.8215476984656438
0.0107421875,0.8212737579193065
0.0107421875,0.8213333333333334
0.0107421875,0.8213928690436522
0.0107421875,0.82145236508994
0.0107421875,0.8215118215118216
0.0107421875,0.8215712383488681
0.0107421875,0.821630615640599
0.0107421875,0.8216899534264803
0.0107421875,0.8217492517459262
0.0107421875,0.8218085106382979
0.0107421875,0.8218677301429046
0.0107421875,0.8219269102990033
0.0107421875,0.8219860511457987
0.0107421875,0.8217131474103586
0.0107421875,0.8217723199468968
0.0107421875,0.8218314532183145
0.0107421875,0.8218905472636816
0.0107421875,0.8216180371352785
0.0107421875,0.8216771627444481
0.0107421875,0.8217362491716369
0.0107421875,0.8217952964557801
0.0107421875,0.8218543046357616
0.0107421875,0.821582257530619
0.0107421875,0.8216412971542025
0.0107421875,0.8213695004961958
0.0107421875,0.8214285714285714
0.0107421875,0.8214876033057851
0.0107421875,0.8215465961665566
0.0107421875,0.821605550049554
0.0107421875,0.821664464993395
0.0107421875,0.8217233410366458
0.0107421875,0.8217821782178217
0.0107421875,0.8218409765753877
0.0107421875,0.8218997361477572
0.0107421875,0.8219584569732937
0.0107421875,0.8216875411997363
0.0107421875,0.8217462932454696
0.0107421875,0.8214756258234519
0.0107421875,0.8212051366480079
0.0107421875,0.8212639894667545
0.0107421875,0.8213228035538006
0.0107421875,0.8213815789473684
0.0107421875,0.8214403156856297
0.0107421875,0.8214990138067061
0.0107421875,0.8212290502793296
0.0107421875,0.8212877792378449
0.0107421875,0.8213464696223317
0.0107421875,0.8210768220617203
0.0107421875,0.8211355431572038
0.0107421875,0.8211942257217848
0.0107421875,0.8212528697933749
0.0107421875,0.820983606557377
0.0107421875,0.8210422812192724
0.0107421875,0.8207732634338138
0.0107421875,0.8208319685555192
0.0107421875,0.820890635232482
0.0107421875,0.820949263502455
0.0107421875,0.8206806282722513
0.0107421875,0.8204121687929342
0.0107421875,0.8204708960104643
0.0107421875,0.8205295848316443
0.0107421875,0.8205882352941176
0.0107421875,0.8203201568114995
0.0107421875,0.8200522534291312
0.0107421875,0.8201110022853412
0.0107421875,0.8201697127937336
0.0107421875,0.8202283849918434
0.0107421875,0.8202870189171559
0.0107421875,0.820345614607108
0.0107421875,0.8204041720990873
0.0107421875,0.8204626914304334
0.0107421875,0.8201954397394137
0.01123046875,0.8202539889286877
0.01123046875,0.8203125
0.01123046875,0.8203709729905629
0.01123046875,0.8204294079375407
0.01123046875,0.8204878048780487
0.01123046875,0.8205461638491548
0.01123046875,0.8206044848878778
0.01123046875,0.8206627680311891
0.01123046875,0.8207210133160117
0.01123046875,0.8207792207792208
0.01123046875,0.8208373904576436
0.01123046875,0.8208955223880597
0.01123046875,0.8206292572169964
0.01123046875,0.8206874189364461
0.01123046875,0.8207455429497569
0.01123046875,0.820803629293584
0.01123046875,0.8208616780045351
0.01123046875,0.820919689119171
0.01123046875,0.8209776626740045
0.01123046875,0.8210355987055016
0.01123046875,0.8210934972500809
0.01123046875,0.8211513583441138
0.01123046875,0.821209182023925
0.01123046875,0.8212669683257918
0.01123046875,0.821324717285945
0.01123046875,0.8213824289405685
0.01123046875,0.8214401033257992
0.01123046875,0.8214977404777276
0.01123046875,0.8215553404323975
0.01123046875,0.8216129032258065
0.01123046875,0.8216704288939052
0.01123046875,0.8217279174725983
0.01123046875,0.8214631002255881
0.01123046875,0.821520618556701
0.01123046875,0.8215780998389695
0.01123046875,0.821313586606568
0.01123046875,0.8210492436433859
0.01123046875,0.8207850707850708
0.01123046875,0.8208427146992602
0.01123046875,0.8209003215434083
0.01123046875,0.8209578913532626
0.01123046875,0.820694087403599
0.01123046875,0.8207516864760681
0.01123046875,0.8204881181759794
0.01123046875,0.820545746388443
0.01123046875,0.8206033376123235
0.01123046875,0.8203400705806866
0.01123046875,0.8203976908274535
0.01123046875,0.8204552741263226
0.01123046875,0.8205128205128205
0.01123046875,0.8205703300224287
0.01123046875,0.8203074951953876
0.01123046875,0.8200448286903619
0.01123046875,0.8201024327784892
0.01123046875,0.82016
0.01123046875,0.8198976327575176
0.01123046875,0.8196354333226735
0.01123046875,0.819693094629156
0.01123046875,0.8197507190795782
0.01123046875,0.8194888178913738
0.01123046875,0.8195464707761099
0.01123046875,0.8196040868454662
0.01123046875,0.8196616661346952
0.01123046875,0.8197192086790045
0.01123046875,0.8194577352472089
0.01123046875,0.8191964285714286
0.01123046875,0.819254064392732
0.01123046875,0.8193116634799236
0.01123046875,0.8193692258681109
0.01123046875,0.8191082802547771
0.01123046875,0.819165870741802
0.01123046875,0.8192234245703374
0.01123046875,0.8189627744193446
0.01123046875,0.8187022900763359
0.01123046875,0.8187599364069952
0.01123046875,0.8188175460902734
0.01123046875,0.8188751191611058
0.01123046875,0.8189326556543838
0.01123046875,0.8186725944744363
0.01123046875,0.8187301587301588
0.01123046875,0.8184703268803555
0.01123046875,0.8185279187817259
0.01123046875,0.8185854741516017
0.01123046875,0.8186429930247305
0.01123046875,0.8187004754358161
0.01123046875,0.8187579214195184
0.01123046875,0.818815331010453
0.01123046875,0.8188727042431919
0.01123046875,0.818613485280152
0.01123046875,0.8186708860759494
0.01123046875,0.8187282505536223
0.01123046875,0.8184693232131562
0.01123046875,0.8182105595953209
0.01123046875,0.8179519595448799
0.01171875,0.8180094786729858
0.01171875,0.8180669614655717
0.01171875,0.8181244079570571
0.01171875,0.8178661616161617
0.01171875,0.8179236352161565
0.01171875,0.8176656151419558
0.01171875,0.8177231157363608
0.01171875,0.817780580075662
0.01171875,0.817838008194138
0.01171875,0.8178954001260239
0.01171875,0.8179527559055119
0.01171875,0.8180100755667506
0.01171875,0.8180673591438464
0.01171875,0.8181246066708622
0.01171875,0.8181818181818182
0.01171875,0.8182389937106919
0.01171875,0.8179817667400189
0.01171875,0.8180389692017599
0.01171875,0.8180961357210179
0.01171875,0.8181532663316583
0.01171875,0.8182103610675039
0.01171875,0.8182674199623352
0.01171875,0.8180106683401318
0.01171875,0.8180677540777918
0.01171875,0.8181248040137974
0.01171875,0.8178683385579937
0.01171875,0.8179254152303354
0.01171875,0.8179824561403509
0.01171875,0.8177262762292515
0.01171875,0.817783343769568
0.01171875,0.8178403755868544
0.01171875,0.8178973717146433
0.01171875,0.8179543321864248
0.01171875,0.8176985616010006
0.01171875,0.8177555486089403
0.01171875,0.8178125
0.01171875,0.8178694158075601
0.01171875,0.8179262960649594
0.01171875,0.8179831408054948
0.01171875,0.818039950062422
0.01171875,0.8180967238689547
0.01171875,0.817841547099189
0.01171875,0.8178983473651388
0.01171875,0.8179551122194514
0.01171875,0.8180118416952321
0.01171875,0.8180685358255452
0.01171875,0.8181251946434133
0.01171875,0.8181818181818182
0.01171875,0.8182384064737006
0.01171875,0.8182949595519602
0.01171875,0.8180404354587869
0.01171875,0.8180970149253731
0.01171875,0.8181535592166614
0.01171875,0.8178993163455562
0.01171875,0.8179558869214042
0.01171875,0.8180124223602484
0.01171875,0.8180689226948152
0.01171875,0.8181253879577902
0.01171875,0.8181818181818182
0.01171875,0.8182382133995038
0.01171875,0.8182945736434108
0.01171875,0.8183508989460633
0.01171875,0.8180973039975209
0.01171875,0.8178438661710037
0.01171875,0.8179002787240631
0.01171875,0.8179566563467492
0.01171875,0.8180129990714949
0.01171875,0.818069306930693
0.01171875,0.8181255799566965
0.01171875,0.8181818181818182
0.01171875,0.8182380216383307
0.01171875,0.8182941903584673
0.01171875,0.8183503243744208
0.01171875,0.8184064237183447
0.01171875,0.8184624884223526
0.01171875,0.8185185185185185
0.01171875,0.8185745140388769
0.01171875,0.8186304750154226
0.01171875,0.818686401480111
0.01171875,0.8187422934648582
0.01171875,0.8187981510015409
0.01171875,0.8188539741219963
0.01171875,0.8189097628580227
0.01171875,0.8189655172413793
0.01171875,0.8190212373037857
0.01171875,0.819076923076923
0.01171875,0.819132574592433
0.01171875,0.8191881918819188
0.01171875,0.8192437749769443
0.01171875,0.819299323909035
0.01171875,0.8193548387096774
0.01171875,0.8194103194103194
0.01171875,0.8191587350322382
0.01171875,0.8189073050951504
0.01171875,0.8189628720466401
0.01171875,0.8190184049079755
0.01171875,0.8190739037105182
0.01171875,0.8191293684855917
0.01171875,0.818878332822556
0.01171875,0.8189338235294118
0.01171875,0.8189892802450229
0.01171875,0.8190447030006124
0.01171875,0.8191000918273645
0.01171875,0.8191554467564259
0.01171875,0.8192107678189049
0.01171875,0.8192660550458716
0.01171875,0.8193213084683583
0.01171875,0.8193765281173594
0.01220703125,0.8194317140238313
0.01220703125,0.8191814294441051
0.01220703125,0.8192366412213741
0.01220703125,0.8192918192918193
0.01220703125,0.8193469636862984
0.01220703125,0.8194020744356315
0.01220703125,0.8194571515706008
0.01220703125,0.8195121951219512
0.01220703125,0.8195672051203902
0.01220703125,0.8196221815965874
0.01220703125,0.8196771245811758
0.01220703125,0.8197320341047503
0.01220703125,0.8197869101978691
0.01220703125,0.819841752891053
0.01220703125,0.8198965622147856
0.01220703125,0.8199513381995134
0.01220703125,0.8200060808756461
0.01220703125,0.8200607902735563
0.01220703125,0.8201154664235795
0.01220703125,0.8198663426488457
0.01220703125,0.8199210446401458
0.01220703125,0.819672131147541
0.01220703125,0.8197268588770865
0.01220703125,0.8197815533980582
0.01220703125,0.8198362147406734
0.01220703125,0.8198908429351122
0.01220703125,0.8199454380115186
0.01220703125,0.82
0.01220703125,0.8197515904271433
0.01220703125,0.8198061780738947
0.01220703125,0.8198607326672722
0.01220703125,0.8199152542372882
0.01220703125,0.8196671709531014
0.01220703125,0.8197217180883243
0.01220703125,0.8194738433625642
0.01220703125,0.8195284159613059
0.01220703125,0.8195829555757026
0.01220703125,0.8196374622356496
0.01220703125,0.8196919359710058
0.01220703125,0.8194444444444444
0.01220703125,0.8194989435556898
0.01220703125,0.8195534097767049
0.01220703125,0.8193061840120663
0.01220703125,0.8193606755126659
0.01220703125,0.8194151341573711
0.01220703125,0.8194695599758891
0.01220703125,0.8195239529978909
0.01220703125,0.819578313253012
0.01220703125,0.8193315266485999
0.01220703125,0.8193859121011439
0.01220703125,0.8194402648209449
0.01220703125,0.8194945848375451
0.01220703125,0.8195488721804511
0.01220703125,0.8193024654239327
0.01220703125,0.8190562067929065
0.01220703125,0.8191105769230769
0.01220703125,0.8191649143887053
0.01220703125,0.8189189189189189
0.01220703125,0.8189732812969078
0.01220703125,0.8190276110444178
0.01220703125,0.819081908190819
0.01220703125,0.8191361727654469
0.01220703125,0.8191904047976012
0.01220703125,0.8192446043165468
0.01220703125,0.8192987713515133
0.01220703125,0.8193529059316956
0.01220703125,0.8194070080862533
0.01220703125,0.8194610778443113
0.01220703125,0.8195151152349596
0.01220703125,0.8195691202872532
0.01220703125,0.8196230930302124
0.01220703125,0.819377990430622
0.01220703125,0.8191330343796711
0.01220703125,0.819187089061566
0.01220703125,0.8192411114430833
0.01220703125,0.8192951015531661
0.01220703125,0.8193490594207226
0.01220703125,0.8194029850746268
0.01220703125,0.8194568785437183
0.0126953125,0.8195107398568019
0.0126953125,0.8195645690426484
0.0126953125,0.8196183661299941
0.0126953125,0.819672131147541
0.0126953125,0.8197258641239571
0.0126953125,0.8197795650878761
0.0126953125,0.8198332340678975
0.0126953125,0.8198868710925871
0.0126953125,0.8199404761904762
0.0126953125,0.8199940493900625
0.0126953125,0.8200475907198096
0.0126953125,0.8201011002081475
0.0126953125,0.820154577883472
0.0126953125,0.8199108469539376
0.0126953125,0.8199643493761141
0.0126953125,0.82001782001782
0.0126953125,0.8200712589073634
0.0126953125,0.8198278420896409
0.0126953125,0.8198813056379822
0.0126953125,0.8199347374666272
0.0126953125,0.819988137603796
0.0126953125,0.8200415060776757
0.0126953125,0.8200948429164197
0.0126953125,0.8201481481481482
0.0126953125,0.8202014218009479
0.0126953125,0.8202546639028724
0.0126953125,0.820307874481942
0.0126953125,0.8203610535661439
0.0126953125,0.8201183431952662
0.0126953125,0.8198757763975155
0.0126953125,0.8199290360733293
0.0126953125,0.8199822642624889
0.0126953125,0.8200354609929078
0.0126953125,0.8197932053175776
0.0126953125,0.819846426461902
0.0126953125,0.8196043696486567
0.0126953125,0.8196576151121606
0.0126953125,0.8197108291531425
0.0126953125,0.81976401179941
0.0126953125,0.8198171630787379
0.0126953125,0.8198702830188679
0.0126953125,0.8199233716475096
0.0126953125,0.8199764289923395
0.0126953125,0.8200294550810014
0.0126953125,0.8197879858657244
0.0126953125,0.8198410362084192
0.0126953125,0.8195997645673926
0.0126953125,0.8193586348926155
0.0126953125,0.8194117647058824
0.0126953125,0.8194648632755072
0.0126953125,0.8195179306290418
0.0126953125,0.8195709667940053
0.0126953125,0.8196239717978848
0.0126953125,0.8193832599118943
0.0126953125,0.8194362889019378
0.0126953125,0.8194892867625477
0.0126953125,0.8192488262910798
0.0126953125,0.8193018480492813
0.0126953125,0.8193548387096774
0.0126953125,0.8194077982996189
0.0126953125,0.8191676436107854
0.0126953125,0.8192206270143568
0.0126953125,0.8192735793790276
0.0126953125,0.8193265007320644
0.0126953125,0.8193793911007026
0.0126953125,0.8194322505121452
0.0126953125,0.8194850789935635
0.01318359375,0.8195378765720971
0.01318359375,0.8192982456140351
0.01318359375,0.8190587547500731
0.01318359375,0.8191116306253653
0.01318359375,0.8188723342097575
0.01318359375,0.8189252336448598
0.01318359375,0.8189781021897811
0.01318359375,0.8190309398715704
0.01318359375,0.8190837467172454
0.01318359375,0.8191365227537923
0.01318359375,0.8191892680081656
0.01318359375,0.8192419825072886
0.01318359375,0.819294666278053
0.01318359375,0.8190559440559441
0.01318359375,0.8191086513253714
0.01318359375,0.8191613278974956
0.01318359375,0.8192139737991266
0.01318359375,0.8192665890570431
0.01318359375,0.8190282222868781
0.01318359375,0.8190808609656777
0.01318359375,0.8188426868275661
0.01318359375,0.8188953488372093
0.01318359375,0.8189479802383028
0.01318359375,0.8190005810575247
0.01318359375,0.8190531513215219
0.01318359375,0.8191056910569106
0.01318359375,0.8188679245283019
0.01318359375,0.818630295995357
0.01318359375,0.8183928053379751
0.01318359375,0.818445475638051
0.01318359375,0.8184981153957669
0.01318359375,0.8185507246376812
0.01318359375,0.8183135323094756
0.01318359375,0.8183661645422943
0.01318359375,0.8181291630466261
0.01318359375,0.8181818181818182
0.01318359375,0.81794500723589
0.01318359375,0.8179976851851852
0.01318359375,0.8180503326583743
0.01318359375,0.8178137651821862
0.01318359375,0.8178664353859497
0.01318359375,0.8179190751445087
0.01318359375,0.8179716844842531
0.01318359375,0.8180242634315424
0.01318359375,0.8180768120127058
0.01318359375,0.8181293302540416
0.01318359375,0.8181818181818182
0.01318359375,0.8182342758222735
0.01318359375,0.8182867032016152
0.01318359375,0.8183391003460208
0.01318359375,0.8183914672816374
0.01318359375,0.8184438040345822
0.01318359375,0.8184961106309421
0.01318359375,0.8185483870967742
0.01318359375,0.8186006334581054
0.01318359375,0.8186528497409327
0.01318359375,0.818705035971223
0.01318359375,0.8184695051783659
0.01318359375,0.818521714121369
0.01318359375,0.8185738930419781
0.01318359375,0.8186260419660822
0.01318359375,0.8183908045977012
0.01318359375,0.8184429761562769
0.01318359375,0.8184951177484204
0.01318359375,0.8185472293999426
0.01318359375,0.8185993111366245
0.01318359375,0.818651362984218
0.01318359375,0.8187033849684452
0.01318359375,0.8187553771149986
0.01318359375,0.8185206422018348
0.01318359375,0.8185726569217541
0.01318359375,0.8186246418338109
0.01318359375,0.8183901460899455
0.01318359375,0.8184421534936999
0.01318359375,0.8184941311193816
0.01318359375,0.8185460789925587
0.01318359375,0.8183118741058655
0.01318359375,0.8183638443935927
0.01318359375,0.8184157849585358
0.01318359375,0.8184676958261864
0.01318359375,0.8185195770220063
0.01318359375,0.8185714285714286
0.01318359375,0.818337617823479
0.01318359375,0.8183894917190178
0.01318359375,0.8184413359977163
0.013671875,0.8184931506849316
0.013671875,0.8185449358059914
0.013671875,0.8185966913861951
0.013671875,0.8186484174508126
0.013671875,0.8187001140250855
0.013671875,0.8187517811342263
0.013671875,0.8188034188034188
0.013671875,0.8185702079179721
0.013671875,0.818621867881549
0.013671875,0.8183888414460575
0.013671875,0.8184405236198065
0.013671875,0.8182076813655761
0.013671875,0.8179749715585893
0.013671875,0.8180267273244243
0.013671875,0.8180784536668562
0.013671875,0.818130150610969
0.013671875,0.8181818181818182
0.013671875,0.8182334564044306
0.013671875,0.8182850653038046
0.013671875,0.8183366449049105
0.013671875,0.8183881952326901
0.013671875,0.8181560283687943
0.013671875,0.818207600680658
0.013671875,0.818259143748228
0.013671875,0.8183106575963719
0.013671875,0.8183621422499292
0.013671875,0.818413597733711
0.013671875,0.8181818181818182
0.013671875,0.818233295583239
0.013671875,0.8180016982734221
0.013671875,0.8180531975099038
0.013671875,0.8181046676096181
0.013671875,0.818156108597285
0.013671875,0.8182075204975968
0.013671875,0.8182589033352177
0.013671875,0.8180276914382594
0.013671875,0.8177966101694916
0.013671875,0.8178480655182152
0.013671875,0.8178994918125353
0.013671875,0.8176686423934518
0.013671875,0.8177200902934537
0.013671875,0.8174894217207335
0.013671875,0.8175408911449521
0.013671875,0.8175923315477869
0.013671875,0.8176437429537767
0.013671875,0.817695125387433
0.013671875,0.8177464788732395
0.013671875,0.8175161926217966
0.013671875,0.817286036036036
0.013671875,0.8173374613003096
0.013671875,0.8173888576252111
0.013671875,0.8174402250351618
0.013671875,0.8174915635545557
0.013671875,0.8175428732077593
0.01416015625,0.8175941540191118
0.01416015625,0.817645406012925
0.01416015625,0.8176966292134832
0.01416015625,0.8177478236450435
0.01416015625,0.817798989331836
0.01416015625,0.8178501262980634
0.01416015625,0.8176206509539843
0.01416015625,0.8176718092566619
0.01416015625,0.8174425126191811
0.01416015625,0.8172133445472386
0.01416015625,0.8172645739910314
0.01416015625,0.8173157747268143
0.01416015625,0.8170868347338935
0.01416015625,0.8171380565667881
0.01416015625,0.8171892497200448
0.01416015625,0.81696053736356
0.01416015625,0.817011751538892
0.01416015625,0.8170629370629371
0.01416015625,0.816834451901566
0.01416015625,0.8168856583729383
0.01416015625,0.8166573504751258
0.01416015625,0.8167085778150321
0.01416015625,0.8164804469273743
0.01416015625,0.8162524434515498
0.01416015625,0.8163037409268565
0.01416015625,0.8163550097683505
0.01416015625,0.8161272321428571
0.01416015625,0.8161785216178522
0.01416015625,0.8162297824874511
0.01416015625,0.8162810147755785
0.01416015625,0.8163322185061316
0.01416015625,0.8161047645583728
0.01416015625,0.8161559888579387
0.01416015625,0.8159287106655527
0.01416015625,0.8159799554565702
0.01416015625,0.8160311717227943
0.01416015625,0.8158041179744018
0.01416015625,0.815855354659249
0.01416015625,0.8156284760845384
0.01416015625,0.8154017236586044
0.01416015625,0.8154530294608116
0.01416015625,0.8155043067518756
0.01416015625,0.8152777777777778
0.01416015625,0.815329075256873
0.01416015625,0.8153803442531927
0.01416015625,0.8154315847904524
0.01416015625,0.8152053274139844
0.01416015625,0.8152565880721221
0.01416015625,0.815030504714365
0.01416015625,0.8148045467147214
0.01416015625,0.8145787139689579
0.01416015625,0.8146300914380715
0.01416015625,0.8146814404432133
0.01416015625,0.814732761008031
0.01416015625,0.8145071982281284
0.01416015625,0.8145585386105729
0.01416015625,0.8146098505810736
0.01416015625,0.8146611341632088
0.01416015625,0.8147123893805309
0.01416015625,0.8144871440420238
0.01416015625,0.814538419016031
0.01416015625,0.8145896656534954
0.01416015625,0.8146408839779006
0.0146484375,0.8146920740127037
0.0146484375,0.8147432357813362
0.0146484375,0.814794369307204
0.0146484375,0.8148454746136865
0.0146484375,0.8148965517241379
0.0146484375,0.8149476006618864
0.0146484375,0.8149986214502344
0.0146484375,0.814773980154355
0.0146484375,0.8145494626618903
0.0146484375,0.8146005509641874
0.0146484375,0.8146516111264115
0.0146484375,0.8147026431718062
0.0146484375,0.8147536471235893
0.0146484375,0.8145294441386901
0.0146484375,0.8145804676753783
0.0146484375,0.8146314631463146
0.0146484375,0.8146824305746494
0.0146484375,0.8147333699835074
0.0146484375,0.8145094806265457
0.0146484375,0.8145604395604396
0.0146484375,0.8146113705026091
0.0146484375,0.814387699066447
0.0146484375,0.8144386494647269
0.0146484375,0.814489571899012
0.0146484375,0.8145404663923183
0.0146484375,0.8145913329676358
0.0146484375,0.8146421716479298
0.0146484375,0.8146929824561403
0.0146484375,0.8147437654151822
0.0146484375,0.8147945205479452
0.0146484375,0.8148452478772938
0.0146484375,0.8146221248630887
0.0146484375,0.8146728716123733
0.0146484375,0.8144499178981938
0.0146484375,0.814500683994528
0.0146484375,0.8145514223194749
0.0146484375,0.8146021328958163
0.0146484375,0.8146528157463094
0.0146484375,0.8147034708936868
0.0146484375,0.8147540983606557
0.0146484375,0.814804698169899
0.0146484375,0.8148552703440742
0.0146484375,0.8149058149058149
0.0146484375,0.8149563318777293
0.0146484375,0.8150068212824011
0.0146484375,0.814784506273868
0.0146484375,0.8148350149986365
0.0146484375,0.8148854961832062
0.0146484375,0.8149359498500954
0.0146484375,0.8149863760217984
0.0146484375,0.8150367747207845
0.0146484375,0.8150871459694989
0.0146484375,0.815137489790362
0.0146484375,0.8151878062057702
0.0146484375,0.8152380952380952
0.0146484375,0.8152883569096845
0.0146484375,0.815338591242861
0.0146484375,0.8151169113648722
0.0146484375,0.8151671649904866
0.0146484375,0.8152173913043478
0.0146484375,0.815267590328715
0.0146484375,0.815317762085823
0.0146484375,0.8153679065978822
0.0146484375,0.8154180238870793
0.01513671875,0.8154681139755766
0.01513671875,0.8155181768855128
0.01513671875,0.8155682126390019
0.01513671875,0.8156182212581344
0.01513671875,0.815668202764977
0.01513671875,0.8157181571815718
0.01513671875,0.8157680845299377
0.01513671875,0.8158179848320694
0.01513671875,0.8155970755483347
0.01513671875,0.8156469951272334
0.01513671875,0.815426251691475
0.01513671875,0.8154761904761905
0.01513671875,0.8155261022450636
0.01513671875,0.8153055705786911
0.01513671875,0.8153555014868884
0.01513671875,0.8154054054054054
0.01513671875,0.8151850851121318
0.01513671875,0.8152350081037277
0.01513671875,0.815284904131785
0.01513671875,0.8153347732181425
0.01513671875,0.8153846153846154
0.01513671875,0.8154344306529951
0.01513671875,0.8154842190450499
0.01513671875,0.8155339805825242
0.01513671875,0.8155837152871394
0.01513671875,0.815633423180593
0.01513671875,0.8156831042845594
0.01513671875,0.8157327586206896
0.01513671875,0.8157823862106114
0.01513671875,0.815831987075929
0.01513671875,0.8158815612382234
0.01513671875,0.8159311087190527
0.01513671875,0.8159806295399515
0.01513671875,0.815761161915008
0.01513671875,0.8158107018015596
0.01513671875,0.8158602150537635
0.01513671875,0.8159097016930933
0.01513671875,0.815690488984417
0.01513671875,0.8154713940370669
0.01513671875,0.8152524167561761
0.015625,0.8150335570469799
0.015625,0.8150831991411701
0.015625,0.8151328145961899
0.015625,0.8151824034334764
0.015625,0.8152319656744436
0.015625,0.8152815013404826
0.015625,0.8153310104529616
0.015625,0.815112540192926
0.015625,0.8151620680417895
0.015625,0.8152115693626139
0.015625,0.8152610441767069
0.015625,0.8153104925053534
0.015625,0.8150923200428151
0.015625,0.8151417870518994
0.015625,0.814923776410805
0.015625,0.8147058823529412
0.015625,0.8147554129911788
0.015625,0.8148049171566007
0.015625,0.8145872294950575
0.015625,0.8146367521367521
0.015625,0.8146862483311081
0.015625,0.8147357180993059
0.015625,0.8147851614625033
0.015625,0.8145677694770544
0.015625,0.8146172312616697
0.015625,0.8144
0.015625,0.8144494801386297
0.015625,0.814498933901919
0.015625,0.8145483613109512
0.015625,0.8145977623867874
0.015625,0.814647137150466
0.015625,0.8146964856230032
0.015625,0.8147458078253926
0.015625,0.8147951037786056
0.015625,0.8148443735035914
0.015625,0.8148936170212766
0.015625,0.8146769476203137
0.015625,0.8147262094630515
0.015625,0.8147754451235716
0.015625,0.8148246546227418
0.015625,0.8148738379814077
0.015625,0.814922995220393
0.015625,0.8149721263604991
0.015625,0.8150212314225053
0.015625,0.8148049880604935
0.015625,0.8148541114058355
0.015625,0.8149032086979581
0.015625,0.8149522799575822
0.015625,0.8147362841240392
0.015625,0.814785373608903
0.01611328125,0.8145695364238411
0.01611328125,0.8146186440677966
0.01611328125,0.8146677257082341
0.01611328125,0.8147167813658021
0.01611328125,0.8147658110611273
0.01611328125,0.8148148148148148
0.01611328125,0.8148637926474478
0.01611328125,0.8149127445795875
0.01611328125,0.8149616706317737
0.01611328125,0.8150105708245243
0.01611328125,0.8150594451783355
0.01611328125,0.815108293713682
0.01611328125,0.8151571164510166
0.01611328125,0.8152059134107709
0.01611328125,0.8149907627342307
0.01611328125,0.8150395778364116
0.01611328125,0.8148245845423371
0.01611328125,0.814873417721519
0.01611328125,0.8149222251515951
0.01611328125,0.8149710068529257
0.01611328125,0.8150197628458498
0.01611328125,0.815068493150685
0.01611328125,0.8151171977877272
0.01611328125,0.814902580305424
0.01611328125,0.8149513029744669
0.01611328125,0.815
0.01611328125,0.8150486714022626
0.01611328125,0.8150973172014729
0.01611328125,0.815145937417828
0.01611328125,0.814931650893796
0.01611328125,0.8149802890932983
0.01611328125,0.815028901734104
0.01611328125,0.8150774888363541
0.01611328125,0.8151260504201681
0.01611328125,0.8151745865056446
0.01611328125,0.8152230971128609
0.01611328125,0.8152715822618736
0.01611328125,0.8153200419727177
0.0166015625,0.8151062155782848
0.0166015625,0.8148925013109596
0.0166015625,0.8149410222804718
0.0166015625,0.814727463312369
0.0166015625,0.8147760020958869
0.0166015625,0.8148245154531168
0.0166015625,0.8148730034040325
0.0166015625,0.8149214659685864
0.0166015625,0.8147081915728867
0.0166015625,0.814756671899529
0.0166015625,0.8148051268637196
0.0166015625,0.8148535564853556
0.0166015625,0.814640522875817
0.0166015625,0.8146889702038683
0.0166015625,0.8147373922132218
0.0166015625,0.81478578892372
0.0166015625,0.8145729955601985
0.0166015625,0.814621409921671
0.0166015625,0.8146697990080919
0.0166015625,0.8147181628392485
0.0166015625,0.8147665014349074
0.0166015625,0.8148148148148148
0.0166015625,0.8148631029986962
0.0166015625,0.8149113660062565
0.0166015625,0.8149596038571801
0.0166015625,0.8147472642001042
0.0166015625,0.8145350351654077
0.0166015625,0.8143229166666667
0.0166015625,0.8143712574850299
0.0166015625,0.8141592920353983
0.0166015625,0.8142076502732241
0.0166015625,0.8139958376690947
0.0166015625,0.8140442132639792
0.0166015625,0.8140925637025481
0.01708984375,0.814140889004419
0.01708984375,0.8141891891891891
0.01708984375,0.8142374642764354
0.01708984375,0.8142857142857143
0.01708984375,0.8143339392365619
0.01708984375,0.8143821391484943
0.01708984375,0.814430314041007
0.01708984375,0.8144784639335755
0.01708984375,0.814526588845655
0.01708984375,0.8143153526970954
0.01708984375,0.8143634949442572
0.01708984375,0.8144116122343183
0.01708984375,0.8144597045866805
0.01708984375,0.8145077720207254
0.01708984375,0.8145558145558146
0.01708984375,0.8146038322112895
0.01708984375,0.8146518250064717
0.01708984375,0.8144409937888198
0.01708984375,0.8144890038809832
0.01708984375,0.814536989136058
0.01708984375,0.8145849495733126
0.01708984375,0.8143743536711479
0.01708984375,0.8144223313517704
0.01708984375,0.8142118863049096
0.01708984375,0.8142598811676569
0.01708984375,0.8143078512396694
0.01708984375,0.8140975987606507
0.01708984375,0.8138874548270522
0.01708984375,0.8139354838709677
0.01708984375,0.813983488132095
0.01708984375,0.8140314676296105
0.01708984375,0.8140794223826715
0.01708984375,0.814127352410415
0.01708984375,0.8141752577319588
0.01708984375,0.8142231383664004
0.01708984375,0.8142709943328181
0.01708984375,0.8143188256502704
0.01708984375,0.814366632337796
0.01708984375,0.8144144144144144
0.01708984375,0.8144621718991251
0.01708984375,0.814252636995112
0.017578125,0.8143004115226338
0.017578125,0.8143481614811006
0.017578125,0.8143958868894602
0.017578125,0.8144435877666409
0.017578125,0.8144912641315519
0.017578125,0.8145389160030825
0.017578125,0.8145865434001027
0.017578125,0.814377406931964
0.017578125,0.8144250513347022
0.017578125,0.8144726712856043
0.017578125,0.814520266803489
0.017578125,0.8145678379071557
0.017578125,0.8146153846153846
0.017578125,0.8144065624198923
0.017578125,0.814454126089185
0.017578125,0.8145016653856009
0.017578125,0.8145491803278688
0.017578125,0.8143405889884763
0.017578125,0.8141321044546851
0.017578125,0.8141796775019197
0.017578125,0.8142272262026612
0.017578125,0.8142747505755947
0.017578125,0.8140664961636829
0.017578125,0.8138583482485298
0.017578125,0.8139059304703476
0.017578125,0.813953488372093
0.017578125,0.8140010219724068
0.017578125,0.8140485312899106
0.017578125,0.8140960163432074
0.017578125,0.8141434771508808
0.017578125,0.8141909137314957
0.017578125,0.8142383261035978
0.017578125,0.8142857142857143
0.017578125,0.8143330782963529
0.017578125,0.8143804181540031
0.017578125,0.8144277338771349
0.017578125,0.8144750254841998
0.017578125,0.8145222929936305
0.017578125,0.8143148242485991
0.01806640625,0.8143621084797555
0.01806640625,0.8144093686354379
0.01806640625,0.814456604734029
0.01806640625,0.8145038167938932
0.01806640625,0.8145510048333757
0.01806640625,0.8145981688708036
0.01806640625,0.8143910500889906
0.01806640625,0.8141840366039654
0.01806640625,0.8142312579415502
0.01806640625,0.8140243902439024
0.01806640625,0.8140716281432563
0.01806640625,0.813864906043677
0.01806640625,0.8139121604468139
0.01806640625,0.8139593908629441
0.01806640625,0.8137528546054301
0.01806640625,0.8138001014713343
0.01806640625,0.8135937103728126
0.01806640625,0.8136409736308317
0.01806640625,0.8136882129277566
0.01806640625,0.8137354282818043
0.01806640625,0.813782619711173
0.01806640625,0.8135764944275583
0.01806640625,0.8136237022030894
0.01806640625,0.8136708860759494
0.01806640625,0.8137180460642875
0.01806640625,0.8137651821862348
0.01806640625,0.8138122944599039
0.01806640625,0.813859382903389
0.01806640625,0.8139064475347662
0.01806640625,0.813953488372093
0.0185546875,0.8140005054334092
0.0185546875,0.8140474987367358
0.0185546875,0.8140944683000758
0.0185546875,0.8141414141414142
0.0185546875,0.8141883362787175
0.0185546875,0.8139828369510348
0.0185546875,0.8140297754226596
0.0185546875,0.8140766902119072
0.0185546875,0.814123581336696
0.0185546875,0.8141704488149268
0.0185546875,0.814217292664482
0.0185546875,0.8142641129032258
0.0185546875,0.8143109095490048
0.0185546875,0.8143576826196474
0.0185546875,0.814404432132964
0.0185546875,0.8144511581067473
0.0185546875,0.8142461615907375
0.0185546875,0.8142929038751887
0.0185546875,0.8143396226415094
0.0185546875,0.8143863179074446
0.0185546875,0.8144329896907216
0.0185546875,0.8144796380090498
0.01904296875,0.8145262628801206
0.01904296875,0.814572864321608
0.01904296875,0.8143682491836222
0.01904296875,0.8144148669010548
0.01904296875,0.8144614612101431
0.01904296875,0.8145080321285141
0.01904296875,0.8145545796737766
0.01904296875,0.814350225790266
0.01904296875,0.8141459744168548
0.01904296875,0.8139418254764292
0.01904296875,0.8139884682877915
0.01904296875,0.8140350877192982
0.01904296875,0.8138311200200451
0.01904296875,0.8136272545090181
0.01904296875,0.8134234911094416
0.01904296875,0.813470205307962
0.01904296875,0.8135168961201502
0.01904296875,0.8133133133133134
0.01904296875,0.8131098323742807
0.01904296875,0.8131565782891446
0.01904296875,0.8132033008252063
0.01904296875,0.81325
0.01904296875,0.8132966758310423
0.01904296875,0.8133433283358321
0.01904296875,0.8131401448913315
0.01904296875,0.8131868131868132
0.01904296875,0.8132334581772784
0.01904296875,0.8130304543185222
0.01953125,0.8130771150486649
0.01953125,0.81312375249501
0.01953125,0.8131703666749813
0.01953125,0.813216957605985
0.01953125,0.8132635253054101
0.01953125,0.8133100697906281
0.01953125,0.8133565910789933
0.01953125,0.8134030891878425
0.01953125,0.8134495641344957
0.01953125,0.813496015936255
0.01953125,0.8135424446104058
0.01953125,0.813588850174216
0.01953125,0.8133864145309778
0.01953125,0.8134328358208955
0.01953125,0.8132305396667495
0.01953125,0.8130283441074092
0.01953125,0.8130748197862292
0.01953125,0.8131212723658051
0.01953125,0.8131677018633541
0.01953125,0.8132141082960755
0.02001953125,0.8132604916811522
0.02001953125,0.8133068520357497
0.02001953125,0.8133531893770166
0.02001953125,0.813151364764268
0.02001953125,0.8131977176879186
0.02001953125,0.8132440476190477
0.02001953125,0.8132903545747583
0.02001953125,0.8133366385721368
0.02001953125,0.8131350681536555
0.02001953125,0.813181367690783
0.02001953125,0.8132276442903146
0.02001953125,0.8132738979692917
0.02001953125,0.8133201287447388
0.02001953125,0.8131188118811881
0.02001953125,0.8129175946547884
0.02001953125,0.8129638792676893
0.02001953125,0.8130101409844175
0.02001953125,0.8128090999010881
0.02001953125,0.8128553770086526
0.02001953125,0.8129016312407316
0.02001953125,0.8129478626142822
0.02001953125,0.8129940711462451
0.02001953125,0.8130402568535441
0.02001953125,0.8130864197530864
0.0205078125,0.8131325598617626
0.0205078125,0.8131786771964462
0.0205078125,0.8129780409573155
0.0205078125,0.8130241736556487
0.0205078125,0.8130702836004933
0.0205078125,0.8131163708086785
0.0205078125,0.8131624352970175
0.0205078125,0.8132084770823066
0.0205078125,0.8132544961813255
0.0205078125,0.8133004926108375
0.0205078125,0.8133464663875892
0.0205078125,0.8133924175283112
0.0205078125,0.8131922224956928
0.0205078125,0.813238188976378
0.02099609375,0.8132841328413284
0.02099609375,0.8130841121495327
0.02099609375,0.8128841898205065
0.02099609375,0.8129301868239921
0.02099609375,0.8129761612189728
0.02099609375,0.813022113022113
0.02099609375,0.8130680422500615
0.02099609375,0.8131139489194499
0.02099609375,0.8129143137736312
0.02099609375,0.812960235640648
0.02099609375,0.8130061349693252
0.02099609375,0.8130520117762512
0.02099609375,0.8130978660779985
0.02099609375,0.8131436978911231
0.02099609375,0.8129443491051729
0.02099609375,0.8129901960784314
0.02099609375,0.8130360205831904
0.02099609375,0.8130818226359627
0.02099609375,0.8128826843007593
0.02099609375,0.8129285014691479
0.02099609375,0.8127294981640147
0.02099609375,0.8125305922662751
0.021484375,0.8125764619525324
0.021484375,0.8126223091976517
0.021484375,0.8124235754463194
0.021484375,0.8124694376528118
0.021484375,0.8122708384258127
0.021484375,0.8120723362658846
0.021484375,0.8118739311018812
0.021484375,0.8119198827552516
0.021484375,0.811965811965812
0.021484375,0.81201171875
0.021484375,0.8118135220893337
0.021484375,0.8118594436310396
0.02197265625,0.8119053427665284
0.02197265625,0.8119512195121952
0.02197265625,0.8119970738844184
0.02197265625,0.8120429058995612
0.02197265625,0.8120887155739702
0.02197265625,0.8121345029239766
0.02197265625,0.8119366626065774
0.02197265625,0.8119824646858256
0.02197265625,0.8120282444606769
0.02197265625,0.8120740019474196
0.02197265625,0.8121197371623265
0.02197265625,0.8121654501216545
0.02197265625,0.8122111408416444
0.02197265625,0.8120136186770428
0.02197265625,0.812059324094335
0.02197265625,0.812105007292173
0.02197265625,0.8121506682867558
0.02197265625,0.8121963070942663
0.02197265625,0.812241923730872
0.02197265625,0.8122875182127246
0.0224609375,0.8123330905559601
0.0224609375,0.8121359223300971
0.0224609375,0.8119388497937394
0.0224609375,0.8117418728772441
0.0224609375,0.8117875333495028
0.0224609375,0.8115906886517944
0.0224609375,0.8116363636363636
0.0224609375,0.8116820164808531
0.0224609375,0.8117276472013569
0.0224609375,0.8117732558139535
0.0224609375,0.8118188423347057
0.0224609375,0.811864406779661
0.0224609375,0.8119099491648512
0.0224609375,0.8117134559535334
0.02294921875,0.8117590128236148
0.02294921875,0.8118045476536042
0.02294921875,0.8118500604594922
0.02294921875,0.8116537717601547
0.02294921875,0.8116992990089437
0.02294921875,0.8117448042532625
0.0234375,0.8117902875090601
0.0234375,0.8118357487922705
0.0234375,0.8118811881188119
0.0234375,0.8116851762433607
0.0234375,0.8114892589910693
0.0234375,0.811534749034749
0.0234375,0.8115802171290711
0.0234375,0.811625663289918
0.02392578125,0.8116710875331565
0.02392578125,0.8117164898746384
0.02392578125,0.8117618703302001
0.02392578125,0.8118072289156627
0.02392578125,0.8118525656468321
0.02392578125,0.8116570327552987
0.02392578125,0.8117023838189261
0.02392578125,0.8117477130476649
0.0244140625,0.8117930204572804
0.0244140625,0.8118383060635226
0.0244140625,0.8118835698821265
0.0244140625,0.8119288119288119
0.0244140625,0.8119740322192834
0.0244140625,0.8120192307692308
0.0244140625,0.8120644075943283
0.0244140625,0.8121095627102355
0.0244140625,0.8121546961325967
0.0244140625,0.8121998078770413
0.0244140625,0.8120048019207683
0.02490234375,0.8118098895823331
0.02490234375,0.8118550515958723
0.02490234375,0.8119001919385797
0.02490234375,0.8119453106260495
0.02490234375,0.8119904076738609
0.02490234375,0.8120354830975786
0.02490234375,0.8120805369127517
0.02490234375,0.812125569134915
0.02490234375,0.812170579779588
0.02490234375,0.8122155688622754
0.02490234375,0.8120210727969349
0.02490234375,0.8120660761311946
0.02490234375,0.812111057922451
0.025390625,0.8121560181861689
0.025390625,0.812200956937799
0.025390625,0.8122458741927768
0.025390625,0.8122907699665232
0.025390625,0.8120965814009085
0.025390625,0.8119024856596558
0.025390625,0.81194743130227
0.02587890625,0.8119923554706163
0.02587890625,0.8120372581800812
0.02587890625,0.8120821394460362
0.02587890625,0.8121269992838386
0.02587890625,0.8121718377088305
0.02587890625,0.8122166547363397
0.02587890625,0.8120229007633588
0.02587890625,0.812067731934176
0.02587890625,0.8121125417262757
0.02587890625,0.8121573301549464
0.0263671875,0.8119637750238322
0.0263671875,0.8120085775553967
0.0263671875,0.8120533587422583
0.0263671875,0.8120981185996666
0.0263671875,0.8121428571428572
0.0263671875,0.8119495358248037
0.0263671875,0.8119942884340791
0.0263671875,0.8118010944563407
0.0263671875,0.8116079923882017
0.0263671875,0.8114149821640904
0.0263671875,0.8114598193057537
0.0263671875,0.811504635131923
0.0263671875,0.8115494296577946
0.0263671875,0.8113566167735804
0.0263671875,0.8111638954869359
0.02685546875,0.810971265732605
0.02685546875,0.8110161443494777
0.02685546875,0.8108236411108474
0.02685546875,0.8108685334598956
0.02685546875,0.8109134045077105
0.02685546875,0.8109582542694497
0.02734375,0.8110030827602561
0.02734375,0.8110478899952585
0.02734375,0.811092675989571
0.02734375,0.8111374407582939
0.02734375,0.8109452736318408
0.02734375,0.8107531975367125
0.02734375,0.8105612124082406
0.02734375,0.8106060606060606
0.02783203125,0.8106508875739645
0.02783203125,0.8106956933270232
0.02783203125,0.8107404778802934
0.02783203125,0.8107852412488175
0.02783203125,0.810593520926933
0.02783203125,0.810401891252955
0.02783203125,0.8104467029071142
0.0283203125,0.8104914933837429
0.0283203125,0.8105362626978502
0.0283203125,0.8103448275862069
0.0283203125,0.8103896103896104
0.0283203125,0.8101983002832861
0.0283203125,0.810243096530564
0.0283203125,0.8102878716375649
0.0283203125,0.8100967209247464
0.02880859375,0.8099056603773584
0.02880859375,0.8099504833765622
0.02880859375,0.8097595473833098
0.02880859375,0.8098043836907848
0.02880859375,0.8098491988689915
0.029296875,0.8098939929328622
0.029296875,0.8097032501177579
0.029296875,0.8097480574523193
0.029296875,0.8097928436911488
0.02978515625,0.809837608849141
0.02978515625,0.8098823529411765
0.02978515625,0.8099270759821219
0.02978515625,0.8099717779868297
0.02978515625,0.8100164589701387
0.0302734375,0.809826046074283
0.0302734375,0.8098707403055229
0.0302734375,0.8096804511278195
0.0302734375,0.8097251585623678
0.0302734375,0.8097698449976515
0.03076171875,0.8095797135477811
0.03076171875,0.8096244131455399
0.03125,0.809669091762497
0.03125,0.8094791177850774
0.03125,0.8095238095238095
0.03125,0.8093339587242027
0.03125,0.8091441969519344
0.03125,0.8091889357712142
0.03173828125,0.8092336536208109
0.03173828125,0.8092783505154639
0.03173828125,0.8093230264698993
0.03173828125,0.8093676814988291
0.03173828125,0.8094123156169515
0.03173828125,0.8094569288389513
0.03173828125,0.8095015211794991
0.03173828125,0.8093121197941039
0.03173828125,0.8093567251461988
0.03173828125,0.8094013096351731
0.03173828125,0.8094458732756605
0.0322265625,0.8094904160822814
0.0322265625,0.8095349380696424
0.0322265625,0.8095794392523364
0.0322265625,0.8096239196449427
0.0322265625,0.8096683792620271
0.03271484375,0.8097128181181414
0.03271484375,0.8097572362278245
0.03271484375,0.809801633605601
0.03271484375,0.8098460102659822
0.03271484375,0.8098903662234663
0.03271484375,0.8099347014925373
0.033203125,0.8099790160876661
0.03369140625,0.8097902097902098
0.03369140625,0.8098345374038686
0.03369140625,0.809878844361603
0.0341796875,0.8099231306778477
0.0341796875,0.8097345132743363
0.03466796875,0.8097788125727591
0.03466796875,0.8095903165735568
0.03466796875,0.809401908308122
0.03466796875,0.8092135877152163
0.03466796875,0.8092579669690626
0.03466796875,0.8090697674418604
0.03564453125,0.8088816554289701
0.03564453125,0.8089260808926081
0.0361328125,0.8089704857076458
0.03662109375,0.8090148698884758
0.037109375,0.8090592334494774
0.03759765625,0.8088713423130516
0.03759765625,0.8086835384258184
0.03759765625,0.8087279480037141
0.03857421875,0.8085402645625435
0.03857421875,0.8083526682134571
0.03857421875,0.8081651588958478
0.0400390625,0.8082096474953617
0.0400390625,0.8080222582888941
0.04052734375,0.8078349559573482
0.04052734375,0.8078794901506373
0.04052734375,0.8079240037071362
0.041015625,0.8077368542969655
0.04150390625,0.8077813802686429
0.04150390625,0.8078258856216717
0.04150390625,0.8078703703703703
0.04296875,0.8076834066188382
0.046875,0.8077279037482646
0.04736328125,0.8075410594494564
0.0478515625,0.8073543015726179
0.05078125,0.8073988439306359
0.05126953125,0.8074433656957929
0.05224609375,0.8074878668823665
0.05224609375,0.8075323475046211
0.05615234375,0.8075768075768076
0.056640625,0.807621247113164
0.05810546875,0.807665666127915
0.0595703125,0.8074792243767313
0.0634765625,0.8072928686822063
0.0634765625,0.8073373327180434
0.06494140625,0.8073817762399077
0.0654296875,0.8074261992619927
0.06640625,0.8074706017984782


==> data/Mutagenicity_fp_3layer.csv <==
Distance,CumulativeAccuracy
0.0,0.8428053204353083
0.00048828125,0.8583783783783784
0.0009765625,0.8574445617740233
0.00146484375,0.8559670781893004
0.001953125,0.8515240904621436
0.00244140625,0.8439252336448598
0.0029296875,0.8394097222222222
0.00341796875,0.8397745571658615
0.00390625,0.8375
0.00439453125,0.8362248438584317
0.0048828125,0.8383579217447081
0.00537109375,0.8370414912808178
0.005859375,0.8359116022099448
0.00634765625,0.8326381647549531
0.0068359375,0.8298695021749638
0.00732421875,0.8283783783783784
0.0078125,0.826214405360134
0.00830078125,0.8285600636435959
0.0087890625,0.8257403189066059
0.00927734375,0.8260553129548762
0.009765625,0.8268625393494229
0.01025390625,0.8239649949511949
0.0107421875,0.8224755700325733
0.01123046875,0.8217446270543616
0.01171875,0.8224327628361858
0.01220703125,0.8221426439868695
0.0126953125,0.8227033352837917
0.01318359375,0.8221524407650586
0.013671875,0.8211976384593759
0.01416015625,0.8185082872928177
0.0146484375,0.8194896851248643
0.01513671875,0.8206229860365198
0.015625,0.8195548489666137
0.01611328125,0.8203043022035676
0.0166015625,0.8187727509100364
0.01708984375,0.8186261898636481
0.017578125,0.8176260825267447
0.01806640625,0.8174924165824065
0.0185546875,0.8182503770739065
0.01904296875,0.8167748377433849
0.01953125,0.8164431197218083
0.02001953125,0.8160493827160494
0.0205078125,0.8164370078740157
0.02099609375,0.8159569260890847
0.021484375,0.8157637872132748
0.02197265625,0.8161728994657601
0.0224609375,0.8155856727976767
0.02294921875,0.8156114064765587
0.0234375,0.8152436082971539
0.02392578125,0.8148772267693789
0.0244140625,0.8146458583433374
0.02490234375,0.8147438966012446
0.025390625,0.8145758661887694
0.02587890625,0.8143027413587605
0.0263671875,0.8137767220902613
0.02685546875,0.8133301707779886
0.02734375,0.8132102272727273
0.02783203125,0.8132829118411723
0.0283203125,0.8129275772587875
0.02880859375,0.8131479736098021
0.029296875,0.8130885122410546
0.02978515625,0.8133082529978839
0.0302734375,0.8130577736026303
0.03076171875,0.8126760563380282
0.03125,0.8124706985466479
0.03173828125,0.8127191956979191
0.0322265625,0.812704343764596
0.03271484375,0.8127332089552238
0.033203125,0.8127768710655164
0.03369140625,0.8126747437092264
0.0341796875,0.8125291103865859
0.03466796875,0.812093023255814
0.03564453125,0.8119479311947931
0.0361328125,0.8119916337438996
0.03662109375,0.8120353159851301
0.037109375,0.8120789779326365
0.03759765625,0.8118903855085927
0.03759765625,0.811934060831205
0.03759765625,0.8119777158774373
0.03857421875,0.8120213506614063
0.03857421875,0.8120649651972158
0.03857421875,0.8118765947575969
0.0400390625,0.8119202226345084
0.0400390625,0.8117319731045676
0.04052734375,0.8115438108484005
0.04052734375,0.8115874855156431
0.04052734375,0.811631139944393
0.041015625,0.8114431318044939
0.04150390625,0.8114867994441871
0.04150390625,0.8115304468626997
0.04150390625,0.8115740740740741
0.04296875,0.8116176810923398
0.046875,0.8116612679315132
0.04736328125,0.8114735137635901
0.0478515625,0.8112858464384829
0.05078125,0.8113294797687861
0.05126953125,0.811373092926491
0.05224609375,0.8114166859255836
0.05224609375,0.8114602587800369
0.05615234375,0.8115038115038115
0.056640625,0.8115473441108545
0.05810546875,0.8115908566151004
0.0595703125,0.8114035087719298
0.0634765625,0.8112162474036464
0.0634765625,0.811259806183664
0.06494140625,0.8113033448673587
0.0654296875,0.8113468634686347
0.06640625,0.8113903620013835

==> data/Mutagenicity_fp_3layer_old.csv <==
Distance,CumulativeAccuracy
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,0.8
0.0,0.8333333333333334
0.0,0.8571428571428571
0.0,0.875
0.0,0.8888888888888888
0.0,0.9
0.0,0.9090909090909091
0.0,0.9166666666666666
0.0,0.9230769230769231
0.0,0.9285714285714286
0.0,0.9333333333333333
0.0,0.9375
0.0,0.9411764705882353
0.0,0.9444444444444444
0.0,0.8947368421052632
0.0,0.9
0.0,0.9047619047619048
0.0,0.9090909090909091
0.0,0.9130434782608695
0.0,0.9166666666666666
0.0,0.92
0.0,0.9230769230769231
0.0,0.9259259259259259
0.0,0.9285714285714286
0.0,0.9310344827586207
0.0,0.9333333333333333
0.0,0.9354838709677419
0.0,0.9375
0.0,0.9393939393939394
0.0,0.9411764705882353
0.0,0.9142857142857143
0.0,0.9166666666666666
0.0,0.918918918918919
0.0,0.9210526315789473
0.0,0.9230769230769231
0.0,0.925
0.0,0.926829268292683
0.0,0.9285714285714286
0.0,0.9069767441860465
0.0,0.9090909090909091
0.0,0.9111111111111111
0.0,0.8913043478260869
0.0,0.8936170212765957
0.0,0.8958333333333334
0.0,0.8775510204081632
0.0,0.88
0.0,0.8823529411764706
0.0,0.8846153846153846
0.0,0.8867924528301887
0.0,0.8888888888888888
0.0,0.8909090909090909
0.0,0.8928571428571429
0.0,0.8947368421052632
0.0,0.896551724137931
0.0,0.8813559322033898
0.0,0.8833333333333333
0.0,0.8852459016393442
0.0,0.8870967741935484
0.0,0.873015873015873
0.0,0.875
0.0,0.8769230769230769
0.0,0.8787878787878788
0.0,0.8805970149253731
0.0,0.8823529411764706
0.0,0.8695652173913043
0.0,0.8714285714285714
0.0,0.8591549295774648
0.0,0.8611111111111112
0.0,0.863013698630137
0.0,0.8648648648648649
0.0,0.8666666666666667
0.0,0.868421052631579
0.0,0.8571428571428571
0.0,0.8461538461538461
0.0,0.8481012658227848
0.0,0.85
0.0,0.8518518518518519
0.0,0.8536585365853658
0.0,0.8554216867469879
0.0,0.8571428571428571
0.0,0.8588235294117647
0.0,0.8604651162790697
0.0,0.8620689655172413
0.0,0.8636363636363636
0.0,0.8539325842696629
0.0,0.8555555555555555
0.0,0.8571428571428571
0.0,0.8478260869565217
0.0,0.8494623655913979
0.0,0.851063829787234
0.0,0.8526315789473684
0.0,0.8541666666666666
0.0,0.8556701030927835
0.0,0.8571428571428571
0.0,0.8585858585858586
0.0,0.85
0.0,0.8514851485148515
0.0,0.8529411764705882
0.0,0.8543689320388349
0.0,0.8461538461538461
0.0,0.8476190476190476
0.0,0.8490566037735849
0.0,0.8504672897196262
0.0,0.8518518518518519
0.0,0.8532110091743119
0.0,0.8545454545454545
0.0,0.8558558558558559
0.0,0.8571428571428571
0.0,0.8584070796460177
0.0,0.8596491228070176
0.0,0.8608695652173913
0.0,0.8620689655172413
0.0,0.8632478632478633
0.0,0.864406779661017
0.0,0.865546218487395
0.0,0.8666666666666667
0.0,0.859504132231405
0.0,0.8524590163934426
0.0,0.8536585365853658
0.0,0.8548387096774194
0.0,0.848
0.0,0.8492063492063492
0.0,0.8503937007874016
0.0,0.8515625
0.0,0.8527131782945736
0.0,0.8538461538461538
0.0,0.8549618320610687
0.0,0.8560606060606061
0.0,0.8571428571428571
0.0,0.8582089552238806
0.0,0.8518518518518519
0.0,0.8529411764705882
0.0,0.8540145985401459
0.0,0.855072463768116
0.0,0.8561151079136691
0.0,0.8571428571428571
0.0,0.8581560283687943
0.0,0.8591549295774648
0.0,0.8601398601398601
0.0,0.8611111111111112
0.0,0.8620689655172413
0.0,0.863013698630137
0.0,0.8639455782312925
0.0,0.8648648648648649
0.0,0.8657718120805369
0.0,0.8666666666666667
0.0,0.8675496688741722
0.0,0.868421052631579
0.0,0.869281045751634
0.0,0.8701298701298701
0.0,0.8709677419354839
0.0,0.8653846153846154
0.0,0.8662420382165605
0.0,0.8670886075949367
0.0,0.8679245283018868
0.0,0.86875
0.0,0.8695652173913043
0.0,0.8703703703703703
0.0,0.8711656441717791
0.0,0.8719512195121951
0.0,0.8727272727272727
0.0,0.8734939759036144
0.0,0.8682634730538922
0.0,0.8690476190476191
0.0,0.8698224852071006
0.0,0.8647058823529412
0.0,0.8654970760233918
0.0,0.8604651162790697
0.0,0.861271676300578
0.0,0.8620689655172413
0.0,0.8628571428571429
0.0,0.8579545454545454
0.0,0.8587570621468926
0.0,0.8595505617977528
0.0,0.8603351955307262
0.0,0.8611111111111112
0.0,0.861878453038674
0.0,0.8626373626373627
0.0,0.8633879781420765
0.0,0.8641304347826086
0.0,0.8648648648648649
0.0,0.8655913978494624
0.0,0.8663101604278075
0.0,0.8617021276595744
0.0,0.8624338624338624
0.0,0.8631578947368421
0.0,0.8638743455497382
0.0,0.8645833333333334
0.0,0.8652849740932642
0.0,0.865979381443299
0.0,0.8666666666666667
0.0,0.8673469387755102
0.0,0.868020304568528
0.0,0.8686868686868687
0.0,0.8693467336683417
0.0,0.87
0.0,0.8706467661691543
0.0,0.8712871287128713
0.0,0.8669950738916257
0.0,0.8676470588235294
0.0,0.8682926829268293
0.0,0.8689320388349514
0.0,0.8695652173913043
0.0,0.8701923076923077
0.0,0.8708133971291866
0.0,0.8714285714285714
0.0,0.8720379146919431
0.0,0.8679245283018868
0.0,0.8685446009389671
0.0,0.8691588785046729
0.0,0.8697674418604651
0.0,0.8703703703703703
0.0,0.8709677419354839
0.0,0.8715596330275229
0.0,0.8721461187214612
0.0,0.8727272727272727
0.0,0.8733031674208145
0.0,0.8738738738738738
0.0,0.8699551569506726
0.0,0.8705357142857143
0.0,0.8711111111111111
0.0,0.8672566371681416
0.0,0.8678414096916299
0.0,0.868421052631579
0.0,0.868995633187773
0.0,0.8652173913043478
0.0,0.8658008658008658
0.0,0.8663793103448276
0.0,0.8669527896995708
0.0,0.8675213675213675
0.0,0.8680851063829788
0.0,0.8686440677966102
0.0,0.869198312236287
0.0,0.8697478991596639
0.0,0.8661087866108786
0.0,0.8666666666666667
0.0,0.8672199170124482
0.0,0.8677685950413223
0.0,0.8683127572016461
0.0,0.8688524590163934
0.0,0.8693877551020408
0.0,0.8699186991869918
0.0,0.8704453441295547
0.0,0.8669354838709677
0.0,0.8674698795180723
0.0,0.868
0.0,0.8685258964143426
0.0,0.8650793650793651
0.0,0.8656126482213439
0.0,0.8622047244094488
0.0,0.8627450980392157
0.0,0.86328125
0.0,0.8638132295719845
0.0,0.8604651162790697
0.0,0.861003861003861
0.0,0.8615384615384616
0.0,0.8620689655172413
0.0,0.8625954198473282
0.0,0.8631178707224335
0.0,0.8636363636363636
0.0,0.8641509433962264
0.0,0.8609022556390977
0.0,0.8614232209737828
0.0,0.8619402985074627
0.0,0.862453531598513
0.0,0.8629629629629629
0.0,0.8634686346863468
0.0,0.8639705882352942
0.0,0.8644688644688645
0.0,0.864963503649635
0.0,0.8654545454545455
0.0,0.8623188405797102
0.0,0.8628158844765343
0.0,0.8633093525179856
0.0,0.8637992831541219
0.0,0.8642857142857143
0.0,0.8612099644128114
0.0,0.8617021276595744
0.0,0.8621908127208481
0.0,0.8626760563380281
0.0,0.8631578947368421
0.0,0.8636363636363636
0.0,0.8641114982578397
0.0,0.8645833333333334
0.0,0.8650519031141869
0.0,0.8655172413793103
0.0,0.865979381443299
0.0,0.8664383561643836
0.0,0.8668941979522184
0.0,0.8673469387755102
0.0,0.864406779661017
0.0,0.8648648648648649
0.0,0.8653198653198653
0.0,0.8657718120805369
0.0,0.8662207357859532
0.0,0.8666666666666667
0.0,0.867109634551495
0.0,0.8675496688741722
0.0,0.8679867986798679
0.0,0.868421052631579
0.0,0.8688524590163934
0.0,0.869281045751634
0.0,0.8697068403908795
0.0,0.8701298701298701
0.0,0.8705501618122977
0.0,0.8709677419354839
0.0,0.8713826366559485
0.0,0.8717948717948718
0.0,0.8722044728434505
0.0,0.8726114649681529
0.0,0.873015873015873
0.0,0.8734177215189873
0.0,0.8738170347003155
0.0,0.8742138364779874
0.0,0.8746081504702194
0.0,0.875
0.0,0.8753894080996885
0.0,0.8757763975155279
0.0,0.8761609907120743
0.0,0.8765432098765432
0.0,0.8769230769230769
0.0,0.8773006134969326
0.0,0.8776758409785933
0.0,0.8780487804878049
0.0,0.878419452887538
0.0,0.8787878787878788
0.0,0.879154078549849
0.0,0.8795180722891566
0.0,0.8798798798798799
0.0,0.8802395209580839
0.0,0.8805970149253731
0.0,0.8809523809523809
0.0,0.8813056379821959
0.0,0.8816568047337278
0.0,0.8820058997050148
0.0,0.8823529411764706
0.0,0.8826979472140762
0.0,0.8830409356725146
0.0,0.8833819241982507
0.0,0.8837209302325582
0.0,0.8840579710144928
0.0,0.884393063583815
0.0,0.8847262247838616
0.0,0.882183908045977
0.0,0.8796561604584527
0.0,0.88
0.0,0.8803418803418803
0.0,0.8778409090909091
0.0,0.8781869688385269
0.0,0.8785310734463276
0.0,0.8788732394366198
0.0,0.8792134831460674
0.0,0.8795518207282913
0.0,0.8798882681564246
0.0,0.8802228412256268
0.0,0.8805555555555555
0.0,0.8808864265927978
0.0,0.8812154696132597
0.0,0.8815426997245179
0.0,0.8791208791208791
0.0,0.8767123287671232
0.0,0.8770491803278688
0.0,0.8773841961852861
0.0,0.8777173913043478
0.0,0.8753387533875339
0.0,0.8756756756756757
0.0,0.876010781671159
0.0,0.8763440860215054
0.0,0.8766756032171582
0.0,0.8770053475935828
0.0,0.8773333333333333
0.0,0.8776595744680851
0.0,0.8753315649867374
0.0,0.8756613756613757
0.0,0.8733509234828496
0.0,0.8736842105263158
0.0,0.8740157480314961
0.0,0.8743455497382199
0.0,0.8720626631853786
0.0,0.8723958333333334
0.0,0.8727272727272727
0.0,0.8704663212435233
0.0,0.8708010335917312
0.0,0.8711340206185567
0.0,0.8688946015424165
0.0,0.8692307692307693
0.0,0.8695652173913043
0.0,0.8673469387755102
0.0,0.8676844783715013
0.0,0.868020304568528
0.0,0.8683544303797468
0.0,0.8686868686868687
0.0,0.8664987405541562
0.0,0.864321608040201
0.0,0.8646616541353384
0.0,0.865
0.0,0.8628428927680798
0.0,0.8631840796019901
0.0,0.8610421836228288
0.0,0.8613861386138614
0.0,0.8617283950617284
0.0,0.8596059113300493
0.0,0.85995085995086
0.0,0.8578431372549019
0.0,0.8581907090464548
0.0,0.8560975609756097
0.0,0.8564476885644768
0.0,0.8567961165048543
0.0,0.8571428571428571
0.0,0.857487922705314
0.0,0.8578313253012049
0.0,0.8581730769230769
0.0,0.8585131894484412
0.0,0.8588516746411483
0.0,0.8591885441527446
0.0,0.8595238095238096
0.0,0.8598574821852731
0.0,0.8601895734597157
0.0,0.8605200945626478
0.0,0.8608490566037735
0.0,0.8611764705882353
0.0,0.8615023474178404
0.0,0.8618266978922716
0.0,0.8621495327102804
0.0,0.8624708624708625
0.0,0.8627906976744186
0.0,0.8631090487238979
0.0,0.8634259259259259
0.0,0.8614318706697459
0.0,0.8617511520737328
0.0,0.8620689655172413
0.0,0.8623853211009175
0.0,0.8627002288329519
0.0,0.860730593607306
0.0,0.8610478359908884
0.0,0.8613636363636363
0.0,0.8616780045351474
0.0,0.8619909502262444
0.0,0.8623024830699775
0.0,0.8626126126126126
0.0,0.8629213483146068
0.0,0.8632286995515696
0.0,0.8612975391498882
0.0,0.859375
0.0,0.8596881959910914
0.0,0.8577777777777778
0.0,0.8580931263858093
0.0,0.8561946902654868
0.0,0.8565121412803532
0.0,0.8568281938325991
0.0,0.8549450549450549
0.0,0.8530701754385965
0.0,0.8533916849015317
0.0,0.851528384279476
0.0,0.8518518518518519
0.0,0.85
0.0,0.8481561822125814
0.0,0.8484848484848485
0.0,0.8488120950323974
0.0,0.8491379310344828
0.0,0.8494623655913979
0.0,0.8497854077253219
0.0,0.8501070663811563
0.0,0.8482905982905983
0.0,0.8486140724946695
0.0,0.8489361702127659
0.0,0.8492569002123143
0.0,0.8495762711864406
0.0,0.8477801268498943
0.0,0.8459915611814346
0.0,0.8463157894736842
0.0,0.8466386554621849
0.0,0.8469601677148847
0.0,0.8472803347280334
0.0,0.8475991649269311
0.0,0.8458333333333333
0.0,0.8461538461538461
0.0,0.8443983402489627
0.0,0.84472049689441
0.0,0.8450413223140496
0.0,0.845360824742268
0.0,0.8436213991769548
0.0,0.8439425051334702
0.0,0.8442622950819673
0.0,0.8445807770961146
0.0,0.8448979591836735
0.0,0.845213849287169
0.0,0.8434959349593496
0.0,0.8438133874239351
0.0,0.8441295546558705
0.0,0.8424242424242424
0.0,0.842741935483871
0.0,0.8430583501006036
0.0,0.8433734939759037
0.0,0.843687374749499
0.0,0.844
0.0,0.844311377245509
0.0,0.8446215139442231
0.0,0.8449304174950298
0.0,0.8452380952380952
0.0,0.8455445544554455
0.0,0.8438735177865613
0.0,0.8441814595660749
0.0,0.844488188976378
0.0,0.8428290766208252
0.0,0.8431372549019608
0.0,0.8434442270058709
0.0,0.84375
0.0,0.8440545808966862
0.0,0.8443579766536965
0.0,0.8446601941747572
0.0,0.8449612403100775
0.0,0.8452611218568665
0.0,0.8455598455598455
0.0,0.8458574181117534
0.0,0.8461538461538461
0.0,0.8464491362763915
0.0,0.8467432950191571
0.0,0.847036328871893
0.0,0.8473282442748091
0.0,0.8476190476190476
0.0,0.8479087452471483
0.0,0.8481973434535104
0.0,0.8484848484848485
0.0,0.8487712665406427
0.0,0.8490566037735849
0.0,0.8493408662900188
0.0,0.8477443609022557
0.0,0.8480300187617261
0.0,0.848314606741573
0.0,0.8485981308411215
0.0,0.8470149253731343
0.0,0.8472998137802608
0.0,0.8475836431226765
0.0,0.8460111317254174
0.0,0.8462962962962963
0.0,0.8465804066543438
0.0,0.8468634686346863
0.0,0.8471454880294659
0.0,0.8474264705882353
0.0,0.8477064220183487
0.0,0.8461538461538461
0.0,0.8464351005484461
0.0,0.8448905109489051
0.0,0.843351548269581
0.0,0.8418181818181818
0.0,0.8421052631578947
0.0,0.842391304347826
0.0,0.8426763110307414
0.0,0.8429602888086642
0.0,0.8432432432432433
0.0,0.8435251798561151
0.0,0.8438061041292639
0.0,0.8422939068100358
0.0,0.8425760286225402
0.0,0.8410714285714286
0.0,0.8413547237076648
0.0,0.8416370106761566
0.0,0.8419182948490231
0.0,0.8404255319148937
0.0,0.8407079646017699
0.0,0.8392226148409894
0.0,0.8395061728395061
0.0,0.8397887323943662
0.0,0.8400702987697716
0.0,0.8403508771929824
0.0,0.8388791593695272
0.0,0.8391608391608392
0.0,0.8394415357766143
0.0,0.8397212543554007
0.0,0.84
0.0,0.8402777777777778
0.0,0.8388214904679376
0.0,0.8391003460207612
0.0,0.8393782383419689
0.0,0.8396551724137931
0.0,0.8399311531841652
0.0,0.8402061855670103
0.0,0.8404802744425386
0.0,0.8407534246575342
0.0,0.841025641025641
0.0,0.841296928327645
0.0,0.8415672913117547
0.0,0.8418367346938775
0.0,0.8421052631578947
0.0,0.8423728813559322
0.0,0.8409475465313029
0.0,0.8412162162162162
0.0,0.8414839797639123
0.0,0.8417508417508418
0.0,0.8420168067226891
0.0,0.8406040268456376
0.0,0.8408710217755444
0.0,0.8411371237458194
0.0,0.8397328881469115
0.0,0.84
0.0,0.8386023294509152
0.0,0.8372093023255814
0.0,0.8374792703150912
0.0,0.8377483443708609
0.0,0.8380165289256198
0.0,0.8382838283828383
0.0,0.8385502471169687
0.0,0.8388157894736842
0.0,0.8390804597701149
0.0,0.839344262295082
0.0,0.839607201309329
0.0,0.8398692810457516
0.0,0.8401305057096248
0.0,0.8403908794788274
0.0,0.8406504065040651
0.0,0.8409090909090909
0.0,0.8411669367909238
0.0,0.8414239482200647
0.0,0.8416801292407108
0.0,0.8419354838709677
0.0,0.8421900161030595
0.0,0.8408360128617364
0.0,0.841091492776886
0.0,0.8413461538461539
0.0,0.8416
0.0,0.84185303514377
0.0,0.8421052631578947
0.0,0.8423566878980892
0.0,0.8426073131955485
0.0,0.8428571428571429
0.0,0.8431061806656102
0.0,0.8433544303797469
0.0,0.8436018957345972
0.0,0.8438485804416404
0.0,0.8440944881889764
0.0,0.8443396226415094
0.0,0.8445839874411303
0.0,0.8432601880877743
0.0,0.8435054773082942
0.0,0.84375
0.0,0.84399375975039
0.0,0.8442367601246106
0.0,0.8444790046656299
0.0,0.84472049689441
0.0,0.8449612403100775
0.0,0.8436532507739938
0.0,0.8438948995363215
0.0,0.8441358024691358
0.0,0.8443759630200308
0.0,0.8446153846153847
0.0,0.8448540706605223
0.0,0.8450920245398773
0.0,0.8453292496171516
0.0,0.845565749235474
0.0,0.8458015267175573
0.0,0.8460365853658537
0.0,0.8462709284627092
0.0,0.8465045592705167
0.0,0.8467374810318664
0.0,0.8469696969696969
0.0,0.8472012102874432
0.0,0.8474320241691843
0.0,0.8461538461538461
0.0,0.8463855421686747
0.0,0.8466165413533835
0.0,0.8468468468468469
0.0,0.8470764617691154
0.0,0.8473053892215568
0.0,0.8460388639760837
0.0,0.8462686567164179
0.0,0.8464977645305514
0.0,0.8452380952380952
0.0,0.8454680534918276
0.0,0.844213649851632
0.0,0.8444444444444444
0.0,0.8446745562130178
0.0,0.844903988183161
0.0,0.8436578171091446
0.0,0.8438880706921944
0.0,0.8441176470588235
0.0,0.8443465491923642
0.0,0.843108504398827
0.0,0.8433382137628112
0.0,0.8435672514619883
0.0,0.8437956204379562
0.0,0.8425655976676385
0.0,0.8413391557496361
0.0,0.8415697674418605
0.0,0.841799709724238
0.0,0.8420289855072464
0.0,0.8422575976845152
0.0,0.8424855491329479
0.0,0.8427128427128427
0.0,0.8429394812680115
0.0,0.8431654676258993
0.0,0.8433908045977011
0.0,0.8421807747489239
0.0,0.8424068767908309
0.0,0.8426323319027181
0.0,0.8428571428571429
0.0,0.8430813124108416
0.0,0.8433048433048433
0.0,0.8435277382645804
0.0,0.84375
0.0,0.8439716312056738
0.0,0.8441926345609065
0.0,0.842998585572843
0.0,0.8432203389830508
0.0,0.843441466854725
0.0,0.8436619718309859
0.0,0.8424753867791842
0.0,0.8426966292134831
0.0,0.8429172510518934
0.0,0.8431372549019608
0.0,0.8433566433566434
0.0,0.8435754189944135
0.0,0.8437935843793585
0.0,0.8440111420612814
0.0,0.8442280945757997
0.0,0.8444444444444444
0.0,0.8446601941747572
0.0,0.8434903047091413
0.0,0.8437067773167358
0.0,0.8439226519337016
0.0,0.8441379310344828
0.0,0.8443526170798898
0.0,0.8431911966987621
0.0,0.8434065934065934
0.0,0.8436213991769548
0.0,0.8424657534246576
0.0,0.8426812585499316
0.0,0.842896174863388
0.0,0.8431105047748977
0.0,0.8433242506811989
0.0,0.8435374149659864
0.0,0.84375
0.0,0.8439620081411127
0.0,0.8441734417344173
0.0,0.8443843031123139
0.0,0.8445945945945946
0.0,0.844804318488529
0.0,0.8450134770889488
0.0,0.845222072678331
0.0,0.8454301075268817
0.0,0.8442953020134228
0.0,0.8445040214477212
0.0,0.8447121820615796
0.0,0.8449197860962567
0.0,0.8451268357810414
0.0,0.8453333333333334
0.0,0.8455392809587217
0.0,0.8457446808510638
0.0,0.8446215139442231
0.0,0.843501326259947
0.0,0.8423841059602649
0.0,0.8425925925925926
0.0,0.8428005284015853
0.0,0.8430079155672823
0.0,0.841897233201581
0.0,0.8421052631578947
0.0,0.8423127463863338
0.0,0.84251968503937
0.0,0.8414154652686763
0.0,0.8403141361256544
0.0,0.8405228758169935
0.0,0.8407310704960835
0.0,0.8396349413298566
0.0,0.83984375
0.0,0.8400520156046815
0.0,0.8402597402597403
0.0,0.8404669260700389
0.0,0.8406735751295337
0.0,0.8408796895213454
0.0,0.8410852713178295
0.0,0.84
0.0,0.8402061855670103
0.0,0.8404118404118404
0.0,0.8406169665809768
0.0,0.8408215661103979
0.0,0.841025641025641
0.0,0.8412291933418694
0.0,0.8414322250639387
0.0,0.8416347381864623
0.0,0.8418367346938775
0.0,0.8420382165605096
0.0,0.8422391857506362
0.0,0.8424396442185514
0.0,0.8426395939086294
0.0,0.8428390367553865
0.0,0.8417721518987342
0.0,0.8419721871049305
0.0,0.8421717171717171
0.0,0.8423707440100883
0.0,0.8413098236775819
0.0,0.8415094339622642
0.0,0.8417085427135679
0.0,0.8419071518193224
0.0,0.8421052631578947
0.0,0.8423028785982478
0.0,0.8425
0.0,0.8426966292134831
0.0,0.8428927680798005
0.0,0.8430884184308842
0.0,0.8432835820895522
0.0,0.8434782608695652
0.0,0.8436724565756824
0.0,0.8438661710037175
0.0,0.844059405940594
0.0,0.8442521631644005
0.0,0.8444444444444444
0.0,0.8446362515413071
0.0,0.8448275862068966
0.0,0.8450184501845018
0.0,0.8452088452088452
0.0,0.845398773006135
0.0,0.8455882352941176
0.0,0.8457772337821298
0.0,0.8459657701711492
0.0,0.8449328449328449
0.0,0.8451219512195122
0.0,0.8453105968331304
0.0,0.8454987834549879
0.0,0.8444714459295262
0.0,0.8446601941747572
0.0,0.8448484848484848
0.0,0.8438256658595642
0.0,0.8428053204353083
0.00048828125,0.8429951690821256
0.00048828125,0.8431845597104946
0.00048828125,0.8433734939759037
0.00048828125,0.8435619735258725
0.00048828125,0.84375
0.00048828125,0.843937575030012
0.00048828125,0.8441247002398081
0.00048828125,0.844311377245509
0.00048828125,0.8444976076555024
0.00048828125,0.8446833930704899
0.00048828125,0.8448687350835322
0.00048828125,0.8450536352800954
0.00048828125,0.8452380952380952
0.00048828125,0.845422116527943
0.00048828125,0.8456057007125891
0.00048828125,0.8457888493475683
0.00048828125,0.8459715639810427
0.00048828125,0.8461538461538461
0.00048828125,0.8463356973995272
0.00048828125,0.846517119244392
0.00048828125,0.8466981132075472
0.00048828125,0.8468786808009423
0.00048828125,0.8470588235294118
0.00048828125,0.8472385428907168
0.00048828125,0.8474178403755869
0.00048828125,0.8475967174677609
0.00048828125,0.8477751756440282
0.00048828125,0.847953216374269
0.00048828125,0.8481308411214953
0.00048828125,0.8483080513418904
0.00048828125,0.8484848484848485
0.00048828125,0.8486612339930152
0.00048828125,0.8488372093023255
0.00048828125,0.8490127758420442
0.00048828125,0.8491879350348028
0.00048828125,0.8493626882966396
0.00048828125,0.8495370370370371
0.00048828125,0.8497109826589595
0.00048828125,0.8498845265588915
0.00048828125,0.8500576701268743
0.00048828125,0.8502304147465438
0.00048828125,0.8504027617951668
0.00048828125,0.8505747126436781
0.00048828125,0.8507462686567164
0.00048828125,0.8497706422018348
0.00048828125,0.849942726231386
0.00048828125,0.8501144164759725
0.00048828125,0.8502857142857143
0.00048828125,0.8504566210045662
0.00048828125,0.8506271379703535
0.00048828125,0.8507972665148064
0.00048828125,0.850967007963595
0.00048828125,0.8511363636363637
0.00048828125,0.8513053348467651
0.00048828125,0.8514739229024944
0.00048828125,0.8516421291053228
0.00048828125,0.8518099547511312
0.00048828125,0.8519774011299435
0.00048828125,0.8521444695259593
0.00048828125,0.8523111612175873
0.00048828125,0.8524774774774775
0.00048828125,0.8526434195725534
0.00048828125,0.852808988764045
0.00048828125,0.8529741863075196
0.00048828125,0.8531390134529148
0.00048828125,0.8533034714445689
0.00048828125,0.8534675615212528
0.00048828125,0.8536312849162011
0.00048828125,0.8537946428571429
0.00048828125,0.8539576365663322
0.00048828125,0.8541202672605791
0.00048828125,0.8542825361512792
0.00048828125,0.8544444444444445
0.00048828125,0.8546059933407325
0.00048828125,0.8547671840354767
0.00048828125,0.8549280177187154
0.00048828125,0.8550884955752213
0.00048828125,0.8552486187845304
0.00048828125,0.8554083885209713
0.00048828125,0.8555678059536935
0.00048828125,0.8557268722466961
0.00048828125,0.8558855885588559
0.00048828125,0.856043956043956
0.00048828125,0.8562019758507134
0.00048828125,0.856359649122807
0.00048828125,0.8565169769989047
0.00048828125,0.8566739606126915
0.00048828125,0.8568306010928962
0.00048828125,0.8569868995633187
0.00048828125,0.8571428571428571
0.00048828125,0.8572984749455338
0.00048828125,0.8574537540805223
0.00048828125,0.8576086956521739
0.00048828125,0.8577633007600435
0.00048828125,0.8579175704989154
0.00048828125,0.8580715059588299
0.00048828125,0.8582251082251082
0.00048828125,0.8583783783783784
0.0009765625,0.8585313174946004
0.0009765625,0.8586839266450917
0.0009765625,0.8588362068965517
0.0009765625,0.8589881593110872
0.0009765625,0.8580645161290322
0.0009765625,0.8582169709989259
0.0009765625,0.8583690987124464
0.0009765625,0.8585209003215434
0.0009765625,0.8586723768736617
0.0009765625,0.8588235294117647
0.0009765625,0.8589743589743589
0.0009765625,0.8580576307363927
0.0009765625,0.8582089552238806
0.0009765625,0.858359957401491
0.0009765625,0.8585106382978723
0.0009765625,0.8575982996811902
0.0009765625,0.856687898089172
0.0009765625,0.8568398727465536
0.0009765625,0.8569915254237288
0.0009765625,0.8571428571428571
0.0009765625,0.857293868921776
0.0009765625,0.8574445617740233
0.00146484375,0.8575949367088608
0.00146484375,0.8577449947312961
0.00146484375,0.8578947368421053
0.00146484375,0.8569926393270242
0.00146484375,0.8571428571428571
0.00146484375,0.857292759706191
0.00146484375,0.8574423480083857
0.00146484375,0.856544502617801
0.00146484375,0.856694560669456
0.00146484375,0.8568443051201672
0.00146484375,0.8569937369519833
0.00146484375,0.8561001042752867
0.00146484375,0.85625
0.00146484375,0.8563995837669095
0.00146484375,0.8565488565488566
0.00146484375,0.8556593977154725
0.00146484375,0.8558091286307054
0.00146484375,0.8559585492227979
0.00146484375,0.855072463768116
0.00146484375,0.8552223371251293
0.00146484375,0.8553719008264463
0.00146484375,0.8555211558307534
0.00146484375,0.8556701030927835
0.00146484375,0.8558187435633368
0.00146484375,0.8559670781893004
0.001953125,0.8550873586844809
0.001953125,0.8552361396303901
0.001953125,0.8553846153846154
0.001953125,0.8555327868852459
0.001953125,0.8546571136131014
0.001953125,0.8548057259713702
0.001953125,0.8549540347293156
0.001953125,0.8551020408163266
0.001953125,0.855249745158002
0.001953125,0.8543788187372708
0.001953125,0.854526958290946
0.001953125,0.8546747967479674
0.001953125,0.8548223350253807
0.001953125,0.8539553752535497
0.001953125,0.8541033434650456
0.001953125,0.854251012145749
0.001953125,0.8543983822042467
0.001953125,0.8545454545454545
0.001953125,0.8546922300706358
0.001953125,0.8538306451612904
0.001953125,0.8529707955689829
0.001953125,0.8531187122736419
0.001953125,0.8532663316582915
0.001953125,0.8524096385542169
0.001953125,0.8525576730190572
0.001953125,0.8517034068136272
0.001953125,0.8518518518518519
0.001953125,0.852
0.001953125,0.8521478521478522
0.001953125,0.8512974051896207
0.001953125,0.8514456630109671
0.001953125,0.851593625498008
0.001953125,0.8517412935323383
0.001953125,0.8518886679920478
0.001953125,0.8520357497517378
0.001953125,0.8521825396825397
0.001953125,0.8523290386521308
0.001953125,0.8524752475247525
0.001953125,0.8526211671612265
0.001953125,0.8527667984189723
0.001953125,0.8529121421520237
0.001953125,0.8530571992110454
0.001953125,0.8522167487684729
0.001953125,0.8523622047244095
0.001953125,0.8515240904621436
0.00244140625,0.8516699410609038
0.00244140625,0.8508341511285574
0.00244140625,0.8509803921568627
0.00244140625,0.8501469147894222
0.00244140625,0.850293542074364
0.00244140625,0.8504398826979472
0.00244140625,0.8505859375
0.00244140625,0.8507317073170731
0.00244140625,0.8508771929824561
0.00244140625,0.8510223953261928
0.00244140625,0.8501945525291829
0.00244140625,0.8503401360544217
0.00244140625,0.8504854368932039
0.00244140625,0.8496605237633366
0.00244140625,0.8498062015503876
0.00244140625,0.8499515972894482
0.00244140625,0.8491295938104448
0.00244140625,0.8492753623188406
0.00244140625,0.8494208494208494
0.00244140625,0.8486017357762777
0.00244140625,0.848747591522158
0.00244140625,0.848893166506256
0.00244140625,0.8490384615384615
0.00244140625,0.8482228626320846
0.00244140625,0.8474088291746641
0.00244140625,0.8475551294343241
0.00244140625,0.8477011494252874
0.00244140625,0.84688995215311
0.00244140625,0.847036328871893
0.00244140625,0.8462273161413563
0.00244140625,0.8463740458015268
0.00244140625,0.8455672068636797
0.00244140625,0.8457142857142858
0.00244140625,0.845861084681256
0.00244140625,0.8450570342205324
0.00244140625,0.8452041785375118
0.00244140625,0.8453510436432637
0.00244140625,0.8454976303317535
0.00244140625,0.8456439393939394
0.00244140625,0.8457899716177862
0.00244140625,0.8459357277882797
0.00244140625,0.846081208687441
0.00244140625,0.8452830188679246
0.00244140625,0.8454288407163054
0.00244140625,0.8455743879472694
0.00244140625,0.8447789275634995
0.00244140625,0.8449248120300752
0.00244140625,0.8450704225352113
0.00244140625,0.8442776735459663
0.00244140625,0.8434864104967198
0.00244140625,0.8436329588014981
0.00244140625,0.8437792329279701
0.00244140625,0.8439252336448598
0.0029296875,0.8431372549019608
0.0029296875,0.8432835820895522
0.0029296875,0.8434296365330848
0.0029296875,0.8435754189944135
0.0029296875,0.8427906976744186
0.0029296875,0.8429368029739777
0.0029296875,0.8421541318477251
0.0029296875,0.8413729128014842
0.0029296875,0.8415199258572753
0.0029296875,0.8416666666666667
0.0029296875,0.8418131359851989
0.0029296875,0.8419593345656192
0.0029296875,0.8421052631578947
0.0029296875,0.8422509225092251
0.0029296875,0.8423963133640553
0.0029296875,0.8425414364640884
0.0029296875,0.8426862925482981
0.0029296875,0.8419117647058824
0.0029296875,0.8420569329660239
0.0029296875,0.8412844036697248
0.0029296875,0.8414298808432631
0.0029296875,0.8415750915750916
0.0029296875,0.8408051235132662
0.0029296875,0.8409506398537477
0.0029296875,0.8410958904109589
0.0029296875,0.8412408759124088
0.0029296875,0.8404740200546946
0.0029296875,0.8397085610200364
0.0029296875,0.8398544131028207
0.0029296875,0.84
0.0029296875,0.8401453224341507
0.0029296875,0.8393829401088929
0.0029296875,0.8395285584768812
0.0029296875,0.8387681159420289
0.0029296875,0.8389140271493213
0.0029296875,0.8390596745027125
0.0029296875,0.8392050587172538
0.0029296875,0.8384476534296029
0.0029296875,0.8385933273219116
0.0029296875,0.8387387387387387
0.0029296875,0.8388838883888389
0.0029296875,0.8390287769784173
0.0029296875,0.8382749326145552
0.0029296875,0.8384201077199281
0.0029296875,0.8385650224215246
0.0029296875,0.8387096774193549
0.0029296875,0.8388540734109221
0.0029296875,0.8389982110912343
0.0029296875,0.839142091152815
0.0029296875,0.8392857142857143
0.0029296875,0.83942908117752
0.0029296875,0.839572192513369
0.0029296875,0.8397150489759573
0.0029296875,0.8398576512455516
0.0029296875,0.8391111111111111
0.0029296875,0.8392539964476021
0.0029296875,0.8385093167701864
0.0029296875,0.8386524822695035
0.0029296875,0.8387953941541186
0.0029296875,0.8389380530973451
0.0029296875,0.8381962864721485
0.0029296875,0.838339222614841
0.0029296875,0.8384819064430715
0.0029296875,0.8386243386243386
0.0029296875,0.8387665198237886
0.0029296875,0.8389084507042254
0.0029296875,0.8390501319261213
0.0029296875,0.8391915641476274
0.0029296875,0.839332748024583
0.0029296875,0.8394736842105263
0.0029296875,0.8396143733567046
0.0029296875,0.8388791593695272
0.0029296875,0.8390201224846894
0.0029296875,0.8391608391608392
0.0029296875,0.8393013100436681
0.0029296875,0.8394415357766143
0.0029296875,0.8395815170008718
0.0029296875,0.8397212543554007
0.0029296875,0.8389904264577894
0.0029296875,0.8391304347826087
0.0029296875,0.8392701998262381
0.0029296875,0.8394097222222222
0.00341796875,0.839549002601908
0.00341796875,0.8396880415944541
0.00341796875,0.8398268398268398
0.00341796875,0.8399653979238755
0.00341796875,0.8392394122731202
0.00341796875,0.8393782383419689
0.00341796875,0.8395168248490078
0.00341796875,0.8396551724137931
0.00341796875,0.8397932816537468
0.00341796875,0.8399311531841652
0.00341796875,0.8400687876182287
0.00341796875,0.8402061855670103
0.00341796875,0.8394849785407725
0.00341796875,0.839622641509434
0.00341796875,0.8397600685518424
0.00341796875,0.8398972602739726
0.00341796875,0.8400342172797263
0.00341796875,0.8401709401709402
0.00341796875,0.8394534585824082
0.00341796875,0.8395904436860068
0.00341796875,0.8388746803069054
0.00341796875,0.8390119250425895
0.00341796875,0.8391489361702128
0.00341796875,0.8384353741496599
0.00341796875,0.8385726423109601
0.00341796875,0.8387096774193549
0.00341796875,0.8388464800678541
0.00341796875,0.8389830508474576
0.00341796875,0.8391193903471634
0.00341796875,0.8392554991539763
0.00341796875,0.8393913778529163
0.00341796875,0.839527027027027
0.00341796875,0.8396624472573839
0.00341796875,0.8397976391231029
0.00341796875,0.8399326032013479
0.00341796875,0.8400673400673401
0.00341796875,0.840201850294365
0.00341796875,0.8403361344537815
0.00341796875,0.8404701931150294
0.00341796875,0.839765100671141
0.00341796875,0.8398994132439229
0.00341796875,0.8400335008375209
0.00341796875,0.8401673640167364
0.00341796875,0.8403010033444817
0.00341796875,0.8404344193817878
0.00341796875,0.8397328881469115
0.00341796875,0.8398665554628857
0.00341796875,0.84
0.00341796875,0.8401332223147377
0.00341796875,0.8402662229617305
0.00341796875,0.8395677472984207
0.00341796875,0.8397009966777409
0.00341796875,0.8398340248962656
0.00341796875,0.8399668325041459
0.00341796875,0.84009942004971
0.00341796875,0.8402317880794702
0.00341796875,0.8403639371381307
0.00341796875,0.8404958677685951
0.00341796875,0.8406275805119736
0.00341796875,0.8407590759075908
0.00341796875,0.8408903544929925
0.00341796875,0.8410214168039539
0.00341796875,0.8411522633744856
0.00341796875,0.8404605263157895
0.00341796875,0.8397699260476582
0.00341796875,0.8399014778325123
0.00341796875,0.8400328137817884
0.00341796875,0.8401639344262295
0.00341796875,0.8402948402948403
0.00341796875,0.8404255319148937
0.00341796875,0.8405560098119379
0.00341796875,0.8406862745098039
0.00341796875,0.84
0.00341796875,0.8401305057096248
0.00341796875,0.8402607986960066
0.00341796875,0.8403908794788274
0.00341796875,0.8397070789259561
0.00341796875,0.8398373983739837
0.00341796875,0.8399675060926076
0.00341796875,0.8400974025974026
0.00341796875,0.8402270884022709
0.00341796875,0.8403565640194489
0.00341796875,0.8396761133603239
0.00341796875,0.8398058252427184
0.00341796875,0.8399353274050121
0.00341796875,0.840064620355412
0.00341796875,0.8401937046004843
0.00341796875,0.839516129032258
0.00341796875,0.8396454472199839
0.00341796875,0.8397745571658615
0.00390625,0.8399034593724859
0.00390625,0.8392282958199357
0.00390625,0.8393574297188755
0.00390625,0.8394863563402889
0.00390625,0.8396150761828388
0.00390625,0.8397435897435898
0.00390625,0.8398718975180144
0.00390625,0.8392
0.00390625,0.8393285371702638
0.00390625,0.8394568690095847
0.00390625,0.839584996009577
0.00390625,0.8397129186602871
0.00390625,0.8398406374501992
0.00390625,0.839968152866242
0.00390625,0.8400954653937948
0.00390625,0.8402225755166932
0.00390625,0.840349483717236
0.00390625,0.8396825396825397
0.00390625,0.8398096748612213
0.00390625,0.8399366085578447
0.00390625,0.8400633412509897
0.00390625,0.8401898734177216
0.00390625,0.8403162055335969
0.00390625,0.8404423380726699
0.00390625,0.840568271507498
0.00390625,0.8406940063091483
0.00390625,0.8408195429472025
0.00390625,0.8409448818897638
0.00390625,0.8410700236034618
0.00390625,0.8411949685534591
0.00390625,0.8413197172034564
0.00390625,0.8414442700156985
0.00390625,0.8415686274509804
0.00390625,0.8409090909090909
0.00390625,0.841033672670321
0.00390625,0.8411580594679187
0.00390625,0.8412822517591869
0.00390625,0.84140625
0.00390625,0.8415300546448088
0.00390625,0.8416536661466458
0.00390625,0.8417770849571318
0.00390625,0.8411214953271028
0.00390625,0.8412451361867704
0.00390625,0.8413685847589425
0.00390625,0.8414918414918415
0.00390625,0.8416149068322981
0.00390625,0.8409619860356866
0.00390625,0.8410852713178295
0.00390625,0.8412083656080558
0.00390625,0.8405572755417957
0.00390625,0.8406805877803558
0.00390625,0.8408037094281299
0.00390625,0.8409266409266409
0.00390625,0.8410493827160493
0.00390625,0.8411719352351581
0.00390625,0.8412942989214176
0.00390625,0.8414164742109315
0.00390625,0.8415384615384616
0.00390625,0.8416602613374328
0.00390625,0.8417818740399385
0.00390625,0.841903300076746
0.00390625,0.8412576687116564
0.00390625,0.8406130268199233
0.00390625,0.8407350689127105
0.00390625,0.8400918133129304
0.00390625,0.8402140672782875
0.00390625,0.839572192513369
0.00390625,0.8396946564885496
0.00390625,0.8398169336384439
0.00390625,0.8399390243902439
0.00390625,0.8400609291698401
0.00390625,0.8401826484018264
0.00390625,0.8395437262357415
0.00390625,0.8389057750759878
0.00390625,0.8390280941533789
0.00390625,0.8391502276176024
0.00390625,0.8385140257771039
0.00390625,0.8386363636363636
0.00390625,0.8387585162755489
0.00390625,0.8388804841149773
0.00390625,0.8382464096749811
0.00390625,0.8383685800604229
0.00390625,0.8384905660377359
0.00390625,0.8386123680241327
0.00390625,0.838733986435569
0.00390625,0.8381024096385542
0.00390625,0.8382242287434161
0.00390625,0.8383458646616542
0.00390625,0.8384673178061608
0.00390625,0.8385885885885885
0.00390625,0.8379594898724682
0.00390625,0.8380809595202399
0.00390625,0.8382022471910112
0.00390625,0.8383233532934131
0.00390625,0.8384442782348541
0.00390625,0.8385650224215246
0.00390625,0.8386855862584018
0.00390625,0.8380597014925373
0.00390625,0.837434750186428
0.00390625,0.8375558867362146
0.00390625,0.8376768428890543
0.00390625,0.8377976190476191
0.00390625,0.8371747211895911
0.00390625,0.837295690936107
0.00390625,0.8366740905716407
0.00390625,0.8367952522255193
0.00390625,0.8369162342475908
0.00390625,0.837037037037037
0.00390625,0.8371576609918578
0.00390625,0.8372781065088757
0.00390625,0.8366592756836659
0.00390625,0.8367799113737076
0.00390625,0.83690036900369
0.00390625,0.8370206489675516
0.00390625,0.8371407516580692
0.00390625,0.8372606774668631
0.00390625,0.8373804267844003
0.00390625,0.8375
0.00439453125,0.8368846436443791
0.00439453125,0.8370044052863436
0.00439453125,0.8363903154805576
0.00439453125,0.8357771260997068
0.00439453125,0.8358974358974359
0.00439453125,0.83601756954612
0.00439453125,0.8361375274323336
0.00439453125,0.8355263157894737
0.00439453125,0.8356464572680788
0.00439453125,0.8357664233576643
0.00439453125,0.8358862144420132
0.00439453125,0.8360058309037901
0.00439453125,0.8361252731245448
0.00439453125,0.8362445414847162
0.00439453125,0.8363636363636363
0.00439453125,0.8364825581395349
0.00439453125,0.8366013071895425
0.00439453125,0.8367198838896952
0.00439453125,0.8368382886149384
0.00439453125,0.8369565217391305
0.00439453125,0.837074583635047
0.00439453125,0.837192474674385
0.00439453125,0.8373101952277657
0.00439453125,0.8374277456647399
0.00439453125,0.8375451263537906
0.00439453125,0.8376623376623377
0.00439453125,0.8370583994232156
0.00439453125,0.8371757925072046
0.00439453125,0.8372930165586753
0.00439453125,0.8366906474820144
0.00439453125,0.8368080517613228
0.00439453125,0.8369252873563219
0.00439453125,0.8370423546302943
0.00439453125,0.8371592539454806
0.00439453125,0.8372759856630825
0.00439453125,0.8373925501432665
0.00439453125,0.8375089477451683
0.00439453125,0.8376251788268956
0.00439453125,0.8377412437455325
0.00439453125,0.8378571428571429
0.00439453125,0.8372591006423983
0.00439453125,0.8373751783166904
0.00439453125,0.8374910905203136
0.00439453125,0.8376068376068376
0.00439453125,0.8377224199288256
0.00439453125,0.8378378378378378
0.00439453125,0.837953091684435
0.00439453125,0.8380681818181818
0.00439453125,0.837473385379702
0.00439453125,0.8375886524822695
0.00439453125,0.8377037562012757
0.00439453125,0.8378186968838527
0.00439453125,0.83793347487615
0.00439453125,0.8380480905233381
0.00439453125,0.8381625441696113
0.00439453125,0.838276836158192
0.00439453125,0.8383909668313339
0.00439453125,0.8385049365303244
0.00439453125,0.8386187455954898
0.00439453125,0.8387323943661972
0.00439453125,0.8388458831808585
0.00439453125,0.8389592123769339
0.00439453125,0.8383696416022488
0.00439453125,0.8377808988764045
0.00439453125,0.8378947368421052
0.00439453125,0.8380084151472651
0.00439453125,0.8381219341275403
0.00439453125,0.8382352941176471
0.00439453125,0.8383484954513646
0.00439453125,0.8384615384615385
0.00439453125,0.8385744234800838
0.00439453125,0.8386871508379888
0.00439453125,0.8381018841591068
0.00439453125,0.8382147838214784
0.00439453125,0.8383275261324041
0.00439453125,0.8377437325905293
0.00439453125,0.83785664578984
0.00439453125,0.8372739916550765
0.00439453125,0.8373870743571925
0.00439453125,0.8368055555555556
0.00439453125,0.8362248438584317
0.0048828125,0.8363384188626907
0.0048828125,0.8357588357588358
0.0048828125,0.8358725761772853
0.0048828125,0.8359861591695502
0.0048828125,0.8360995850622407
0.0048828125,0.8362128541810643
0.0048828125,0.8363259668508287
0.0048828125,0.8364389233954451
0.0048828125,0.836551724137931
0.0048828125,0.8366643694004136
0.0048828125,0.8367768595041323
0.0048828125,0.8368891947694426
0.0048828125,0.8370013755158184
0.0048828125,0.8371134020618557
0.0048828125,0.8372252747252747
0.0048828125,0.8373369938229238
0.0048828125,0.8374485596707819
0.0048828125,0.8375599725839616
0.0048828125,0.836986301369863
0.0048828125,0.83709787816564
0.0048828125,0.8372093023255814
0.0048828125,0.8373205741626795
0.0048828125,0.837431693989071
0.0048828125,0.837542662116041
0.0048828125,0.8376534788540245
0.0048828125,0.8377641445126107
0.0048828125,0.837874659400545
0.0048828125,0.8379850238257318
0.0048828125,0.8380952380952381
0.0048828125,0.8382053025152957
0.0048828125,0.8383152173913043
0.0048828125,0.8377460964019009
0.0048828125,0.8378561736770692
0.0048828125,0.8379661016949153
0.0048828125,0.8373983739837398
0.0048828125,0.8368314150304672
0.0048828125,0.8369418132611637
0.0048828125,0.837052062204192
0.0048828125,0.8371621621621622
0.0048828125,0.837272113436867
0.0048828125,0.8373819163292847
0.0048828125,0.837491571139582
0.0048828125,0.8369272237196765
0.0048828125,0.8363636363636363
0.0048828125,0.8364737550471063
0.0048828125,0.8365837256220578
0.0048828125,0.8366935483870968
0.0048828125,0.8368032236400269
0.0048828125,0.8369127516778524
0.0048828125,0.8370221327967807
0.0048828125,0.8371313672922251
0.0048828125,0.8372404554588078
0.0048828125,0.8373493975903614
0.0048828125,0.8374581939799332
0.0048828125,0.8375668449197861
0.0048828125,0.8376753507014028
0.0048828125,0.8377837116154874
0.0048828125,0.837891927951968
0.0048828125,0.8373333333333334
0.0048828125,0.8374417055296469
0.0048828125,0.8375499334221038
0.0048828125,0.8376580172987359
0.0048828125,0.8377659574468085
0.0048828125,0.837873754152824
0.0048828125,0.8379814077025233
0.0048828125,0.8374253483742535
0.0048828125,0.8375331564986738
0.0048828125,0.8376408217362492
0.0048828125,0.8377483443708609
0.0048828125,0.8378557246856386
0.0048828125,0.8379629629629629
0.0048828125,0.838070059484468
0.0048828125,0.8381770145310435
0.0048828125,0.8382838283828383
0.0048828125,0.8383905013192612
0.0048828125,0.8384970336189849
0.0048828125,0.8386034255599473
0.0048828125,0.8380513495720869
0.0048828125,0.8381578947368421
0.0048828125,0.8382642998027613
0.0048828125,0.8383705650459922
0.0048828125,0.8384766907419566
0.0048828125,0.8385826771653543
0.0048828125,0.838688524590164
0.0048828125,0.8387942332896461
0.0048828125,0.8388998035363457
0.0048828125,0.8390052356020943
0.0048828125,0.8384565075212557
0.0048828125,0.838562091503268
0.0048828125,0.8386675375571522
0.0048828125,0.8387728459530026
0.0048828125,0.8388780169602087
0.0048828125,0.8389830508474576
0.0048828125,0.8390879478827361
0.0048828125,0.8391927083333334
0.0048828125,0.8386467143786597
0.0048828125,0.8381014304291288
0.0048828125,0.8382066276803118
0.0048828125,0.8383116883116883
0.0048828125,0.8384166125892277
0.0048828125,0.8385214007782101
0.0048828125,0.8386260531432275
0.0048828125,0.8380829015544041
0.0048828125,0.8381877022653722
0.0048828125,0.8376455368693402
0.0048828125,0.8377504848093084
0.0048828125,0.8378552971576227
0.0048828125,0.8379599741768883
0.0048828125,0.8380645161290322
0.0048828125,0.8381689232753062
0.0048828125,0.8382731958762887
0.0048828125,0.8383773341918866
0.0048828125,0.8384813384813384
0.0048828125,0.8385852090032154
0.0048828125,0.8380462724935732
0.0048828125,0.838150289017341
0.0048828125,0.8382541720154044
0.0048828125,0.8383579217447081
0.00537109375,0.8384615384615385
0.00537109375,0.8379244074311338
0.00537109375,0.8380281690140845
0.00537109375,0.8374920025591811
0.00537109375,0.8375959079283888
0.00537109375,0.8376996805111822
0.00537109375,0.8371647509578544
0.00537109375,0.8372686662412253
0.00537109375,0.8373724489795918
0.00537109375,0.8368387507966858
0.00537109375,0.8369426751592357
0.00537109375,0.8364099299809039
0.00537109375,0.8358778625954199
0.00537109375,0.8359821996185632
0.00537109375,0.8360864040660737
0.00537109375,0.8355555555555556
0.00537109375,0.8356598984771574
0.00537109375,0.8357641090678504
0.00537109375,0.8358681875792142
0.00537109375,0.8359721342621913
0.00537109375,0.8360759493670886
0.00537109375,0.83617963314358
0.00537109375,0.8362831858407079
0.00537109375,0.8363866077068857
0.00537109375,0.836489898989899
0.00537109375,0.8365930599369085
0.00537109375,0.8366960907944514
0.00537109375,0.8367989918084436
0.00537109375,0.836272040302267
0.00537109375,0.8363750786658276
0.00537109375,0.8364779874213837
0.00537109375,0.8365807668133249
0.00537109375,0.8366834170854272
0.00537109375,0.8367859384808537
0.00537109375,0.8368883312421581
0.00537109375,0.8369905956112853
0.00537109375,0.8370927318295739
0.00537109375,0.8371947401377583
0.00537109375,0.83729662077597
0.00537109375,0.8373983739837398
0.00537109375,0.836875
0.00537109375,0.8369768894440974
0.00537109375,0.8370786516853933
0.00537109375,0.8371802869619464
0.00537109375,0.837281795511222
0.00537109375,0.8373831775700935
0.00537109375,0.8374844333748444
0.00537109375,0.8375855631611698
0.00537109375,0.8376865671641791
0.00537109375,0.8377874456183965
0.00537109375,0.8372670807453416
0.00537109375,0.8367473618870267
0.00537109375,0.836848635235732
0.00537109375,0.8369497830130193
0.00537109375,0.8370508054522925
0.00537109375,0.8371517027863777
0.00537109375,0.8372524752475248
0.00537109375,0.8373531230674088
0.00537109375,0.8368355995055624
0.00537109375,0.8369363804817789
0.00537109375,0.837037037037037
0.00537109375,0.837137569401604
0.00537109375,0.8372379778051788
0.00537109375,0.8373382624768947
0.00537109375,0.8374384236453202
0.00537109375,0.8375384615384616
0.00537109375,0.8376383763837638
0.00537109375,0.8377381684081131
0.00537109375,0.8378378378378378
0.00537109375,0.8379373848987108
0.00537109375,0.838036809815951
0.00537109375,0.8381361128142244
0.00537109375,0.8382352941176471
0.00537109375,0.8383343539497856
0.00537109375,0.8378212974296205
0.00537109375,0.8379204892966361
0.00537109375,0.8374083129584352
0.00537109375,0.8375076359193647
0.00537109375,0.8376068376068376
0.00537109375,0.837705918242831
0.00537109375,0.8378048780487805
0.00537109375,0.837903717245582
0.00537109375,0.8380024360535931
0.00537109375,0.8381010346926354
0.00537109375,0.8381995133819952
0.00537109375,0.8382978723404255
0.00537109375,0.8383961117861483
0.00537109375,0.8384942319368549
0.00537109375,0.8385922330097088
0.00537109375,0.8386901152213463
0.00537109375,0.8381818181818181
0.00537109375,0.8382798304058147
0.00537109375,0.8383777239709443
0.00537109375,0.837870538415003
0.00537109375,0.837968561064087
0.00537109375,0.8374622356495468
0.00537109375,0.8375603864734299
0.00537109375,0.8376584188292094
0.00537109375,0.8377563329312424
0.00537109375,0.8372513562386981
0.00537109375,0.8367469879518072
0.00537109375,0.8368452739313667
0.00537109375,0.8369434416365824
0.00537109375,0.8370414912808178
0.005859375,0.8371394230769231
0.005859375,0.8372372372372372
0.005859375,0.8373349339735895
0.005859375,0.8374325134973005
0.005859375,0.8369304556354916
0.005859375,0.8370281605751947
0.005859375,0.837125748502994
0.005859375,0.8372232196289647
0.005859375,0.8373205741626795
0.005859375,0.8374178123132098
0.005859375,0.8369175627240143
0.005859375,0.8364179104477611
0.005859375,0.8359188544152745
0.005859375,0.8360166964818128
0.005859375,0.83611442193087
0.005859375,0.836212030970816
0.005859375,0.8363095238095238
0.005859375,0.8364069006543724
0.005859375,0.8365041617122473
0.005859375,0.8366013071895425
0.005859375,0.8366983372921615
0.005859375,0.8362017804154303
0.005859375,0.8362989323843416
0.005859375,0.8363959691760522
0.005859375,0.8364928909952607
0.005859375,0.8365896980461812
0.005859375,0.836094674556213
0.005859375,0.8361916026020106
0.005859375,0.8362884160756501
0.005859375,0.8363851151801536
0.005859375,0.8364817001180638
0.005859375,0.8365781710914454
0.005859375,0.8366745283018868
0.005859375,0.8361814967589865
0.005859375,0.8362779740871613
0.005859375,0.8363743378457916
0.005859375,0.8364705882352941
0.005859375,0.8365667254556144
0.005859375,0.836662749706228
0.005859375,0.8367586611861421
0.005859375,0.8368544600938967
0.005859375,0.8363636363636363
0.005859375,0.8364595545134819
0.005859375,0.836555360281195
0.005859375,0.8366510538641686
0.005859375,0.8367466354593329
0.005859375,0.8368421052631579
0.005859375,0.8363530099357102
0.005859375,0.8358644859813084
0.005859375,0.835960303561004
0.005859375,0.8360560093348891
0.005859375,0.8361516034985422
0.005859375,0.8362470862470862
0.005859375,0.8363424577751892
0.005859375,0.8364377182770664
0.005859375,0.8365328679464805
0.005859375,0.8366279069767442
0.005859375,0.8367228355607205
0.005859375,0.8368176538908246
0.005859375,0.836912362159025
0.005859375,0.8370069605568445
0.005859375,0.8371014492753623
0.005859375,0.8371958285052143
0.005859375,0.8372900984365953
0.005859375,0.8373842592592593
0.005859375,0.8374783111625217
0.005859375,0.8375722543352602
0.005859375,0.8376660889659157
0.005859375,0.8371824480369515
0.005859375,0.8372763993075591
0.005859375,0.8367935409457901
0.005859375,0.8368876080691643
0.005859375,0.8369815668202765
0.005859375,0.8370754173862982
0.005859375,0.8371691599539701
0.005859375,0.8372627947096032
0.005859375,0.8373563218390805
0.005859375,0.8374497415278576
0.005859375,0.8375430539609644
0.005859375,0.8370625358577166
0.005859375,0.8371559633027523
0.005859375,0.836676217765043
0.005859375,0.8367697594501718
0.005859375,0.8368631940469377
0.005859375,0.8369565217391305
0.005859375,0.8370497427101201
0.005859375,0.8371428571428572
0.005859375,0.8372358652198744
0.005859375,0.8373287671232876
0.005859375,0.8374215630347975
0.005859375,0.8375142531356898
0.005859375,0.837037037037037
0.005859375,0.837129840546697
0.005859375,0.8372225384177575
0.005859375,0.8373151308304891
0.005859375,0.8374076179647527
0.005859375,0.8375
0.005859375,0.8375922771152754
0.005859375,0.8376844494892168
0.005859375,0.8372093023255814
0.005859375,0.8367346938775511
0.005859375,0.8368271954674221
0.005859375,0.8369195922989807
0.005859375,0.8370118845500849
0.005859375,0.8365384615384616
0.005859375,0.8366308648954212
0.005859375,0.8367231638418079
0.005859375,0.836815358554489
0.005859375,0.8369074492099323
0.005859375,0.8369994359842076
0.005859375,0.8365276211950394
0.005859375,0.8366197183098592
0.005859375,0.8367117117117117
0.005859375,0.8368036015756893
0.005859375,0.8368953880764904
0.005859375,0.836424957841484
0.005859375,0.8359550561797753
0.005859375,0.8360471645143178
0.005859375,0.8361391694725028
0.005859375,0.836231071228267
0.005859375,0.8357623318385651
0.005859375,0.8358543417366947
0.005859375,0.8359462486002239
0.005859375,0.8360380526021265
0.005859375,0.8361297539149888
0.005859375,0.8362213527110117
0.005859375,0.8363128491620112
0.005859375,0.8358458961474037
0.005859375,0.8359375
0.005859375,0.8360290016731734
0.005859375,0.8361204013377926
0.005859375,0.8356545961002786
0.005859375,0.8357461024498887
0.005859375,0.8358375069560379
0.005859375,0.835928809788654
0.005859375,0.8360200111172874
0.005859375,0.8355555555555556
0.005859375,0.83564686285397
0.005859375,0.8357380688124306
0.005859375,0.8358291735995563
0.005859375,0.835920177383592
0.005859375,0.8354570637119113
0.005859375,0.8355481727574751
0.005859375,0.835639180962922
0.005859375,0.8357300884955752
0.005859375,0.835820895522388
0.005859375,0.8359116022099448
0.00634765625,0.8360022087244616
0.00634765625,0.8360927152317881
0.00634765625,0.8361831218974076
0.00634765625,0.8357221609702316
0.00634765625,0.8358126721763085
0.00634765625,0.835352422907489
0.00634765625,0.8354430379746836
0.00634765625,0.8355335533553355
0.00634765625,0.8356239692138537
0.00634765625,0.8351648351648352
0.00634765625,0.8352553542009885
0.00634765625,0.8353457738748628
0.00634765625,0.8354360943499726
0.00634765625,0.8355263157894737
0.00634765625,0.8356164383561644
0.00634765625,0.835158817086528
0.00634765625,0.8352490421455939
0.00634765625,0.8353391684901532
0.00634765625,0.8354291962821214
0.00634765625,0.8355191256830601
0.00634765625,0.835608956854178
0.00634765625,0.8356986899563319
0.00634765625,0.8357883251500273
0.00634765625,0.8353326063249727
0.00634765625,0.8354223433242507
0.00634765625,0.835511982570806
0.00634765625,0.8356015242242787
0.00634765625,0.8351468988030468
0.00634765625,0.835236541598695
0.00634765625,0.8353260869565218
0.00634765625,0.8354155350353069
0.00634765625,0.8355048859934854
0.00634765625,0.8350515463917526
0.00634765625,0.8351409978308026
0.00634765625,0.8346883468834688
0.00634765625,0.8342361863488624
0.00634765625,0.834325933946941
0.00634765625,0.8344155844155844
0.00634765625,0.8345051379123851
0.00634765625,0.8345945945945946
0.00634765625,0.8346839546191248
0.00634765625,0.8342332613390929
0.00634765625,0.8343227199136536
0.00634765625,0.8344120819848975
0.00634765625,0.8345013477088948
0.00634765625,0.834051724137931
0.00634765625,0.8341410877759827
0.00634765625,0.8342303552206674
0.00634765625,0.834319526627219
0.00634765625,0.8344086021505376
0.00634765625,0.8344975819451907
0.00634765625,0.8340494092373791
0.00634765625,0.8341384863123994
0.00634765625,0.8336909871244635
0.00634765625,0.8332439678284183
0.00634765625,0.8333333333333334
0.00634765625,0.8334226031065881
0.00634765625,0.8335117773019272
0.00634765625,0.8336008560727662
0.00634765625,0.8331550802139037
0.00634765625,0.8327097808658471
0.00634765625,0.8327991452991453
0.00634765625,0.8328884143085958
0.00634765625,0.8329775880469584
0.00634765625,0.8330666666666666
0.00634765625,0.8326226012793176
0.00634765625,0.8327117741076185
0.00634765625,0.832800851970181
0.00634765625,0.8328898350186269
0.00634765625,0.8329787234042553
0.00634765625,0.8330675172780436
0.00634765625,0.8331562167906482
0.00634765625,0.8332448220924057
0.00634765625,0.8333333333333334
0.00634765625,0.83342175066313
0.00634765625,0.8329798515376459
0.00634765625,0.8330683624801272
0.00634765625,0.833156779661017
0.00634765625,0.8332451032292219
0.00634765625,0.8333333333333334
0.00634765625,0.8328926493918561
0.00634765625,0.8329809725158562
0.00634765625,0.8330692023243529
0.00634765625,0.8331573389651531
0.00634765625,0.8327176781002639
0.00634765625,0.8328059071729957
0.00634765625,0.8328940432261466
0.00634765625,0.8324552160168599
0.00634765625,0.8325434439178515
0.00634765625,0.8326315789473684
0.00634765625,0.8327196212519726
0.00634765625,0.832807570977918
0.00634765625,0.8328954282711508
0.00634765625,0.832983193277311
0.00634765625,0.8330708661417323
0.00634765625,0.8326337880377754
0.00634765625,0.8327215521761929
0.00634765625,0.8322851153039832
0.00634765625,0.8323729701414353
0.00634765625,0.8324607329842932
0.00634765625,0.8325484039769754
0.00634765625,0.8326359832635983
0.00634765625,0.832723470987977
0.00634765625,0.8322884012539185
0.00634765625,0.8323759791122716
0.00634765625,0.8324634655532359
0.00634765625,0.8325508607198748
0.00634765625,0.8326381647549531
0.0068359375,0.8322042730588849
0.0068359375,0.8322916666666667
0.0068359375,0.831858407079646
0.0068359375,0.8314255983350677
0.0068359375,0.8315132605304212
0.0068359375,0.8316008316008316
0.0068359375,0.8316883116883117
0.0068359375,0.8317757009345794
0.0068359375,0.8318629994810587
0.0068359375,0.8319502074688797
0.0068359375,0.8320373250388803
0.0068359375,0.8316062176165803
0.0068359375,0.831693423096841
0.0068359375,0.8317805383022774
0.0068359375,0.8318675633729954
0.0068359375,0.8319544984488108
0.0068359375,0.8320413436692506
0.0068359375,0.8321280991735537
0.0068359375,0.8322147651006712
0.0068359375,0.8323013415892673
0.0068359375,0.8323878287777204
0.0068359375,0.831958762886598
0.0068359375,0.8320453374549202
0.0068359375,0.8321318228630278
0.0068359375,0.8322182192485846
0.0068359375,0.8323045267489712
0.0068359375,0.8323907455012853
0.0068359375,0.8319630010277492
0.0068359375,0.8320493066255779
0.0068359375,0.832135523613963
0.0068359375,0.831708568496665
0.0068359375,0.8312820512820512
0.0068359375,0.831368528959508
0.0068359375,0.8314549180327869
0.0068359375,0.8315412186379928
0.0068359375,0.8311156601842374
0.0068359375,0.8312020460358056
0.0068359375,0.8312883435582822
0.0068359375,0.8313745528870721
0.0068359375,0.8314606741573034
0.0068359375,0.8315467075038285
0.0068359375,0.8316326530612245
0.0068359375,0.831718510963794
0.0068359375,0.8312945973496432
0.0068359375,0.8313805399898115
0.0068359375,0.8314663951120163
0.0068359375,0.8315521628498728
0.0068359375,0.8316378433367243
0.0068359375,0.8317234367056431
0.0068359375,0.8318089430894309
0.0068359375,0.8318943626206196
0.0068359375,0.8314720812182741
0.0068359375,0.8310502283105022
0.0068359375,0.8306288032454361
0.0068359375,0.8307146477445514
0.0068359375,0.8308004052684904
0.0068359375,0.8308860759493671
0.0068359375,0.8309716599190283
0.0068359375,0.8310571573090542
0.0068359375,0.8311425682507584
0.0068359375,0.8312278928751895
0.0068359375,0.8313131313131313
0.0068359375,0.8313982836951035
0.0068359375,0.8314833501513622
0.0068359375,0.8310640443772063
0.0068359375,0.8306451612903226
0.0068359375,0.8307304785894206
0.0068359375,0.8303121852970795
0.0068359375,0.8298943130347257
0.0068359375,0.829979879275654
0.0068359375,0.8295625942684767
0.0068359375,0.8296482412060302
0.0068359375,0.8297338021094928
0.0068359375,0.8298192771084337
0.0068359375,0.8299046663321625
0.0068359375,0.8299899699097292
0.0068359375,0.8300751879699249
0.0068359375,0.8301603206412825
0.0068359375,0.8302453680520782
0.0068359375,0.8303303303303303
0.0068359375,0.8304152076038019
0.0068359375,0.8305
0.0068359375,0.8305847076461769
0.0068359375,0.8301698301698301
0.0068359375,0.8302546180728907
0.0068359375,0.8303393213572854
0.0068359375,0.830423940149626
0.0068359375,0.8305084745762712
0.0068359375,0.8305929247633284
0.0068359375,0.8306772908366534
0.0068359375,0.8307615729218517
0.0068359375,0.8308457711442786
0.0068359375,0.8309298856290402
0.0068359375,0.831013916500994
0.0068359375,0.8306010928961749
0.0068359375,0.8306852035749752
0.0068359375,0.830272952853598
0.0068359375,0.8303571428571429
0.0068359375,0.8304412493802678
0.0068359375,0.8305252725470763
0.0068359375,0.8306092124814265
0.0068359375,0.8306930693069307
0.0068359375,0.830282038594755
0.0068359375,0.8303659742828883
0.0068359375,0.8304498269896193
0.0068359375,0.8305335968379447
0.0068359375,0.8306172839506173
0.0068359375,0.8307008884501481
0.0068359375,0.8307844104588061
0.0068359375,0.8308678500986193
0.0068359375,0.8309512074913751
0.0068359375,0.8305418719211822
0.0068359375,0.8306253077301822
0.0068359375,0.8302165354330708
0.0068359375,0.8303000491883915
0.0068359375,0.8303834808259587
0.0068359375,0.8304668304668305
0.0068359375,0.8305500982318271
0.0068359375,0.8306332842415317
0.0068359375,0.8307163886162905
0.0068359375,0.8307994114762138
0.0068359375,0.8308823529411765
0.0068359375,0.8309652131308183
0.0068359375,0.8310479921645446
0.0068359375,0.8311306901615272
0.0068359375,0.8312133072407045
0.0068359375,0.8312958435207825
0.0068359375,0.8313782991202346
0.0068359375,0.8314606741573034
0.0068359375,0.83154296875
0.0068359375,0.8316251830161054
0.0068359375,0.8312195121951219
0.0068359375,0.8313018039980498
0.0068359375,0.830896686159844
0.0068359375,0.8304919629810034
0.0068359375,0.8305744888023369
0.0068359375,0.8301703163017031
0.0068359375,0.8302529182879378
0.0068359375,0.8303354399611084
0.0068359375,0.8304178814382897
0.0068359375,0.8305002428363283
0.0068359375,0.8305825242718446
0.0068359375,0.8306647258612324
0.0068359375,0.8302618816682832
0.0068359375,0.8298594280174503
0.0068359375,0.8294573643410853
0.0068359375,0.8295399515738499
0.0068359375,0.829622458857696
0.0068359375,0.8297048863086599
0.0068359375,0.8297872340425532
0.0068359375,0.8298695021749638
0.00732421875,0.8299516908212561
0.00732421875,0.8295509415741188
0.00732421875,0.8296332046332047
0.00732421875,0.8297153883260975
0.00732421875,0.8297974927675988
0.00732421875,0.8298795180722891
0.00732421875,0.8299614643545279
0.00732421875,0.8300433317284545
0.00732421875,0.8301251203079885
0.00732421875,0.8302068302068302
0.00732421875,0.8302884615384616
0.00732421875,0.8303700144161461
0.00732421875,0.8304514889529299
0.00732421875,0.8305328852616418
0.00732421875,0.8306142034548945
0.00732421875,0.830695443645084
0.00732421875,0.8307766059443912
0.00732421875,0.830857690464782
0.00732421875,0.8309386973180076
0.00732421875,0.8310196266156056
0.00732421875,0.8311004784688996
0.00732421875,0.830703012912482
0.00732421875,0.8307839388145315
0.00732421875,0.8303870043000477
0.00732421875,0.8304680038204394
0.00732421875,0.8305489260143198
0.00732421875,0.8306297709923665
0.00732421875,0.8307105388650453
0.00732421875,0.830791229742612
0.00732421875,0.8308718437351119
0.00732421875,0.830952380952381
0.00732421875,0.8310328415040457
0.00732421875,0.8311132254995243
0.00732421875,0.8311935330480267
0.00732421875,0.8307984790874525
0.00732421875,0.8308788598574822
0.00732421875,0.8309591642924976
0.00732421875,0.8305647840531561
0.00732421875,0.8306451612903226
0.00732421875,0.8307254623044097
0.00732421875,0.8308056872037914
0.00732421875,0.8304121269540502
0.00732421875,0.8304924242424242
0.00732421875,0.8305726455276857
0.00732421875,0.8306527909176916
0.00732421875,0.8307328605200945
0.00732421875,0.8308128544423441
0.00732421875,0.8304204062352385
0.00732421875,0.830028328611898
0.00732421875,0.8301085417649835
0.00732421875,0.8297169811320755
0.00732421875,0.8297972654408298
0.00732421875,0.8298774740810556
0.00732421875,0.8299576071596797
0.00732421875,0.8300376647834274
0.00732421875,0.8301176470588235
0.00732421875,0.8301975540921919
0.00732421875,0.8302773859896568
0.00732421875,0.8303571428571429
0.00732421875,0.8304368248003757
0.00732421875,0.8300469483568075
0.00732421875,0.8301267010793055
0.00732421875,0.8302063789868668
0.00732421875,0.8302859821847164
0.00732421875,0.8303655107778819
0.00732421875,0.8304449648711943
0.00732421875,0.8305243445692884
0.00732421875,0.8306036499766027
0.00732421875,0.8306828811973808
0.00732421875,0.8307620383356709
0.00732421875,0.8308411214953271
0.00732421875,0.8309201307800094
0.00732421875,0.830999066293184
0.00732421875,0.8310779281381241
0.00732421875,0.8306902985074627
0.00732421875,0.8307692307692308
0.00732421875,0.8308480894687791
0.00732421875,0.8309268747088961
0.00732421875,0.8305400372439479
0.00732421875,0.8306188925081434
0.00732421875,0.8306976744186046
0.00732421875,0.8303114830311483
0.00732421875,0.8303903345724907
0.00732421875,0.8304691128657687
0.00732421875,0.830547818012999
0.00732421875,0.8306264501160093
0.00732421875,0.8307050092764379
0.00732421875,0.8307834955957348
0.00732421875,0.830398517145505
0.00732421875,0.8300138953219083
0.00732421875,0.8300925925925926
0.00732421875,0.8301712170291532
0.00732421875,0.830249768732655
0.00732421875,0.8298659269533056
0.00732421875,0.8299445471349353
0.00732421875,0.8300230946882217
0.00732421875,0.830101569713758
0.00732421875,0.830179972311952
0.00732421875,0.8302583025830258
0.00732421875,0.8303365606270171
0.00732421875,0.8304147465437788
0.00732421875,0.8304928604329802
0.00732421875,0.8305709023941068
0.00732421875,0.8301886792452831
0.00732421875,0.8302667893284269
0.00732421875,0.8303448275862069
0.00732421875,0.8304227941176471
0.00732421875,0.8305006890215894
0.00732421875,0.8305785123966942
0.00732421875,0.830656264341441
0.00732421875,0.8307339449541284
0.00732421875,0.8303530490600642
0.00732421875,0.8304307974335472
0.00732421875,0.8305084745762712
0.00732421875,0.8305860805860806
0.00732421875,0.8306636155606407
0.00732421875,0.8307410795974383
0.00732421875,0.8308184727937814
0.00732421875,0.8308957952468007
0.00732421875,0.8309730470534491
0.00732421875,0.8305936073059361
0.00732421875,0.8306709265175719
0.00732421875,0.8302919708029197
0.00732421875,0.8299133606931145
0.00732421875,0.8299908842297175
0.00732421875,0.8296127562642369
0.00732421875,0.8296903460837887
0.00732421875,0.8297678652708238
0.00732421875,0.8298453139217471
0.00732421875,0.8294679399727148
0.00732421875,0.8290909090909091
0.00732421875,0.8287142208087233
0.00732421875,0.8287920072661217
0.00732421875,0.828869723104857
0.00732421875,0.8289473684210527
0.00732421875,0.8290249433106576
0.00732421875,0.829102447869447
0.00732421875,0.828726778432261
0.00732421875,0.8283514492753623
0.00732421875,0.8284291534631055
0.00732421875,0.8285067873303168
0.00732421875,0.8285843509724107
0.00732421875,0.8286618444846293
0.00732421875,0.8287392679620424
0.00732421875,0.8283649503161699
0.00732421875,0.8284424379232506
0.00732421875,0.8285198555956679
0.00732421875,0.828597203428056
0.00732421875,0.8286744815148782
0.00732421875,0.8287516899504281
0.00732421875,0.8283783783783784
0.0078125,0.8284556506078343
0.0078125,0.8285328532853286
0.0078125,0.8281601439496177
0.0078125,0.8277877697841727
0.0078125,0.8278651685393258
0.0078125,0.8279424977538186
0.0078125,0.8280197575213292
0.0078125,0.828096947935368
0.0078125,0.8277254374158816
0.0078125,0.8278026905829596
0.0078125,0.8278798744957419
0.0078125,0.8279569892473119
0.0078125,0.8280340349305867
0.0078125,0.8276633840644584
0.0078125,0.8277404921700223
0.0078125,0.8273703041144902
0.0078125,0.827447474295932
0.0078125,0.8275245755138516
0.0078125,0.8276016078606521
0.0078125,0.8276785714285714
0.0078125,0.8277554663096832
0.0078125,0.8278322925958965
0.0078125,0.8279090503789568
0.0078125,0.8279857397504456
0.0078125,0.8280623608017817
0.0078125,0.8281389136242209
0.0078125,0.8282153983088563
0.0078125,0.8282918149466192
0.0078125,0.8283681636282793
0.0078125,0.8284444444444444
0.0078125,0.8285206574855619
0.0078125,0.8285968028419183
0.0078125,0.8286728806036396
0.0078125,0.8287488908606921
0.0078125,0.8288248337028825
0.0078125,0.8289007092198581
0.0078125,0.8289765175011077
0.0078125,0.829052258635961
0.0078125,0.8291279327135901
0.0078125,0.8287610619469027
0.0078125,0.8288367978770456
0.0078125,0.8284703801945181
0.0078125,0.8285461776403005
0.0078125,0.8286219081272085
0.0078125,0.8282560706401766
0.0078125,0.8283318623124448
0.0078125,0.8284075871195412
0.0078125,0.8284832451499118
0.0078125,0.8285588364918466
0.0078125,0.8286343612334802
0.0078125,0.8287098194627918
0.0078125,0.8283450704225352
0.0078125,0.8279806423229212
0.0078125,0.828056288478452
0.0078125,0.8281318681318681
0.0078125,0.8282073813708261
0.0078125,0.8282828282828283
0.0078125,0.8283582089552238
0.0078125,0.8284335234752084
0.0078125,0.8285087719298245
0.0078125,0.8285839544059623
0.0078125,0.8282208588957055
0.0078125,0.8282961016206746
0.0078125,0.8279334500875657
0.0078125,0.8280087527352298
0.0078125,0.8280839895013123
0.0078125,0.8281591604722344
0.0078125,0.8282342657342657
0.0078125,0.8283093053735255
0.0078125,0.8283842794759826
0.0078125,0.8284591881274552
0.0078125,0.8280977312390925
0.0078125,0.8281726995202792
0.0078125,0.8282476024411508
0.0078125,0.8278867102396514
0.0078125,0.8279616724738676
0.0078125,0.8280365694383979
0.0078125,0.8281114012184508
0.0078125,0.8277511961722488
0.0078125,0.8278260869565217
0.0078125,0.8279009126466753
0.0078125,0.8279756733275413
0.0078125,0.8280503690838037
0.0078125,0.8276909722222222
0.0078125,0.8273318872017353
0.0078125,0.8274067649609714
0.0078125,0.8274815778066753
0.0078125,0.8275563258232236
0.0078125,0.8271979211779992
0.0078125,0.8272727272727273
0.0078125,0.8273474686282994
0.0078125,0.8274221453287197
0.0078125,0.8274967574578469
0.0078125,0.827571305099395
0.0078125,0.827645788336933
0.0078125,0.8277202072538861
0.0078125,0.8277945619335347
0.0078125,0.8278688524590164
0.0078125,0.827511858559724
0.0078125,0.8275862068965517
0.0078125,0.8276604911676002
0.0078125,0.8277347114556417
0.0078125,0.8278088678433061
0.0078125,0.8278829604130808
0.0078125,0.8279569892473119
0.0078125,0.8276010318142735
0.0078125,0.8276751181779115
0.0078125,0.8277491408934707
0.0078125,0.8278231000429369
0.0078125,0.8278969957081546
0.0078125,0.827970827970828
0.0078125,0.8276157804459692
0.0078125,0.8272610372910416
0.0078125,0.8273350471293917
0.0078125,0.8274089935760172
0.0078125,0.827054794520548
0.0078125,0.8271287976037656
0.0078125,0.8267750213857998
0.0078125,0.8268490808037623
0.0078125,0.8269230769230769
0.0078125,0.8269970098248611
0.0078125,0.827070879590094
0.0078125,0.8271446862996159
0.0078125,0.8272184300341296
0.0078125,0.8272921108742004
0.0078125,0.8273657289002557
0.0078125,0.8274392841925863
0.0078125,0.8275127768313458
0.0078125,0.8271604938271605
0.0078125,0.8272340425531914
0.0078125,0.8273075287111867
0.0078125,0.8273809523809523
0.0078125,0.8270293242668934
0.0078125,0.8271028037383178
0.0078125,0.8267515923566879
0.0078125,0.8268251273344652
0.0078125,0.8268985999151464
0.0078125,0.8269720101781171
0.0078125,0.8270453582026283
0.0078125,0.8266949152542373
0.0078125,0.8263447691656078
0.0078125,0.8264182895850973
0.0078125,0.8260685569191706
0.0078125,0.8261421319796954
0.0078125,0.8257928118393235
0.0078125,0.8258664412510567
0.0078125,0.8259400084495142
0.0078125,0.8260135135135135
0.0078125,0.8256648374841705
0.0078125,0.8257383966244726
0.0078125,0.8258118937157317
0.0078125,0.825885328836425
0.0078125,0.8259587020648967
0.0078125,0.8260320134793597
0.0078125,0.8261052631578948
0.0078125,0.8261784511784511
0.0078125,0.8262515776188473
0.0078125,0.8263246425567704
0.0078125,0.8263976460697772
0.0078125,0.8264705882352941
0.0078125,0.8265434691306174
0.0078125,0.8266162888329135
0.0078125,0.8262694083088544
0.0078125,0.8263422818791947
0.0078125,0.8259958071278826
0.0078125,0.8260687342833194
0.0078125,0.8261416003351487
0.0078125,0.826214405360134
0.00830078125,0.82628714943491
0.00830078125,0.8259414225941423
0.00830078125,0.8255959849435383
0.00830078125,0.8256688963210702
0.00830078125,0.8257417467613873
0.00830078125,0.8258145363408521
0.00830078125,0.8258872651356993
0.00830078125,0.8259599332220368
0.00830078125,0.8260325406758448
0.00830078125,0.8261050875729775
0.00830078125,0.8261775739891621
0.00830078125,0.82625
0.00830078125,0.8263223656809663
0.00830078125,0.8263946711074105
0.00830078125,0.8264669163545568
0.00830078125,0.8261231281198004
0.00830078125,0.8261954261954262
0.00830078125,0.8262676641729011
0.00830078125,0.8263398421271292
0.00830078125,0.8264119601328903
0.00830078125,0.8264840182648402
0.00830078125,0.8265560165975103
0.00830078125,0.826627955205309
0.00830078125,0.8266998341625207
0.00830078125,0.8267716535433071
0.00830078125,0.8268434134217068
0.00830078125,0.8269151138716356
0.00830078125,0.8269867549668874
0.00830078125,0.8270583367811336
0.00830078125,0.8271298593879239
0.00830078125,0.8272013228606863
0.00830078125,0.8272727272727273
0.00830078125,0.8273440726972325
0.00830078125,0.8274153592072667
0.00830078125,0.8270738753611225
0.00830078125,0.8267326732673267
0.00830078125,0.8268041237113402
0.00830078125,0.8268755152514426
0.00830078125,0.826946847960445
0.00830078125,0.8270181219110379
0.00830078125,0.8270893371757925
0.00830078125,0.8271604938271605
0.00830078125,0.8272315919374743
0.00830078125,0.8273026315789473
0.00830078125,0.8273736128236745
0.00830078125,0.8274445357436319
0.00830078125,0.8271047227926078
0.00830078125,0.827175697865353
0.00830078125,0.8272466146901929
0.00830078125,0.8273174733388023
0.00830078125,0.8273882738827388
0.00830078125,0.8274590163934427
0.00830078125,0.8275297009422368
0.00830078125,0.8271908271908271
0.00830078125,0.8268522308636922
0.00830078125,0.8269230769230769
0.00830078125,0.8269938650306748
0.00830078125,0.8270645952575634
0.00830078125,0.8271352676747037
0.00830078125,0.8272058823529411
0.00830078125,0.8272764393630053
0.00830078125,0.8273469387755102
0.00830078125,0.8274173806609547
0.00830078125,0.8270799347471451
0.00830078125,0.827150428047289
0.00830078125,0.8272208638956805
0.00830078125,0.8272912423625255
0.00830078125,0.8273615635179153
0.00830078125,0.8274318274318274
0.00830078125,0.8275020341741253
0.00830078125,0.8275721838145588
0.00830078125,0.8276422764227642
0.00830078125,0.8277123120682649
0.00830078125,0.8277822908204712
0.00830078125,0.8278522127486805
0.00830078125,0.827922077922078
0.00830078125,0.8279918864097363
0.00830078125,0.8280616382806164
0.00830078125,0.828131333603567
0.00830078125,0.8282009724473258
0.00830078125,0.8282705548805185
0.00830078125,0.8283400809716599
0.00830078125,0.8280048563334682
0.00830078125,0.8280744336569579
0.00830078125,0.8281439547108774
0.00830078125,0.82821341956346
0.00830078125,0.8282828282828283
0.00830078125,0.8283521809369951
0.00830078125,0.8280177634234962
0.00830078125,0.8280871670702179
0.00830078125,0.827753126260589
0.00830078125,0.8278225806451613
0.00830078125,0.8278919790407094
0.00830078125,0.8279613215149073
0.00830078125,0.8280306081353201
0.00830078125,0.8280998389694042
0.00830078125,0.8277665995975855
0.00830078125,0.827835880933226
0.00830078125,0.8279051065540812
0.00830078125,0.8279742765273312
0.00830078125,0.8280433909200482
0.00830078125,0.8281124497991967
0.00830078125,0.8281814532316338
0.00830078125,0.8282504012841091
0.00830078125,0.8279181708784596
0.00830078125,0.8279871692060946
0.00830078125,0.8280561122244489
0.00830078125,0.828125
0.00830078125,0.8281938325991189
0.00830078125,0.8282626100880705
0.00830078125,0.8283313325330132
0.00830078125,0.8284
0.00830078125,0.8284686125549781
0.00830078125,0.8281374900079936
0.00830078125,0.8282061526168598
0.00830078125,0.8282747603833865
0.00830078125,0.8283433133732535
0.00830078125,0.8280127693535515
0.00830078125,0.8280813721579577
0.00830078125,0.8281499202551834
0.00830078125,0.8282184137106416
0.00830078125,0.8282868525896414
0.00830078125,0.8283552369573874
0.00830078125,0.8284235668789809
0.00830078125,0.828491842419419
0.00830078125,0.8285600636435959
0.0087890625,0.8286282306163022
0.0087890625,0.8286963434022258
0.0087890625,0.8287644020659515
0.0087890625,0.8284352660841938
0.0087890625,0.8285033743549027
0.0087890625,0.8285714285714286
0.0087890625,0.828639428798096
0.0087890625,0.8283108643933387
0.0087890625,0.8283789139912803
0.0087890625,0.8284469096671949
0.0087890625,0.8281188118811881
0.0087890625,0.8281868566904196
0.0087890625,0.8282548476454293
0.0087890625,0.8279272151898734
0.0087890625,0.8279952550415184
0.0087890625,0.8280632411067194
0.0087890625,0.8281311734492296
0.0087890625,0.8278041074249605
0.0087890625,0.8278720884326886
0.0087890625,0.8279400157853196
0.0087890625,0.8280078895463511
0.0087890625,0.8280757097791798
0.0087890625,0.8281434765471029
0.0087890625,0.8282111899133175
0.0087890625,0.8282788499409216
0.0087890625,0.8283464566929134
0.0087890625,0.8284140102321921
0.0087890625,0.8284815106215578
0.0087890625,0.8285489579237122
0.0087890625,0.8282232704402516
0.0087890625,0.8278978388998035
0.0087890625,0.8275726630007856
0.0087890625,0.8272477424420888
0.0087890625,0.8269230769230769
0.0087890625,0.8269909768536681
0.0087890625,0.8270588235294117
0.0087890625,0.8271266170129361
0.0087890625,0.8271943573667712
0.0087890625,0.827262044653349
0.0087890625,0.826938136256852
0.0087890625,0.826614481409002
0.0087890625,0.8266823161189358
0.0087890625,0.8267500977708252
0.0087890625,0.826817826426896
0.0087890625,0.826885502149277
0.0087890625,0.826953125
0.0087890625,0.8270206950409996
0.0087890625,0.827088212334114
0.0087890625,0.8271556769410847
0.0087890625,0.8272230889235569
0.0087890625,0.82729044834308
0.0087890625,0.8273577552611068
0.0087890625,0.8274250097389949
0.0087890625,0.8274922118380063
0.0087890625,0.8275593616193071
0.0087890625,0.8276264591439688
0.0087890625,0.8276935044729677
0.0087890625,0.8273716951788491
0.0087890625,0.8270501360279829
0.0087890625,0.8271173271173271
0.0087890625,0.8271844660194175
0.0087890625,0.8268633540372671
0.0087890625,0.826930539386884
0.0087890625,0.8266097750193949
0.0087890625,0.8262892594028693
0.0087890625,0.8263565891472868
0.0087890625,0.8264238667183262
0.0087890625,0.8264910921766073
0.0087890625,0.8265582655826558
0.0087890625,0.826625386996904
0.0087890625,0.8266924564796905
0.0087890625,0.8267594740912606
0.0087890625,0.8264398917665249
0.0087890625,0.8265069551777434
0.0087890625,0.8265739667825415
0.0087890625,0.8266409266409266
0.0087890625,0.8267078348128136
0.0087890625,0.8267746913580247
0.0087890625,0.82684149633629
0.0087890625,0.8265227447956823
0.0087890625,0.8265895953757225
0.0087890625,0.8266563944530047
0.0087890625,0.8267231420870235
0.0087890625,0.8267898383371824
0.0087890625,0.8264717198922663
0.0087890625,0.8265384615384616
0.0087890625,0.8266051518646674
0.0087890625,0.8266717909300538
0.0087890625,0.8267383787936996
0.0087890625,0.8268049155145929
0.0087890625,0.8264875239923225
0.0087890625,0.8265541059094398
0.0087890625,0.826620636747219
0.0087890625,0.8263036809815951
0.0087890625,0.8259869681870449
0.0087890625,0.8256704980842912
0.0087890625,0.8253542703944848
0.0087890625,0.8254211332312404
0.0087890625,0.8254879448909299
0.0087890625,0.8251721499617445
0.0087890625,0.8252390057361376
0.0087890625,0.8253058103975535
0.0087890625,0.8253725640045854
0.0087890625,0.8254392666157372
0.0087890625,0.8251240931653303
0.0087890625,0.8251908396946565
0.0087890625,0.8252575352918733
0.0087890625,0.8253241800152555
0.0087890625,0.825390773922989
0.0087890625,0.8254573170731707
0.0087890625,0.8255238095238095
0.0087890625,0.8255902513328256
0.0087890625,0.825656642558051
0.0087890625,0.8257229832572298
0.0087890625,0.8254089007227082
0.0087890625,0.8254752851711027
0.0087890625,0.8255416191562144
0.0087890625,0.8256079027355623
0.0087890625,0.825674135966578
0.0087890625,0.8257403189066059
0.00927734375,0.825426944971537
0.00927734375,0.8254931714719271
0.00927734375,0.825559347743648
0.00927734375,0.8256254738438211
0.00927734375,0.8256915498294809
0.00927734375,0.8257575757575758
0.00927734375,0.8258235516849678
0.00927734375,0.825889477668433
0.00927734375,0.8259553537646613
0.00927734375,0.825642965204236
0.00927734375,0.8257088846880908
0.00927734375,0.825774754346183
0.00927734375,0.825840574234983
0.00927734375,0.8259063444108762
0.00927734375,0.8259720649301623
0.00927734375,0.8256603773584905
0.00927734375,0.8257261410788381
0.00927734375,0.8257918552036199
0.00927734375,0.8254805880135695
0.00927734375,0.8255463451394122
0.00927734375,0.8256120527306968
0.00927734375,0.8253012048192772
0.00927734375,0.8253669552126458
0.00927734375,0.8254326561324304
0.00927734375,0.8254983076344491
0.00927734375,0.825563909774436
0.00927734375,0.825629462608042
0.00927734375,0.8253193087903832
0.00927734375,0.8253849042433345
0.00927734375,0.825075075075075
0.00927734375,0.825140712945591
0.00927734375,0.8252063015753939
0.00927734375,0.8252718410198725
0.00927734375,0.8253373313343328
0.00927734375,0.8254027725739977
0.00927734375,0.8250936329588014
0.00927734375,0.8251591164357919
0.00927734375,0.8252245508982036
0.00927734375,0.8252899364010475
0.00927734375,0.825355272999252
0.00927734375,0.8254205607476636
0.00927734375,0.8254857997010463
0.00927734375,0.8255509899140829
0.00927734375,0.8256161314413741
0.00927734375,0.8256812243374393
0.00927734375,0.8257462686567164
0.00927734375,0.8258112644535621
0.00927734375,0.825876211782252
0.00927734375,0.825941110696981
0.00927734375,0.8256333830104322
0.00927734375,0.8256983240223463
0.00927734375,0.8257632166790767
0.00927734375,0.825828061034611
0.00927734375,0.8258928571428571
0.00927734375,0.8255857195983637
0.00927734375,0.8256505576208178
0.00927734375,0.8257153474544779
0.00927734375,0.825408618127786
0.00927734375,0.8254734496843669
0.00927734375,0.8255382331106161
0.00927734375,0.8252319109461966
0.00927734375,0.8252967359050445
0.00927734375,0.8253615127919911
0.00927734375,0.8250555967383247
0.00927734375,0.8251204149685069
0.00927734375,0.8251851851851851
0.00927734375,0.8252499074416882
0.00927734375,0.8253145817912657
0.00927734375,0.8253792082870884
0.00927734375,0.8250739644970414
0.00927734375,0.8251386321626617
0.00927734375,0.8252032520325203
0.00927734375,0.8252678241595862
0.00927734375,0.8253323485967504
0.00927734375,0.8253968253968254
0.00927734375,0.8254612546125462
0.00927734375,0.8255256362965695
0.00927734375,0.825589970501475
0.00927734375,0.825654257279764
0.00927734375,0.8257184966838614
0.00927734375,0.8257826887661142
0.00927734375,0.8254786450662739
0.00927734375,0.8255428781744572
0.00927734375,0.82560706401766
0.00927734375,0.8256712026480324
0.00927734375,0.825735294117647
0.00927734375,0.8257993384785005
0.00927734375,0.8258633357825128
0.00927734375,0.8259272860815278
0.00927734375,0.8256240822320118
0.00927734375,0.8256880733944955
0.00927734375,0.8257520176082171
0.00927734375,0.8258159149248259
0.00927734375,0.8258797653958945
0.00927734375,0.8255771344814951
0.00927734375,0.8256410256410256
0.00927734375,0.825704870010985
0.00927734375,0.8257686676427526
0.00927734375,0.8258324185876327
0.00927734375,0.8258961228968544
0.00927734375,0.8259597806215722
0.00927734375,0.8260233918128655
0.00927734375,0.8257215929850201
0.00927734375,0.8257852447041636
0.00927734375,0.8258488499452354
0.00927734375,0.8259124087591241
0.00927734375,0.8259759211966435
0.00927734375,0.8260393873085339
0.00927734375,0.8261028071454611
0.00927734375,0.8261661807580175
0.00927734375,0.8262295081967214
0.00927734375,0.8259286234522942
0.00927734375,0.8259919912631962
0.00927734375,0.8260553129548762
0.009765625,0.8261185885776646
0.009765625,0.8261818181818181
0.009765625,0.8262450018175209
0.009765625,0.8263081395348837
0.009765625,0.8263712313839447
0.009765625,0.8264342774146696
0.009765625,0.826497277676951
0.009765625,0.8265602322206096
0.009765625,0.8266231410953936
0.009765625,0.8266860043509789
0.009765625,0.8263863718738673
0.009765625,0.8264492753623188
0.009765625,0.8265121332850417
0.009765625,0.8265749456915279
0.009765625,0.8262757871878393
0.009765625,0.8263386396526773
0.009765625,0.8264014466546112
0.009765625,0.8264642082429501
0.009765625,0.8265269244669317
0.009765625,0.8265895953757225
0.009765625,0.8266522210184182
0.009765625,0.8267148014440433
0.009765625,0.8264164561530134
0.009765625,0.8264790764790765
0.009765625,0.8265416516408222
0.009765625,0.8262436914203316
0.009765625,0.825945945945946
0.009765625,0.8260086455331412
0.009765625,0.8260712999639899
0.009765625,0.826133909287257
0.009765625,0.8261964735516373
0.009765625,0.8262589928057554
0.009765625,0.8263214670981661
0.009765625,0.8263838964773544
0.009765625,0.8264462809917356
0.009765625,0.8265086206896551
0.009765625,0.8265709156193896
0.009765625,0.8266331658291457
0.009765625,0.8266953713670614
0.009765625,0.8263988522238164
0.009765625,0.8264610971674435
0.009765625,0.8265232974910395
0.009765625,0.8265854532425654
0.009765625,0.826647564469914
0.009765625,0.8263515932688865
0.009765625,0.8264137437365784
0.009765625,0.8264758497316637
0.009765625,0.8265379113018598
0.009765625,0.8265999284948159
0.009765625,0.8266619013581129
0.009765625,0.8267238299392641
0.009765625,0.8267857142857142
0.009765625,0.8268475544448411
0.009765625,0.8269093504639543
0.009765625,0.8269711023902961
0.009765625,0.8270328102710414
0.009765625,0.8270944741532977
0.009765625,0.82679971489665
0.009765625,0.8265051656572854
0.009765625,0.8265669515669516
0.009765625,0.826628693485226
0.009765625,0.8266903914590747
0.009765625,0.8267520455353966
0.009765625,0.8268136557610242
0.009765625,0.826875222182723
0.009765625,0.8269367448471926
0.009765625,0.8269982238010657
0.009765625,0.8270596590909091
0.009765625,0.8271210507632233
0.009765625,0.8271823988644429
0.009765625,0.8272437034409365
0.009765625,0.827304964539007
0.009765625,0.82701169797944
0.009765625,0.8267186392629341
0.009765625,0.8267800212539851
0.009765625,0.8268413597733711
0.009765625,0.8265486725663717
0.009765625,0.8262561924982307
0.009765625,0.8263176512203749
0.009765625,0.8263790664780764
0.009765625,0.8264404383174266
0.009765625,0.8265017667844523
0.009765625,0.8265630519251148
0.009765625,0.8266242937853108
0.009765625,0.8266854924108719
0.009765625,0.8267466478475652
0.009765625,0.8268077601410935
0.009765625,0.8268688293370945
0.009765625,0.8269298554811421
0.009765625,0.8269908386187456
0.009765625,0.8270517787953505
0.009765625,0.8267605633802817
0.009765625,0.8268215417106652
0.009765625,0.8268824771287826
0.009765625,0.8269433696799156
0.009765625,0.8270042194092827
0.009765625,0.8270650263620387
0.009765625,0.8271257905832747
0.009765625,0.827186512118019
0.009765625,0.827247191011236
0.009765625,0.8269568269568269
0.009765625,0.8270175438596491
0.009765625,0.8267274640477026
0.009765625,0.826437587657784
0.009765625,0.8264984227129337
0.009765625,0.8265592151366503
0.009765625,0.8266199649737302
0.009765625,0.8266806722689075
0.009765625,0.8267413370668534
0.009765625,0.8268019594121764
0.009765625,0.8268625393494229
0.01025390625,0.8269230769230769
0.01025390625,0.8266340440405453
0.01025390625,0.8266946191474493
0.01025390625,0.826755151938526
0.01025390625,0.8268156424581006
0.01025390625,0.8268760907504363
0.01025390625,0.8265875785066295
0.01025390625,0.8262992675270318
0.01025390625,0.8263598326359832
0.01025390625,0.826420355524573
0.01025390625,0.8264808362369338
0.01025390625,0.8265412748171369
0.01025390625,0.8266016713091922
0.01025390625,0.8266620257570484
0.01025390625,0.826374391092554
0.01025390625,0.8264347826086956
0.01025390625,0.8264951321279554
0.01025390625,0.8262078554049357
0.01025390625,0.8259207783182766
0.01025390625,0.8256339006599513
0.01025390625,0.8256944444444444
0.01025390625,0.8257549461992364
0.01025390625,0.8258154059680777
0.01025390625,0.8258758237946583
0.01025390625,0.8259361997226075
0.01025390625,0.8256499133448874
0.01025390625,0.8257103257103258
0.01025390625,0.8257706962244544
0.01025390625,0.8258310249307479
0.01025390625,0.8258913118726203
0.01025390625,0.8259515570934256
0.01025390625,0.826011760636458
0.01025390625,0.8257261410788381
0.01025390625,0.8257863809194608
0.01025390625,0.8255010366275052
0.01025390625,0.8255613126079447
0.01025390625,0.825621546961326
0.01025390625,0.825681739730756
0.01025390625,0.8257418909592823
0.01025390625,0.8258020006898931
0.01025390625,0.8258620689655173
0.01025390625,0.8259220958290244
0.01025390625,0.8259820813232254
0.01025390625,0.8260420254908715
0.01025390625,0.8261019283746557
0.01025390625,0.8261617900172117
0.01025390625,0.826221610461115
0.01025390625,0.82593739250086
0.01025390625,0.8256533700137552
0.01025390625,0.8257133035407357
0.01025390625,0.8257731958762886
0.01025390625,0.825833047062865
0.01025390625,0.8255494505494505
0.01025390625,0.8256093374527979
0.01025390625,0.8253260123541524
0.01025390625,0.8253859348198971
0.01025390625,0.8254458161865569
0.01025390625,0.8255056564964004
0.01025390625,0.8252227553118574
0.01025390625,0.8252826310380267
0.01025390625,0.8253424657534246
0.01025390625,0.8254022595001712
0.01025390625,0.8254620123203286
0.01025390625,0.8255217242559014
0.01025390625,0.8252393980848153
0.01025390625,0.8252991452991453
0.01025390625,0.8253588516746412
0.01025390625,0.8254185172531602
0.01025390625,0.825136612021858
0.01025390625,0.8251963127347217
0.01025390625,0.8252559726962457
0.01025390625,0.8249744114636642
0.01025390625,0.8250341064120055
0.01025390625,0.8247528128196386
0.01025390625,0.8248125426039536
0.01025390625,0.8248722316865418
0.01025390625,0.8249318801089919
0.01025390625,0.8249914879128363
0.01025390625,0.824710687542546
0.01025390625,0.8244300782579108
0.01025390625,0.8244897959183674
0.01025390625,0.824209452567154
0.01025390625,0.8239292997960571
0.01025390625,0.8239891267414203
0.01025390625,0.8240489130434783
0.01025390625,0.8241086587436333
0.01025390625,0.8238289205702648
0.01025390625,0.8238887003732609
0.01025390625,0.8239484396200815
0.01025390625,0.8240081383519837
0.01025390625,0.8240677966101695
0.01025390625,0.8241274144357845
0.01025390625,0.8241869918699187
0.01025390625,0.8242465289536065
0.01025390625,0.8243060257278266
0.01025390625,0.8243654822335026
0.01025390625,0.824424898511502
0.01025390625,0.8241460940142036
0.01025390625,0.8242055442866801
0.01025390625,0.8239270023656641
0.01025390625,0.8236486486486486
0.01025390625,0.8237082066869301
0.01025390625,0.8237677245104659
0.01025390625,0.823827202159973
0.01025390625,0.8238866396761133
0.01025390625,0.8239460370994941
0.01025390625,0.8240053944706676
0.01025390625,0.8240647118301314
0.01025390625,0.8241239892183289
0.01025390625,0.8241832266756484
0.01025390625,0.8239057239057239
0.01025390625,0.8239649949511949
0.0107421875,0.8240242261103634
0.0107421875,0.8237470568449378
0.0107421875,0.8238063214525891
0.0107421875,0.8238655462184874
0.0107421875,0.8239247311827957
0.0107421875,0.8236479677527713
0.0107421875,0.8233713901947616
0.0107421875,0.8234306814367237
0.0107421875,0.823489932885906
0.0107421875,0.823549144582355
0.0107421875,0.823608316566063
0.0107421875,0.8233322158900436
0.0107421875,0.8233914209115282
0.0107421875,0.8234505862646566
0.0107421875,0.8231748158070998
0.0107421875,0.8232340140609307
0.0107421875,0.8232931726907631
0.0107421875,0.8233522917363667
0.0107421875,0.8234113712374582
0.0107421875,0.8234704112337011
0.0107421875,0.8235294117647058
0.0107421875,0.8235883728700301
0.0107421875,0.8236472945891784
0.0107421875,0.8237061769616026
0.0107421875,0.8237650200267023
0.0107421875,0.8238238238238238
0.0107421875,0.8238825883922615
0.0107421875,0.8239413137712571
0.0107421875,0.824
0.0107421875,0.8237254248583805
0.0107421875,0.8234510326449034
0.0107421875,0.8235098235098235
0.0107421875,0.8235685752330226
0.0107421875,0.8236272878535774
0.0107421875,0.8236859614105123
0.0107421875,0.8237445959428001
0.0107421875,0.8238031914893617
0.0107421875,0.8238617480890661
0.0107421875,0.8239202657807309
0.0107421875,0.8239787446031219
0.0107421875,0.8237051792828686
0.0107421875,0.8237636906737471
0.0107421875,0.8238221632382217
0.0107421875,0.8238805970149253
0.0107421875,0.8236074270557029
0.0107421875,0.8236658932714617
0.0107421875,0.8237243207422134
0.0107421875,0.823782709506459
0.0107421875,0.823841059602649
0.0107421875,0.8235683548493876
0.0107421875,0.8236267372600926
0.0107421875,0.8233542838240159
0.0107421875,0.8234126984126984
0.0107421875,0.8234710743801653
0.0107421875,0.8235294117647058
0.0107421875,0.8235877106045589
0.0107421875,0.8236459709379128
0.0107421875,0.8237041928029053
0.0107421875,0.8237623762376237
0.0107421875,0.8238205212801055
0.0107421875,0.8238786279683378
0.0107421875,0.8239366963402571
0.0107421875,0.8236651285431773
0.0107421875,0.8237232289950577
0.0107421875,0.8237812911725956
0.0107421875,0.8235100428054001
0.0107421875,0.8235681369321922
0.0107421875,0.8236261928265877
0.0107421875,0.8236842105263158
0.0107421875,0.8237421900690562
0.0107421875,0.8238001314924391
0.0107421875,0.8235294117647058
0.0107421875,0.823587385019711
0.0107421875,0.8236453201970443
0.0107421875,0.8233749179251477
0.0107421875,0.823432884804726
0.0107421875,0.823490813648294
0.0107421875,0.8235487044932764
0.0107421875,0.8232786885245902
0.0107421875,0.8233366109472304
0.0107421875,0.8230668414154653
0.0107421875,0.8231247952833278
0.0107421875,0.8231827111984283
0.0107421875,0.823240589198036
0.0107421875,0.8229712041884817
0.0107421875,0.8227019954203467
0.0107421875,0.8227599738391105
0.0107421875,0.8228179143510951
0.0107421875,0.822875816993464
0.0107421875,0.8226069911793531
0.0107421875,0.8226649248856956
0.0107421875,0.8227228207639569
0.0107421875,0.8227806788511749
0.0107421875,0.8225122349102774
0.0107421875,0.822570123939987
0.0107421875,0.8226279752200848
0.0107421875,0.8226857887874837
0.0107421875,0.8227435646790485
0.0107421875,0.8224755700325733
0.01123046875,0.8225333767502442
0.01123046875,0.8225911458333334
0.01123046875,0.8226488773185812
0.01123046875,0.8227065712426805
0.01123046875,0.8227642276422764
0.01123046875,0.8228218465539662
0.01123046875,0.8228794280142997
0.01123046875,0.8229369720597791
0.01123046875,0.8229944787268594
0.01123046875,0.823051948051948
0.01123046875,0.8231093800714054
0.01123046875,0.8231667748215444
0.01123046875,0.8228997729484269
0.01123046875,0.8229571984435797
0.01123046875,0.8230145867098866
0.01123046875,0.8230719377835386
0.01123046875,0.8231292517006803
0.01123046875,0.8231865284974094
0.01123046875,0.8232437682097766
0.01123046875,0.8233009708737864
0.01123046875,0.8233581365253964
0.01123046875,0.8234152652005174
0.01123046875,0.8234723569350145
0.01123046875,0.8235294117647058
0.01123046875,0.8235864297253634
0.01123046875,0.8236434108527132
0.01123046875,0.8237003551824346
0.01123046875,0.8237572627501614
0.01123046875,0.8238141335914811
0.01123046875,0.8238709677419355
0.01123046875,0.8239277652370203
0.01123046875,0.8239845261121856
0.01123046875,0.82371898163068
0.01123046875,0.8237757731958762
0.01123046875,0.8238325281803542
0.01123046875,0.8235672891178365
0.01123046875,0.8233022207917605
0.01123046875,0.823037323037323
0.01123046875,0.8227725956899324
0.01123046875,0.8228295819935691
0.01123046875,0.8228865316618451
0.01123046875,0.8226221079691517
0.01123046875,0.8226790876967556
0.01123046875,0.8224149004495825
0.01123046875,0.8224719101123595
0.01123046875,0.8225288831835686
0.01123046875,0.8222649983958935
0.01123046875,0.8223220012828736
0.01123046875,0.8223789676178263
0.01123046875,0.8224358974358974
0.01123046875,0.8224927907721884
0.01123046875,0.8222293401665599
0.01123046875,0.8219660582772975
0.01123046875,0.8220230473751601
0.01123046875,0.82208
0.01123046875,0.8218170185540628
0.01123046875,0.8215542053086025
0.01123046875,0.821611253196931
0.01123046875,0.8216682646212847
0.01123046875,0.8217252396166134
0.01123046875,0.8217821782178217
0.01123046875,0.8218390804597702
0.01123046875,0.8218959463772741
0.01123046875,0.8219527760051053
0.01123046875,0.8216905901116427
0.01123046875,0.8214285714285714
0.01123046875,0.8214854956965253
0.01123046875,0.8215423836838751
0.01123046875,0.8215992354252947
0.01123046875,0.821656050955414
0.01123046875,0.8217128303088188
0.01123046875,0.821769573520051
0.01123046875,0.821826280623608
0.01123046875,0.821882951653944
0.01123046875,0.821939586645469
0.01123046875,0.8219961856325493
0.01123046875,0.8220527486495075
0.01123046875,0.8221092757306226
0.01123046875,0.8221657669101302
0.01123046875,0.8222222222222222
0.01123046875,0.8219612821326563
0.01123046875,0.8220177664974619
0.01123046875,0.8220742150333016
0.01123046875,0.8221306277742549
0.01123046875,0.8221870047543581
0.01123046875,0.8222433460076045
0.01123046875,0.8222996515679443
0.01123046875,0.8223559214692844
0.01123046875,0.8220955998733777
0.01123046875,0.8221518987341773
0.01123046875,0.8222081619740589
0.01123046875,0.8219481340923466
0.01123046875,0.8220044261776794
0.01123046875,0.8217446270543616
0.01171875,0.8218009478672986
0.01171875,0.8218572331017057
0.01171875,0.8219134827912852
0.01171875,0.8216540404040404
0.01171875,0.8217103187125276
0.01171875,0.8214511041009463
0.01171875,0.8215074109113845
0.01171875,0.8215636822194199
0.01171875,0.8216199180586196
0.01171875,0.8216761184625079
0.01171875,0.821732283464567
0.01171875,0.8217884130982368
0.01171875,0.8218445073969153
0.01171875,0.8219005663939585
0.01171875,0.8219565901226801
0.01171875,0.8220125786163522
0.01171875,0.821754165356806
0.01171875,0.8218101822752986
0.01171875,0.82186616399623
0.01171875,0.821608040201005
0.01171875,0.8216640502354788
0.01171875,0.8217200251098556
0.01171875,0.8214621901474741
0.01171875,0.8215181932245922
0.01171875,0.821574161179053
0.01171875,0.8213166144200627
0.01171875,0.8213726104669382
0.01171875,0.8214285714285714
0.01171875,0.8211713122455371
0.01171875,0.8212273011897308
0.01171875,0.821283255086072
0.01171875,0.8213391739674594
0.01171875,0.82139505786675
0.01171875,0.8211382113821138
0.01171875,0.8211941231634886
0.01171875,0.82125
0.01171875,0.8213058419243986
0.01171875,0.8213616489693941
0.01171875,0.8211052138620044
0.01171875,0.8211610486891385
0.01171875,0.821216848673947
0.01171875,0.8209606986899564
0.01171875,0.8210165263486124
0.01171875,0.821072319201995
0.01171875,0.8211280772826426
0.01171875,0.821183800623053
0.01171875,0.8212394892556836
0.01171875,0.8212951432129514
0.01171875,0.8213507625272332
0.01171875,0.8214063472308649
0.01171875,0.8214618973561431
0.01171875,0.8215174129353234
0.01171875,0.8215728940006217
0.01171875,0.8213175885643257
0.01171875,0.8213730972351662
0.01171875,0.8214285714285714
0.01171875,0.8214840111766533
0.01171875,0.8215394165114835
0.01171875,0.8215947874650946
0.01171875,0.8216501240694789
0.01171875,0.8217054263565892
0.01171875,0.8217606943583385
0.01171875,0.8215060427641773
0.01171875,0.8215613382899628
0.01171875,0.8216165995664292
0.01171875,0.821671826625387
0.01171875,0.8217270194986073
0.01171875,0.8217821782178217
0.01171875,0.8218373028147231
0.01171875,0.8218923933209648
0.01171875,0.8219474497681607
0.01171875,0.8220024721878862
0.01171875,0.8220574606116775
0.01171875,0.8221124150710315
0.01171875,0.8221673355974066
0.01171875,0.8222222222222222
0.01171875,0.822277074976859
0.01171875,0.8223318938926588
0.01171875,0.8223866790009251
0.01171875,0.8224414303329223
0.01171875,0.8224961479198767
0.01171875,0.822550831792976
0.01171875,0.8226054819833692
0.01171875,0.8226600985221675
0.01171875,0.8227146814404432
0.01171875,0.8227692307692308
0.01171875,0.8228237465395263
0.01171875,0.8225707257072571
0.01171875,0.8226252689824777
0.01171875,0.822679778733866
0.01171875,0.8227342549923196
0.01171875,0.8227886977886978
0.01171875,0.8225360761436905
0.01171875,0.8222836095764272
0.01171875,0.8223381405339061
0.01171875,0.8223926380368098
0.01171875,0.8224471021159153
0.01171875,0.8221949724095647
0.01171875,0.821942997241802
0.01171875,0.8219975490196079
0.01171875,0.822052067381317
0.01171875,0.822106552357624
0.01171875,0.8221610039791858
0.01171875,0.8222154222766218
0.01171875,0.8222698072805139
0.01171875,0.8223241590214068
0.01171875,0.8223784775298074
0.01171875,0.8224327628361858
0.01220703125,0.8224870149709747
0.01220703125,0.8222357971899816
0.01220703125,0.8222900763358779
0.01220703125,0.8223443223443223
0.01220703125,0.8223985352456515
0.01220703125,0.8224527150701647
0.01220703125,0.8225068618481244
0.01220703125,0.822560975609756
0.01220703125,0.8226150563852483
0.01220703125,0.8226691042047533
0.01220703125,0.8227231190983856
0.01220703125,0.8227771010962242
0.01220703125,0.8228310502283105
0.01220703125,0.82288496652465
0.01220703125,0.8229388500152114
0.01220703125,0.822992700729927
0.01220703125,0.8230465186986926
0.01220703125,0.8231003039513678
0.01220703125,0.8231540565177757
0.01220703125,0.8229040097205347
0.01220703125,0.8229577892499241
0.01220703125,0.8227079538554949
0.01220703125,0.8227617602427921
0.01220703125,0.8228155339805825
0.01220703125,0.8228692750985744
0.01220703125,0.8229229836264402
0.01220703125,0.8229766595938163
0.01220703125,0.823030303030303
0.01220703125,0.8227809754619813
0.01220703125,0.8228346456692913
0.01220703125,0.8228882833787466
0.01220703125,0.8229418886198547
0.01220703125,0.8226928895612708
0.01220703125,0.822746521476104
0.01220703125,0.8224977320834593
0.01220703125,0.8225513905683193
0.01220703125,0.8226050166213358
0.01220703125,0.8226586102719033
0.01220703125,0.8227121715493808
0.01220703125,0.822463768115942
0.01220703125,0.822517355870812
0.01220703125,0.8225709112854557
0.01220703125,0.8223227752639517
0.01220703125,0.8223763570566948
0.01220703125,0.822429906542056
0.01220703125,0.8224834237492465
0.01220703125,0.8222356131364869
0.01220703125,0.822289156626506
0.01220703125,0.8220415537488708
0.01220703125,0.8220951234196268
0.01220703125,0.8221486608486308
0.01220703125,0.822202166064982
0.01220703125,0.8222556390977444
0.01220703125,0.822309079975947
0.01220703125,0.8220619176435227
0.01220703125,0.8221153846153846
0.01220703125,0.8221688194653048
0.01220703125,0.8219219219219219
0.01220703125,0.8219753827679376
0.01220703125,0.8220288115246098
0.01220703125,0.8220822082208221
0.01220703125,0.8221355728854229
0.01220703125,0.8221889055472263
0.01220703125,0.822242206235012
0.01220703125,0.8219958046149236
0.01220703125,0.8220491312162972
0.01220703125,0.8221024258760108
0.01220703125,0.8221556886227545
0.01220703125,0.822208919485184
0.01220703125,0.822262118491921
0.01220703125,0.8223152856715525
0.01220703125,0.8220693779904307
0.01220703125,0.8218236173393124
0.01220703125,0.8218768679019725
0.01220703125,0.8219300866447565
0.01220703125,0.8219832735961768
0.01220703125,0.8220364287847118
0.01220703125,0.822089552238806
0.01220703125,0.8221426439868695
0.0126953125,0.8221957040572793
0.0126953125,0.8222487324783776
0.0126953125,0.8223017292784734
0.0126953125,0.822354694485842
0.0126953125,0.8224076281287247
0.0126953125,0.8224605302353292
0.0126953125,0.8225134008338296
0.0126953125,0.8225662399523668
0.0126953125,0.8226190476190476
0.0126953125,0.8226718238619458
0.0126953125,0.8227245687091017
0.0126953125,0.8227772821885222
0.0126953125,0.8228299643281808
0.0126953125,0.8225854383358098
0.0126953125,0.8226381461675579
0.0126953125,0.8226908226908227
0.0126953125,0.8227434679334917
0.0126953125,0.8224992579400415
0.0126953125,0.8225519287833828
0.0126953125,0.8226045683773361
0.0126953125,0.8226571767497034
0.0126953125,0.8227097539282537
0.0126953125,0.8227622999407231
0.0126953125,0.8228148148148148
0.0126953125,0.8228672985781991
0.0126953125,0.8229197512585135
0.0126953125,0.8229721728833629
0.0126953125,0.8230245634803196
0.0126953125,0.823076923076923
0.0126953125,0.8228334812185744
0.0126953125,0.8228858663512715
0.0126953125,0.8229382205143364
0.0126953125,0.8229905437352246
0.0126953125,0.8227474150664698
0.0126953125,0.8227997637330183
0.0126953125,0.8228520814880426
0.0126953125,0.8229043683589138
0.0126953125,0.8229566243729713
0.0126953125,0.8230088495575221
0.0126953125,0.8230610439398408
0.0126953125,0.8231132075471698
0.0126953125,0.8231653404067197
0.0126953125,0.8232174425456689
0.0126953125,0.8232695139911634
0.0126953125,0.8230270906949352
0.0126953125,0.8230791875183986
0.0126953125,0.8228369629193644
0.0126953125,0.822594880847308
0.0126953125,0.8226470588235294
0.0126953125,0.8226992061158482
0.0126953125,0.8227513227513228
0.0126953125,0.8228034087569791
0.0126953125,0.822855464159812
0.0126953125,0.8226138032305433
0.0126953125,0.822665883734586
0.0126953125,0.8227179336659818
0.0126953125,0.8227699530516432
0.0126953125,0.8228219419184511
0.0126953125,0.8228739002932551
0.0126953125,0.8229258282028731
0.0126953125,0.8226846424384525
0.0126953125,0.8224435980076179
0.0126953125,0.8224956063268892
0.0126953125,0.8225475841874085
0.0126953125,0.822599531615925
0.0126953125,0.8226514486391572
0.0126953125,0.8227033352837917
0.01318359375,0.8227551915764844
0.01318359375,0.822514619883041
0.01318359375,0.8222741888336743
0.01318359375,0.8223261250730567
0.01318359375,0.8220858895705522
0.01318359375,0.8221378504672897
0.01318359375,0.8221897810218978
0.01318359375,0.8222416812609457
0.01318359375,0.8222935512109717
0.01318359375,0.8223453908984831
0.01318359375,0.8223972003499562
0.01318359375,0.8224489795918367
0.01318359375,0.8225007286505392
0.01318359375,0.8225524475524476
0.01318359375,0.8226041363239149
0.01318359375,0.8226557949912638
0.01318359375,0.8227074235807861
0.01318359375,0.8227590221187427
0.01318359375,0.8225196392202502
0.01318359375,0.8225712623618383
0.01318359375,0.8223320732771154
0.01318359375,0.8223837209302326
0.01318359375,0.8224353385643708
0.01318359375,0.8224869262056944
0.01318359375,0.8225384838803369
0.01318359375,0.8225900116144018
0.01318359375,0.8223512336719884
0.01318359375,0.822112594312246
0.01318359375,0.8218740934145634
0.01318359375,0.8219257540603249
0.01318359375,0.8219773847492027
0.01318359375,0.8220289855072463
0.01318359375,0.8217907852796291
0.01318359375,0.8218424101969872
0.01318359375,0.8218940052128584
0.01318359375,0.8219455703532137
0.01318359375,0.8217076700434154
0.01318359375,0.8217592592592593
0.01318359375,0.821810818628869
0.01318359375,0.8215731636784268
0.01318359375,0.8216247470367158
0.01318359375,0.8213872832369942
0.01318359375,0.8214388904940768
0.01318359375,0.8214904679376083
0.01318359375,0.8215420155934161
0.01318359375,0.8215935334872979
0.01318359375,0.8216450216450216
0.01318359375,0.8214079630698211
0.01318359375,0.8214594750504759
0.01318359375,0.8215109573241061
0.01318359375,0.8215624099164024
0.01318359375,0.8216138328530259
0.01318359375,0.8216652261596081
0.01318359375,0.8217165898617511
0.01318359375,0.8217679239850274
0.01318359375,0.8218192285549798
0.01318359375,0.8218705035971223
0.01318359375,0.8216340621403913
0.01318359375,0.821685360943342
0.01318359375,0.8217366302472685
0.01318359375,0.8215004311583789
0.01318359375,0.8212643678160919
0.01318359375,0.8213157138753232
0.01318359375,0.8213670304422745
0.01318359375,0.8214183175423485
0.01318359375,0.8214695752009185
0.01318359375,0.8215208034433286
0.01318359375,0.8215720022948939
0.01318359375,0.8216231717809005
0.01318359375,0.8216743119266054
0.01318359375,0.821725422757237
0.01318359375,0.8217765042979943
0.01318359375,0.8218275565740476
0.01318359375,0.8218785796105383
0.01318359375,0.8219295734325794
0.01318359375,0.8219805380652547
0.01318359375,0.8220314735336195
0.01318359375,0.8220823798627003
0.01318359375,0.822133257077495
0.01318359375,0.8221841052029731
0.01318359375,0.8222349242640754
0.01318359375,0.8222857142857143
0.01318359375,0.8220508426163953
0.01318359375,0.8221016561964591
0.01318359375,0.8221524407650586
0.013671875,0.822203196347032
0.013671875,0.8222539229671897
0.013671875,0.8223046206503137
0.013671875,0.8223552894211577
0.013671875,0.822405929304447
0.013671875,0.8224565403248789
0.013671875,0.8225071225071225
0.013671875,0.8225576758758189
0.013671875,0.8226082004555809
0.013671875,0.8223740392826644
0.013671875,0.8224245873648264
0.013671875,0.8221906116642959
0.013671875,0.8219567690557452
0.013671875,0.8220073926642024
0.013671875,0.8220579874928937
0.013671875,0.8218243819266837
0.013671875,0.821875
0.013671875,0.8219255893212155
0.013671875,0.8219761499148212
0.013671875,0.8220266818052796
0.013671875,0.8220771850170261
0.013671875,0.8218439716312057
0.013671875,0.8218944980147476
0.013671875,0.8219449957470939
0.013671875,0.8219954648526077
0.013671875,0.8220459053556248
0.013671875,0.8220963172804533
0.013671875,0.821863494760691
0.013671875,0.8219139297848245
0.013671875,0.8216812906878007
0.013671875,0.8217317487266553
0.013671875,0.8217821782178217
0.013671875,0.8218325791855203
0.013671875,0.821882951653944
0.013671875,0.8219332956472584
0.013671875,0.8219836111896016
0.013671875,0.8217514124293785
0.013671875,0.8218017509178198
0.013671875,0.8215697346132129
0.013671875,0.821337849280271
0.013671875,0.8213882618510158
0.013671875,0.8211565585331453
0.013671875,0.8212069937958263
0.013671875,0.8212574006202424
0.013671875,0.8213077790304397
0.013671875,0.8213581290504367
0.013671875,0.8214084507042253
0.013671875,0.821177133201915
0.013671875,0.8209459459459459
0.013671875,0.8209963411201802
0.013671875,0.8210467079347215
0.013671875,0.8210970464135021
0.013671875,0.8211473565804275
0.013671875,0.8211976384593759
0.01416015625,0.821247892074199
0.01416015625,0.8212981174487215
0.01416015625,0.8213483146067416
0.01416015625,0.8213984835720304
0.01416015625,0.8214486243683324
0.01416015625,0.8214987370193657
0.01416015625,0.8212682379349046
0.01416015625,0.8213183730715288
0.01416015625,0.8210880538418396
0.01416015625,0.8208578637510513
0.01416015625,0.8209080717488789
0.01416015625,0.8209582516110956
0.01416015625,0.8207282913165266
0.01416015625,0.8207784934192103
0.01416015625,0.8208286674132139
0.01416015625,0.8205989364679541
0.01416015625,0.8206491326245103
0.01416015625,0.8204195804195804
0.01416015625,0.8201901565995525
0.01416015625,0.8202404249370981
0.01416015625,0.820011179429849
0.01416015625,0.8200614696842693
0.01416015625,0.8198324022346368
0.01416015625,0.8196034627199107
0.01416015625,0.8196538246789503
0.01416015625,0.8197041585263746
0.01416015625,0.8194754464285714
0.01416015625,0.8195258019525802
0.01416015625,0.8195761293920804
0.01416015625,0.8196264287705604
0.01416015625,0.8196767001114827
0.01416015625,0.8194483142936752
0.01416015625,0.8194986072423398
0.01416015625,0.8195488721804511
0.01416015625,0.8195991091314031
0.01416015625,0.8196493181185639
0.01416015625,0.8194212576516416
0.01416015625,0.8194714881780251
0.01416015625,0.8192436040044494
0.01416015625,0.8190158465387823
0.01416015625,0.8190661478599222
0.01416015625,0.8191164212281189
0.01416015625,0.8188888888888889
0.01416015625,0.8189391835601222
0.01416015625,0.818989450305386
0.01416015625,0.8190396891479322
0.01416015625,0.8188124306326304
0.01416015625,0.8188626907073508
0.01416015625,0.8186356073211315
0.01416015625,0.8186858885500415
0.01416015625,0.8184589800443459
0.01416015625,0.8185092823496813
0.01416015625,0.8185595567867036
0.01416015625,0.8186098033785655
0.01416015625,0.8183831672203765
0.01416015625,0.8184334348187102
0.01416015625,0.8184836745987825
0.01416015625,0.8185338865836791
0.01416015625,0.8185840707964602
0.01416015625,0.8183577550456179
0.01416015625,0.818407960199005
0.01416015625,0.8184581376070738
0.01416015625,0.8185082872928177
0.0146484375,0.8185584092792046
0.0146484375,0.8186085035891772
0.0146484375,0.8186585702456528
0.0146484375,0.8187086092715232
0.0146484375,0.8187586206896552
0.0146484375,0.8188086045228903
0.0146484375,0.8188585607940446
0.0146484375,0.818632855567806
0.0146484375,0.8184072747313309
0.0146484375,0.8184573002754821
0.0146484375,0.8185072982649408
0.0146484375,0.8185572687224669
0.0146484375,0.8186072116707955
0.0146484375,0.8183819482663731
0.0146484375,0.8184319119669876
0.0146484375,0.8184818481848185
0.0146484375,0.8185317569425351
0.0146484375,0.8185816382627817
0.0146484375,0.8186314921681781
0.0146484375,0.8186813186813187
0.0146484375,0.8187311178247734
0.0146484375,0.8185063152114223
0.0146484375,0.8185561350535273
0.0146484375,0.8186059275521405
0.0146484375,0.8186556927297668
0.0146484375,0.8187054306088865
0.0146484375,0.818755141211955
0.0146484375,0.8188048245614035
0.0146484375,0.8188544806796383
0.0146484375,0.8189041095890411
0.0146484375,0.8189537113119694
0.0146484375,0.8187294633077765
0.0146484375,0.8187790856830003
0.0146484375,0.8185550082101807
0.0146484375,0.8186046511627907
0.0146484375,0.8183807439824945
0.0146484375,0.8184304074377905
0.0146484375,0.8184800437397485
0.0146484375,0.8185296529106313
0.0146484375,0.8185792349726776
0.0146484375,0.8186287899481016
0.0146484375,0.8186783178590934
0.0146484375,0.8187278187278187
0.0146484375,0.8187772925764192
0.0146484375,0.8188267394270122
0.0146484375,0.8188761593016912
0.0146484375,0.8189255522225253
0.0146484375,0.8189749182115594
0.0146484375,0.819024257290815
0.0146484375,0.8190735694822888
0.0146484375,0.8191228548079542
0.0146484375,0.8191721132897604
0.0146484375,0.8192213449496325
0.0146484375,0.819270549809472
0.0146484375,0.8193197278911565
0.0146484375,0.8193688792165397
0.0146484375,0.8194180038074518
0.0146484375,0.819195214790647
0.0146484375,0.8192443598804022
0.0146484375,0.8192934782608695
0.0146484375,0.8193425699538169
0.0146484375,0.8193916349809885
0.0146484375,0.8194406733641053
0.0146484375,0.8194896851248643
0.01513671875,0.819538670284939
0.01513671875,0.8195876288659794
0.01513671875,0.8196365608896121
0.01513671875,0.8196854663774403
0.01513671875,0.8197343453510436
0.01513671875,0.8197831978319783
0.01513671875,0.8198320238417773
0.01513671875,0.8198808234019501
0.01513671875,0.8199295965339832
0.01513671875,0.8199783432593395
0.01513671875,0.8197564276048714
0.01513671875,0.8198051948051948
0.01513671875,0.8198539356234785
0.01513671875,0.819902650081125
0.01513671875,0.8199513381995134
0.01513671875,0.82
0.01513671875,0.8200486355039178
0.01513671875,0.820097244732577
0.01513671875,0.8201458277072644
0.01513671875,0.8201943844492441
0.01513671875,0.8202429149797571
0.01513671875,0.8202914193200216
0.01513671875,0.8203398974912328
0.01513671875,0.8203883495145631
0.01513671875,0.820436775411162
0.01513671875,0.8204851752021564
0.01513671875,0.8205335489086499
0.01513671875,0.8205818965517241
0.01513671875,0.8206302181524374
0.01513671875,0.8206785137318255
0.01513671875,0.8207267833109018
0.01513671875,0.8207750269106566
0.01513671875,0.8208232445520581
0.01513671875,0.8208714362560516
0.01513671875,0.8209196020435601
0.01513671875,0.8209677419354838
0.01513671875,0.8210158559527009
0.01513671875,0.8210639441160666
0.01513671875,0.8208434058554929
0.01513671875,0.8206229860365198
0.015625,0.8204026845637584
0.015625,0.820450885668277
0.015625,0.8204990609068956
0.015625,0.8205472103004292
0.015625,0.8205953338696702
0.015625,0.8206434316353888
0.015625,0.8206915036183329
0.015625,0.8204715969989282
0.015625,0.8205196892579695
0.015625,0.8205677557579004
0.015625,0.820615796519411
0.015625,0.8206638115631691
0.015625,0.8204442065828205
0.015625,0.8204922418405565
0.015625,0.8205402514041188
0.015625,0.8203208556149733
0.015625,0.8203688853247795
0.015625,0.8204168893639765
0.015625,0.8201977023777718
0.015625,0.8202457264957265
0.015625,0.8202937249666221
0.015625,0.8203416978109984
0.015625,0.8203896450493728
0.015625,0.82017075773746
0.015625,0.8202187249933316
0.015625,0.82
0.015625,0.8200479872034124
0.015625,0.8200959488272921
0.015625,0.8201438848920863
0.015625,0.8201917954182205
0.015625,0.8199733688415446
0.015625,0.820021299254526
0.015625,0.8200692041522492
0.015625,0.8201170835550825
0.015625,0.8201649374833733
0.015625,0.8202127659574469
0.015625,0.819994682265355
0.015625,0.8200425305688464
0.015625,0.8200903534414031
0.015625,0.8201381509032943
0.015625,0.8201859229747676
0.015625,0.8202336696760488
0.015625,0.8202813910273428
0.015625,0.8200636942675159
0.015625,0.8198461130273282
0.015625,0.819893899204244
0.015625,0.8199416600371254
0.015625,0.8197242841993637
0.015625,0.8195070235886562
0.015625,0.8195548489666137
0.01611328125,0.8193377483443709
0.01611328125,0.819385593220339
0.01611328125,0.8194334127614509
0.01611328125,0.8194812069878242
0.01611328125,0.8195289759195554
0.01611328125,0.8195767195767196
0.01611328125,0.8196244379793706
0.01611328125,0.819672131147541
0.01611328125,0.8197197991012424
0.01611328125,0.8197674418604651
0.01611328125,0.8195508586525759
0.01611328125,0.8195985208663497
0.01611328125,0.8196461579086348
0.01611328125,0.8196937697993664
0.01611328125,0.8197413565584587
0.01611328125,0.8197889182058048
0.01611328125,0.8198364547612768
0.01611328125,0.8198839662447257
0.01611328125,0.8199314526759821
0.01611328125,0.819978914074855
0.01611328125,0.820026350461133
0.01611328125,0.8200737618545838
0.01611328125,0.8201211482749539
0.01611328125,0.8199052132701422
0.01611328125,0.8199526191102922
0.01611328125,0.82
0.01611328125,0.8200473559589582
0.01611328125,0.8200946870068385
0.01611328125,0.8201419931632922
0.01611328125,0.8199263932702419
0.01611328125,0.8199737187910644
0.01611328125,0.8200210194429848
0.01611328125,0.8200682952456002
0.01611328125,0.8201155462184874
0.01611328125,0.8201627723812024
0.01611328125,0.8202099737532809
0.01611328125,0.8202571503542377
0.01611328125,0.8203043022035676
0.0166015625,0.8200891686336218
0.0166015625,0.8198741478762455
0.0166015625,0.8199213630406291
0.0166015625,0.8197064989517819
0.0166015625,0.8197537332984018
0.0166015625,0.819800942902043
0.0166015625,0.8198481277821419
0.0166015625,0.8198952879581152
0.0166015625,0.8196807118555351
0.0166015625,0.8197278911564626
0.0166015625,0.8195134710959979
0.0166015625,0.819560669456067
0.0166015625,0.8193464052287581
0.0166015625,0.8193936225823314
0.0166015625,0.8194408152599948
0.0166015625,0.8194879832810867
0.0166015625,0.81927396186994
0.0166015625,0.8193211488250652
0.0166015625,0.8193683111459149
0.0166015625,0.8194154488517745
0.0166015625,0.8194625619619097
0.0166015625,0.819509650495566
0.0166015625,0.8195567144719688
0.0166015625,0.8196037539103233
0.0166015625,0.8196507688298149
0.0166015625,0.8194372068785826
0.0166015625,0.8192237561865069
0.0166015625,0.8190104166666666
0.0166015625,0.8190575370997136
0.0166015625,0.818844351900052
0.0166015625,0.8188914910226386
0.0166015625,0.818678459937565
0.0166015625,0.8187256176853056
0.0166015625,0.8187727509100364
0.01708984375,0.8188198596308812
0.01708984375,0.8188669438669439
0.01708984375,0.8189140036373084
0.01708984375,0.818961038961039
0.01708984375,0.8187483770449234
0.01708984375,0.8187954309449637
0.01708984375,0.8188424604204516
0.01708984375,0.8188894654903995
0.01708984375,0.8189364461738002
0.01708984375,0.8189834024896265
0.01708984375,0.8190303344568317
0.01708984375,0.8190772420943494
0.01708984375,0.8191241254210936
0.01708984375,0.8191709844559586
0.01708984375,0.8192178192178192
0.01708984375,0.8192646297255308
0.01708984375,0.8193114159979291
0.01708984375,0.8190993788819876
0.01708984375,0.8191461836998707
0.01708984375,0.8191929643041904
0.01708984375,0.8189811223170417
0.01708984375,0.8187693898655636
0.01708984375,0.818557766864823
0.01708984375,0.8183462532299741
0.01708984375,0.8183931800568328
0.01708984375,0.8184400826446281
0.01708984375,0.8184869610121353
0.01708984375,0.8182756840474962
0.01708984375,0.8183225806451613
0.01708984375,0.8183694530443757
0.01708984375,0.8184163012638638
0.01708984375,0.8184631253223311
0.01708984375,0.8185099252384636
0.01708984375,0.8185567010309278
0.01708984375,0.8186034527183715
0.01708984375,0.8186501803194229
0.01708984375,0.8186968838526912
0.01708984375,0.8187435633367662
0.01708984375,0.8187902187902187
0.01708984375,0.8188368502316006
0.01708984375,0.8186261898636481
0.017578125,0.8186728395061729
0.017578125,0.8187194651581383
0.017578125,0.8187660668380463
0.017578125,0.8185556412233359
0.017578125,0.8186022610483042
0.017578125,0.8183919856152068
0.017578125,0.8184386235233693
0.017578125,0.8182284980744544
0.017578125,0.8182751540041068
0.017578125,0.8183217859892224
0.017578125,0.8183683940482298
0.017578125,0.8184149781995383
0.017578125,0.8184615384615385
0.017578125,0.8182517303255575
0.017578125,0.818298308559713
0.017578125,0.8183448629259544
0.017578125,0.8183913934426229
0.017578125,0.8181818181818182
0.017578125,0.8179723502304147
0.017578125,0.8180189403634502
0.017578125,0.8180655066530195
0.017578125,0.8178562292146329
0.017578125,0.8176470588235294
0.017578125,0.8174379953975965
0.017578125,0.8174846625766872
0.017578125,0.817531305903399
0.017578125,0.8175779253960143
0.017578125,0.8176245210727969
0.017578125,0.8176710929519918
0.017578125,0.8177176410518254
0.017578125,0.8177641653905053
0.017578125,0.817810665986221
0.017578125,0.8176020408163265
0.017578125,0.8176485590410609
0.017578125,0.8176950535441101
0.017578125,0.8177415243436146
0.017578125,0.8177879714576962
0.017578125,0.8178343949044586
0.017578125,0.8176260825267447
0.01806640625,0.8176725235548765
0.01806640625,0.8177189409368636
0.01806640625,0.817765334690761
0.01806640625,0.8178117048346056
0.01806640625,0.8178580513864157
0.01806640625,0.8179043743641913
0.01806640625,0.8176964149504196
0.01806640625,0.8174885612608033
0.01806640625,0.8175349428208386
0.01806640625,0.8173272357723578
0.01806640625,0.8173736347472695
0.01806640625,0.8171660741493144
0.01806640625,0.8172124904798173
0.01806640625,0.817258883248731
0.01806640625,0.8173052524739913
0.01806640625,0.8170979198376459
0.01806640625,0.8171443063657113
0.01806640625,0.8171906693711968
0.01806640625,0.8172370088719899
0.01806640625,0.8172833248859604
0.01806640625,0.8173296174309602
0.01806640625,0.8171225937183384
0.01806640625,0.8171689035198785
0.01806640625,0.8172151898734177
0.01806640625,0.8172614527967603
0.01806640625,0.8173076923076923
0.01806640625,0.8173539084239818
0.01806640625,0.8174001011633789
0.01806640625,0.8174462705436156
0.01806640625,0.8174924165824065
0.0185546875,0.8175385392974476
0.0185546875,0.8175846387064174
0.0185546875,0.8176307148269765
0.0185546875,0.8176767676767677
0.0185546875,0.8177227972734158
0.0185546875,0.817768803634528
0.0185546875,0.8178147867776937
0.0185546875,0.8178607467204844
0.0185546875,0.8179066834804539
0.0185546875,0.8179525970751387
0.0185546875,0.817998487522057
0.0185546875,0.8180443548387096
0.0185546875,0.81809019904258
0.0185546875,0.8181360201511335
0.0185546875,0.8181818181818182
0.0185546875,0.8182275931520645
0.0185546875,0.8180216461112509
0.0185546875,0.8180674383492702
0.0185546875,0.8181132075471698
0.0185546875,0.818158953722334
0.0185546875,0.8182046768921297
0.0185546875,0.8182503770739065
0.01904296875,0.8182960542849962
0.01904296875,0.8183417085427136
0.01904296875,0.8181361466968099
0.01904296875,0.8181818181818182
0.01904296875,0.8182274667336179
0.01904296875,0.8182730923694779
0.01904296875,0.8183186951066499
0.01904296875,0.8181133968891119
0.01904296875,0.81790820165538
0.01904296875,0.817703109327984
0.01904296875,0.8177488092253697
0.01904296875,0.8177944862155389
0.01904296875,0.8178401403157104
0.01904296875,0.8176352705410822
0.01904296875,0.8174305033809166
0.01904296875,0.8172258387581373
0.01904296875,0.8172715894868585
0.01904296875,0.8170670670670671
0.01904296875,0.8168626469852389
0.01904296875,0.8169084542271136
0.01904296875,0.8169542385596399
0.01904296875,0.817
0.01904296875,0.8170457385653587
0.01904296875,0.8170914542728636
0.01904296875,0.8168873344991257
0.01904296875,0.8169330669330669
0.01904296875,0.8169787765293384
0.01904296875,0.8167748377433849
0.01953125,0.8168205640129773
0.01953125,0.8168662674650699
0.01953125,0.8169119481167374
0.01953125,0.816708229426434
0.01953125,0.8167539267015707
0.01953125,0.8167996011964108
0.01953125,0.816845252927984
0.01953125,0.8168908819133034
0.01953125,0.8169364881693649
0.01953125,0.8169820717131474
0.01953125,0.8167786905650983
0.01953125,0.8168242906918866
0.01953125,0.8166210500124409
0.01953125,0.8166666666666667
0.01953125,0.8164635662770455
0.01953125,0.8162605668821482
0.01953125,0.8163062391250311
0.01953125,0.816351888667992
0.01953125,0.8163975155279503
0.01953125,0.8164431197218083
0.02001953125,0.8164887012664515
0.02001953125,0.8165342601787487
0.02001953125,0.8165797964755522
0.02001953125,0.8163771712158809
0.02001953125,0.8164227238898536
0.02001953125,0.816468253968254
0.02001953125,0.8162658070914952
0.02001953125,0.81631135349529
0.02001953125,0.8161090458488228
0.02001953125,0.8161546085232904
0.02001953125,0.8162001486252167
0.02001953125,0.816245666171372
0.02001953125,0.8162911611785095
0.02001953125,0.816089108910891
0.02001953125,0.8158871566443949
0.02001953125,0.8159327065809006
0.02001953125,0.8159782339846648
0.02001953125,0.8157764589515332
0.02001953125,0.8158220024721878
0.02001953125,0.8158675234799803
0.02001953125,0.8159130219915988
0.02001953125,0.8159584980237155
0.02001953125,0.8160039515929859
0.02001953125,0.8160493827160494
0.0205078125,0.8160947914095286
0.0205078125,0.8161401776900297
0.0205078125,0.8161855415741426
0.0205078125,0.816230883078441
0.0205078125,0.8162762022194822
0.0205078125,0.8163214990138067
0.0205078125,0.8163667734779394
0.0205078125,0.8164120256283883
0.0205078125,0.8164572554816457
0.0205078125,0.8165024630541872
0.0205078125,0.8165476483624723
0.0205078125,0.8165928114229444
0.0205078125,0.8163918286980064
0.0205078125,0.8164370078740157
0.02099609375,0.8164821648216483
0.02099609375,0.8165272995573045
0.02099609375,0.8165724120973691
0.02099609375,0.8166175024582104
0.02099609375,0.8166625706561809
0.02099609375,0.8167076167076167
0.02099609375,0.8167526406288381
0.02099609375,0.8167976424361493
0.02099609375,0.8165971028725755
0.02099609375,0.8166421207658321
0.02099609375,0.8166871165644172
0.02099609375,0.8167320902845927
0.02099609375,0.8165317635516312
0.02099609375,0.8165767533104463
0.02099609375,0.8163765628830596
0.02099609375,0.816421568627451
0.02099609375,0.8164665523156089
0.02099609375,0.8165115139637432
0.02099609375,0.8163115356355621
0.02099609375,0.816356513222331
0.02099609375,0.816156670746634
0.02099609375,0.8159569260890847
0.021484375,0.8160019574259848
0.021484375,0.8160469667318982
0.021484375,0.8160919540229885
0.021484375,0.8161369193154034
0.021484375,0.816181862625275
0.021484375,0.8159824046920822
0.021484375,0.8157830442218422
0.021484375,0.815828041035662
0.021484375,0.8158730158730159
0.021484375,0.81591796875
0.021484375,0.815718818647791
0.021484375,0.8157637872132748
0.02197265625,0.8158087338375214
0.02197265625,0.8158536585365853
0.02197265625,0.8158985613265057
0.02197265625,0.8156996587030717
0.02197265625,0.815744577138679
0.02197265625,0.8157894736842105
0.02197265625,0.8158343483556638
0.02197265625,0.8158792011690209
0.02197265625,0.8159240321402483
0.02197265625,0.815968841285297
0.02197265625,0.8157702604039913
0.02197265625,0.8158150851581508
0.02197265625,0.8158598881050839
0.02197265625,0.8159046692607004
0.02197265625,0.8159494286408947
0.02197265625,0.815994166261546
0.02197265625,0.8160388821385176
0.02197265625,0.8160835762876579
0.02197265625,0.8161282487247996
0.02197265625,0.8161728994657601
0.0224609375,0.8162175285263413
0.0224609375,0.8162621359223301
0.0224609375,0.8160640621208445
0.0224609375,0.8158660844250364
0.0224609375,0.815668202764977
0.0224609375,0.815470417070805
0.0224609375,0.8155151515151515
0.0224609375,0.8155598642753272
0.0224609375,0.8156045553670948
0.0224609375,0.8156492248062015
0.0224609375,0.8156938726083798
0.0224609375,0.8157384987893462
0.0224609375,0.8157831033648028
0.0224609375,0.8155856727976767
0.02294921875,0.8156302927655457
0.02294921875,0.8156748911465893
0.02294921875,0.8157194679564692
0.02294921875,0.815522243713733
0.02294921875,0.8155668358714044
0.02294921875,0.8156114064765587
0.0234375,0.8156559555448176
0.0234375,0.8157004830917874
0.0234375,0.8157449891330596
0.0234375,0.8155480444229841
0.0234375,0.8153511947863866
0.0234375,0.8151544401544402
0.0234375,0.8151990349819059
0.0234375,0.8152436082971539
0.02392578125,0.8152881601157463
0.02392578125,0.8150916104146577
0.02392578125,0.8151361773921427
0.02392578125,0.8151807228915663
0.02392578125,0.815225246928451
0.02392578125,0.815028901734104
0.02392578125,0.8150734408861064
0.02392578125,0.8148772267693789
0.0244140625,0.8149217809867629
0.0244140625,0.8149663137632339
0.0244140625,0.8147702670194852
0.0244140625,0.8145743145743146
0.0244140625,0.8146188987737437
0.0244140625,0.8146634615384616
0.0244140625,0.8147080028839221
0.0244140625,0.8147525228255647
0.0244140625,0.8147970213788134
0.0244140625,0.8148414985590778
0.0244140625,0.8146458583433374
0.02490234375,0.814450312049928
0.02490234375,0.814494840412767
0.02490234375,0.8145393474088292
0.02490234375,0.81458383305349
0.02490234375,0.8146282973621103
0.02490234375,0.814672740350036
0.02490234375,0.8147171620325983
0.02490234375,0.8147615624251138
0.02490234375,0.8148059415428845
0.02490234375,0.8148502994011976
0.02490234375,0.8146551724137931
0.02490234375,0.8146995451280824
0.02490234375,0.8147438966012446
0.025390625,0.8147882268485284
0.025390625,0.8148325358851675
0.025390625,0.8146376464960535
0.025390625,0.8146819703491153
0.025390625,0.8144872101362658
0.025390625,0.8145315487571702
0.025390625,0.8145758661887694
0.02587890625,0.81438127090301
0.02587890625,0.8144256030570814
0.02587890625,0.8144699140401146
0.02587890625,0.8145142038672715
0.02587890625,0.8145584725536993
0.02587890625,0.8146027201145312
0.02587890625,0.8144083969465649
0.02587890625,0.8142141664679228
0.02587890625,0.8142584644730567
0.02587890625,0.8143027413587605
0.0263671875,0.8141086749285034
0.0263671875,0.8141529664045747
0.0263671875,0.8141972367794188
0.0263671875,0.8142414860681114
0.0263671875,0.8142857142857143
0.0263671875,0.8140918828850274
0.0263671875,0.8141361256544503
0.0263671875,0.8139424220794671
0.0263671875,0.8139866793529972
0.0263671875,0.8137931034482758
0.0263671875,0.8138373751783167
0.0263671875,0.8138816258616591
0.0263671875,0.813925855513308
0.0263671875,0.8139700641482538
0.0263671875,0.8137767220902613
0.02685546875,0.8135834718594158
0.02685546875,0.8133903133903134
0.02685546875,0.8131972466176122
0.02685546875,0.8132415757000475
0.02685546875,0.8132858837485172
0.02685546875,0.8133301707779886
0.02734375,0.8133744368034147
0.02734375,0.8134186818397344
0.02734375,0.8134629059018725
0.02734375,0.8135071090047393
0.02734375,0.8135512911632314
0.02734375,0.8133585978209379
0.02734375,0.8131659957376273
0.02734375,0.8132102272727273
0.02783203125,0.8132544378698224
0.02783203125,0.8132986275437766
0.02783203125,0.8133427963094393
0.02783203125,0.8133869441816461
0.02783203125,0.8134310711752187
0.02783203125,0.8132387706855791
0.02783203125,0.8132829118411723
0.0283203125,0.8133270321361059
0.0283203125,0.8133711315851642
0.0283203125,0.8131790269248937
0.0283203125,0.8132231404958677
0.0283203125,0.8130311614730878
0.0283203125,0.8130752891196601
0.0283203125,0.8131193959414819
0.0283203125,0.8129275772587875
0.02880859375,0.8129716981132076
0.02880859375,0.8130157981608112
0.02880859375,0.813059877416313
0.02880859375,0.8131039358944143
0.02880859375,0.8131479736098021
0.029296875,0.8131919905771496
0.029296875,0.8130004710315591
0.029296875,0.8130445020014128
0.029296875,0.8130885122410546
0.02978515625,0.8131325017651212
0.02978515625,0.8131764705882353
0.02978515625,0.8132204187250058
0.02978515625,0.8132643461900282
0.02978515625,0.8133082529978839
0.0302734375,0.81311706629055
0.0302734375,0.8131609870740305
0.0302734375,0.8129699248120301
0.0302734375,0.8130138595254874
0.0302734375,0.8130577736026303
0.03076171875,0.812866870157314
0.03076171875,0.8126760563380282
0.03125,0.8127200187749355
0.03125,0.8127639605818865
0.03125,0.812807881773399
0.03125,0.8126172607879925
0.03125,0.8124267291910903
0.03125,0.8124706985466479
0.03173828125,0.8125146472931802
0.03173828125,0.8125585754451734
0.03173828125,0.8126024830171
0.03173828125,0.8126463700234192
0.03173828125,0.8126902364785764
0.03173828125,0.8127340823970037
0.03173828125,0.8127779077931195
0.03173828125,0.8125877398221806
0.03173828125,0.8126315789473684
0.03173828125,0.8126753975678204
0.03173828125,0.8127191956979191
0.0322265625,0.8127629733520336
0.0322265625,0.8128067305445198
0.0322265625,0.8128504672897197
0.0322265625,0.812660593319318
0.0322265625,0.812704343764596
0.03271484375,0.8127480737800608
0.03271484375,0.8127917833800187
0.03271484375,0.8126021003500583
0.03271484375,0.8126458236117592
0.03271484375,0.8126895264753907
0.03271484375,0.8127332089552238
0.033203125,0.8127768710655164
0.03369140625,0.8125874125874126
0.03369140625,0.8126310883243999
0.03369140625,0.8126747437092264
0.0341796875,0.8127183787561146
0.0341796875,0.8125291103865859
0.03466796875,0.8123399301513388
0.03466796875,0.8121508379888268
0.03466796875,0.8121945543402374
0.03466796875,0.8122382503489995
0.03466796875,0.8122819260293092
0.03466796875,0.812093023255814
0.03564453125,0.8119042083236456
0.03564453125,0.8119479311947931
0.0361328125,0.8119916337438996
0.03662109375,0.8120353159851301
0.037109375,0.8120789779326365
0.03759765625,0.8118903855085927
0.03759765625,0.811934060831205
0.03759765625,0.8119777158774373
0.03857421875,0.8120213506614063
0.03857421875,0.8120649651972158
0.03857421875,0.8118765947575969
0.0400390625,0.8119202226345084
0.0400390625,0.8117319731045676
0.04052734375,0.8115438108484005
0.04052734375,0.8115874855156431
0.04052734375,0.811631139944393
0.041015625,0.8114431318044939
0.04150390625,0.8114867994441871
0.04150390625,0.8115304468626997
0.04150390625,0.8115740740740741
0.04296875,0.8116176810923398
0.046875,0.8116612679315132
0.04736328125,0.8114735137635901
0.0478515625,0.8112858464384829
0.05078125,0.8113294797687861
0.05126953125,0.811373092926491
0.05224609375,0.8114166859255836
0.05224609375,0.8114602587800369
0.05615234375,0.8115038115038115
0.056640625,0.8115473441108545
0.05810546875,0.8115908566151004
0.0595703125,0.8114035087719298
0.0634765625,0.8112162474036464
0.0634765625,0.811259806183664
0.06494140625,0.8113033448673587
0.0654296875,0.8113468634686347
0.06640625,0.8113903620013835


==> data/NCI109_bound_4.dat <==
q meanAcc stdAcc meanErr stdErr
31.1127 0.0812 0.0342 10906.0385 635.4201
62.2254 0.0876 0.0440 11770.5082 755.6461
90.5097 0.1037 0.0433 12313.1523 829.8513
123.0366 0.1169 0.0434 12804.5820 896.0559
155.5635 0.1382 0.0403 13212.2382 950.1747
211.5663 0.1564 0.0429 13794.4993 1026.0964
1018.2337 0.1731 0.0405 18023.3635 1519.8068


==> data/PROTEINS_2.csv <==
distance, meanAcc, stdAcc
11.3137, 0.8425, 0.0242
14.5664, 0.7205, 0.0213
19.7990, 0.7748, 0.0253
28.5671, 0.7661, 0.0162
42.7800, 0.7483, 0.0217
88.5298, 0.7403, 0.0184
967.3221, 0.7650, 0.0207


==> data/PROTEINS_4.csv <==
distance, meanAcc, stdAcc
293.1665, 0.7706, 0.0555
519.0164, 0.7343, 0.0363
654.7102, 0.7700, 0.0349
1105.9150, 0.7537, 0.0269
1837.0634, 0.7250, 0.0294
3295.4004, 0.7390, 0.0274
30794.5000, 0.7625, 0.0262


==> data/PROTEINS_6.csv <==
distance, meanAcc, stdAcc
5554.9600, 0.7410, 0.0248
9724.6983, 0.7043, 0.0263
15216.4427, 0.7416, 0.0390
25573.5059, 0.7301, 0.0229
45270.7441, 0.7129, 0.0233
81157.3305, 0.7220, 0.0209
888758.2500, 0.7516, 0.0187


==> data/PROTEINS_bound_4.dat <==
q meanAcc stdAcc meanErr stdErr
293.1665 -0.0194 0.0664 17444.6096 262.2050
519.0164 0.0169 0.0527 18336.7403 302.4529
654.7102 -0.0189 0.0504 18771.7648 320.5344
1105.9150 -0.0026 0.0416 19966.0332 365.4205
1837.0634 0.0261 0.0436 21515.4978 414.8523
3295.4004 0.0121 0.0397 24054.1175 480.1086
30794.5000 -0.0114 0.0369 57501.4654 839.4227

==> data/Proteins_TMD_1layer_best.csv <==
Distance,CumulativeAccuracy
2.0,1.0
2.0,1.0
2.0,0.6666666666666666
2.0,0.5
2.0,0.6
2.0,0.6666666666666666
2.0,0.7142857142857143
2.0,0.75
2.0,0.6666666666666666
2.0,0.7
2.0,0.7272727272727273
2.0,0.75
2.0,0.7692307692307693
2.0,0.7857142857142857
2.0,0.8
2.0,0.8125
2.0,0.8235294117647058
2.0,0.8333333333333334
2.0,0.7894736842105263
2.0,0.8
3.414213538169861,0.8095238095238095
3.414213538169861,0.8181818181818182
3.414213538169861,0.782608695652174
3.414213538169861,0.75
3.414213538169861,0.72
3.414213538169861,0.7307692307692307
3.414213538169861,0.7407407407407407
3.414213538169861,0.75
3.414213538169861,0.7586206896551724
3.414213538169861,0.7666666666666667
3.414213538169861,0.7741935483870968
3.414213538169861,0.78125
3.414213538169861,0.7878787878787878
3.414213538169861,0.7941176470588235
3.414213538169861,0.8
3.414213538169861,0.7777777777777778
3.414213538169861,0.7567567567567568
3.414213538169861,0.7631578947368421
3.414213538169861,0.7692307692307693
3.414213538169861,0.775
4.0,0.7804878048780488
4.0,0.7619047619047619
4.0,0.7674418604651163
4.0,0.75
4.0,0.7555555555555555
4.0,0.7391304347826086
4.0,0.723404255319149
4.0,0.7291666666666666
4.0,0.7346938775510204
4.0,0.74
5.414213538169861,0.7450980392156863
5.414213538169861,0.75
5.414213538169861,0.7547169811320755
5.414213538169861,0.7592592592592593
5.414213538169861,0.7636363636363637
5.414213538169861,0.7678571428571429
5.414213538169861,0.7719298245614035
5.414213538169861,0.7586206896551724
5.414213538169861,0.7457627118644068
5.414213538169861,0.7333333333333333
5.414213538169861,0.7377049180327869
5.414213538169861,0.7419354838709677
5.414213538169861,0.746031746031746
5.414213538169861,0.75
5.414213538169861,0.7538461538461538
5.414213538169861,0.7575757575757576
5.414213538169861,0.7611940298507462
5.414213538169861,0.75
5.414213538169861,0.7391304347826086
5.414213538169861,0.7428571428571429
6.0,0.7464788732394366
6.0,0.7361111111111112
6.0,0.7397260273972602
6.0,0.7432432432432432
6.0,0.7333333333333333
6.0,0.7368421052631579
6.0,0.7402597402597403
6.0,0.7435897435897436
6.0,0.7468354430379747
6.0,0.75
6.2426406145095825,0.7530864197530864
6.2426406145095825,0.7560975609756098
6.2426406145095825,0.7590361445783133
6.2426406145095825,0.75
6.2426406145095825,0.7529411764705882
6.2426406145095825,0.7441860465116279
6.2426406145095825,0.7471264367816092
6.2426406145095825,0.75
6.2426406145095825,0.7415730337078652
6.2426406145095825,0.7333333333333333
6.2426406145095825,0.7362637362637363
6.2426406145095825,0.7391304347826086
6.2426406145095825,0.7419354838709677
6.2426406145095825,0.7446808510638298
6.2426406145095825,0.7473684210526316
6.2426406145095825,0.75
6.2426406145095825,0.7422680412371134
6.2426406145095825,0.7448979591836735
6.2426406145095825,0.7474747474747475
6.2426406145095825,0.75
6.2426406145095825,0.7524752475247525
6.2426406145095825,0.7549019607843137
6.2426406145095825,0.7572815533980582
6.2426406145095825,0.75
6.2426406145095825,0.7523809523809524
6.2426406145095825,0.7452830188679245
6.2426406145095825,0.7476635514018691
6.2426406145095825,0.75
6.2426406145095825,0.7522935779816514
6.2426406145095825,0.7545454545454545
6.414213538169861,0.7567567567567568
6.414213538169861,0.7589285714285714
6.414213538169861,0.7522123893805309
6.414213538169861,0.7543859649122807
6.414213538169861,0.7565217391304347
6.414213538169861,0.7586206896551724
6.414213538169861,0.7606837606837606
6.414213538169861,0.7542372881355932
6.414213538169861,0.7563025210084033
6.414213538169861,0.7583333333333333
7.0,0.7520661157024794
7.0,0.7540983606557377
7.0,0.7479674796747967
7.0,0.75
7.0,0.744
7.0,0.746031746031746
7.0,0.7480314960629921
7.0,0.75
7.0,0.751937984496124
7.0,0.7461538461538462
7.656854152679443,0.7480916030534351
7.656854152679443,0.75
7.656854152679443,0.7443609022556391
7.656854152679443,0.746268656716418
7.656854152679443,0.7407407407407407
7.656854152679443,0.7426470588235294
7.656854152679443,0.7372262773722628
7.656854152679443,0.7318840579710145
7.656854152679443,0.7338129496402878
7.656854152679443,0.7357142857142858
7.656854152679443,0.7375886524822695
7.656854152679443,0.7394366197183099
7.656854152679443,0.7412587412587412
7.656854152679443,0.7361111111111112
7.656854152679443,0.7379310344827587
7.656854152679443,0.7397260273972602
7.656854152679443,0.7414965986394558
7.656854152679443,0.7432432432432432
7.656854152679443,0.7449664429530202
7.656854152679443,0.74
8.242640614509583,0.7417218543046358
8.242640614509583,0.743421052631579
8.242640614509583,0.7450980392156863
8.242640614509583,0.7467532467532467
8.242640614509583,0.7419354838709677
8.242640614509583,0.7371794871794872
8.242640614509583,0.7388535031847133
8.242640614509583,0.740506329113924
8.242640614509583,0.7358490566037735
8.242640614509583,0.7375
8.828427076339722,0.7391304347826086
8.828427076339722,0.7407407407407407
8.828427076339722,0.7361963190184049
8.828427076339722,0.7378048780487805
8.828427076339722,0.7393939393939394
8.828427076339722,0.7349397590361446
8.828427076339722,0.7365269461077845
8.828427076339722,0.7321428571428571
8.828427076339722,0.727810650887574
8.828427076339722,0.7294117647058823
8.828427076339722,0.7251461988304093
8.828427076339722,0.7267441860465116
8.828427076339722,0.7283236994219653
8.828427076339722,0.7298850574712644
8.828427076339722,0.7314285714285714
8.828427076339722,0.7329545454545454
8.828427076339722,0.7344632768361582
8.828427076339722,0.7359550561797753
8.828427076339722,0.7374301675977654
8.828427076339722,0.7388888888888889
9.41421353816986,0.7403314917127072
9.41421353816986,0.7362637362637363
9.41421353816986,0.7377049180327869
9.41421353816986,0.7336956521739131
9.41421353816986,0.7297297297297297
9.41421353816986,0.7311827956989247
9.41421353816986,0.732620320855615
9.41421353816986,0.7340425531914894
9.41421353816986,0.7354497354497355
9.41421353816986,0.7315789473684211
9.41421353816986,0.7277486910994765
9.41421353816986,0.7291666666666666
9.41421353816986,0.7305699481865285
9.41421353816986,0.7319587628865979
9.41421353816986,0.7333333333333333
9.41421353816986,0.7346938775510204
9.41421353816986,0.7360406091370558
9.41421353816986,0.7373737373737373
9.41421353816986,0.7386934673366834
9.41421353816986,0.74
9.656854152679443,0.7412935323383084
9.656854152679443,0.7425742574257426
9.656854152679443,0.7438423645320197
9.656854152679443,0.7450980392156863
9.656854152679443,0.7463414634146341
9.656854152679443,0.7475728155339806
9.656854152679443,0.748792270531401
9.656854152679443,0.7451923076923077
9.656854152679443,0.7464114832535885
9.656854152679443,0.7428571428571429
10.828427076339722,0.7440758293838863
10.828427076339722,0.7452830188679245
10.828427076339722,0.7417840375586855
10.828427076339722,0.7429906542056075
10.828427076339722,0.7441860465116279
10.828427076339722,0.7453703703703703
10.828427076339722,0.7419354838709677
10.828427076339722,0.7431192660550459
10.828427076339722,0.7397260273972602
10.828427076339722,0.740909090909091
11.0,0.7420814479638009
11.0,0.7432432432432432
11.0,0.7443946188340808
11.0,0.7455357142857143
11.0,0.7466666666666667
11.0,0.7433628318584071
11.0,0.7444933920704846
11.0,0.7456140350877193
11.0,0.7467248908296943
11.0,0.7478260869565218
11.656854152679443,0.7489177489177489
11.656854152679443,0.7456896551724138
11.656854152679443,0.7467811158798283
11.656854152679443,0.7478632478632479
11.656854152679443,0.7489361702127659
11.656854152679443,0.75
11.656854152679443,0.7510548523206751
11.656854152679443,0.7521008403361344
11.656854152679443,0.7489539748953975
11.656854152679443,0.75
11.656854152679443,0.7510373443983402
11.656854152679443,0.7520661157024794
11.656854152679443,0.7530864197530864
11.656854152679443,0.75
11.656854152679443,0.7510204081632653
11.656854152679443,0.7520325203252033
11.656854152679443,0.7489878542510121
11.656854152679443,0.7459677419354839
11.656854152679443,0.7429718875502008
11.656854152679443,0.744
12.0,0.7450199203187251
12.0,0.746031746031746
12.0,0.7470355731225297
12.0,0.7440944881889764
12.0,0.7411764705882353
12.0,0.7421875
12.0,0.7431906614785992
12.0,0.7441860465116279
12.0,0.7413127413127413
12.0,0.7423076923076923
12.41421353816986,0.7432950191570882
12.41421353816986,0.7442748091603053
12.41421353816986,0.7452471482889734
12.41421353816986,0.7462121212121212
12.41421353816986,0.7471698113207547
12.41421353816986,0.7481203007518797
12.41421353816986,0.7490636704119851
12.41421353816986,0.75
12.41421353816986,0.7472118959107806
12.41421353816986,0.7444444444444445
12.485281229019165,0.7453874538745388
12.485281229019165,0.7463235294117647
12.485281229019165,0.7472527472527473
12.485281229019165,0.7445255474452555
12.485281229019165,0.7454545454545455
12.485281229019165,0.7463768115942029
12.485281229019165,0.7436823104693141
12.485281229019165,0.7410071942446043
12.485281229019165,0.7419354838709677
12.485281229019165,0.7428571428571429
13.071067690849304,0.7437722419928826
13.071067690849304,0.7446808510638298
13.071067690849304,0.7420494699646644
13.071067690849304,0.7429577464788732
13.071067690849304,0.743859649122807
13.071067690849304,0.7447552447552448
13.071067690849304,0.7456445993031359
13.071067690849304,0.7430555555555556
13.071067690849304,0.740484429065744
13.071067690849304,0.7413793103448276
13.899494767189026,0.7422680412371134
13.899494767189026,0.7431506849315068
13.899494767189026,0.7440273037542662
13.899494767189026,0.7448979591836735
13.899494767189026,0.7423728813559322
13.899494767189026,0.7432432432432432
13.899494767189026,0.7441077441077442
13.899494767189026,0.7449664429530202
13.899494767189026,0.7424749163879598
13.899494767189026,0.7433333333333333
14.242640614509583,0.7441860465116279
14.242640614509583,0.7417218543046358
14.242640614509583,0.7425742574257426
14.242640614509583,0.743421052631579
14.242640614509583,0.740983606557377
14.242640614509583,0.7418300653594772
14.242640614509583,0.742671009771987
14.242640614509583,0.7435064935064936
14.242640614509583,0.7443365695792881
14.242640614509583,0.7419354838709677
14.485281229019165,0.7427652733118971
14.485281229019165,0.7435897435897436
14.485281229019165,0.744408945686901
14.485281229019165,0.7420382165605095
14.485281229019165,0.7428571428571429
14.485281229019165,0.7436708860759493
14.485281229019165,0.7444794952681388
14.485281229019165,0.7452830188679245
14.485281229019165,0.7460815047021944
14.485281229019165,0.746875
14.485281229019165,0.7476635514018691
14.485281229019165,0.7484472049689441
14.485281229019165,0.7461300309597523
14.485281229019165,0.7469135802469136
14.485281229019165,0.7476923076923077
14.485281229019165,0.745398773006135
14.485281229019165,0.746177370030581
14.485281229019165,0.7469512195121951
14.485281229019165,0.7477203647416414
14.485281229019165,0.7484848484848485
14.656854152679443,0.7462235649546828
14.656854152679443,0.7469879518072289
14.656854152679443,0.7477477477477478
14.656854152679443,0.7455089820359282
14.656854152679443,0.746268656716418
14.656854152679443,0.7470238095238095
14.656854152679443,0.7477744807121661
14.656854152679443,0.7485207100591716
14.656854152679443,0.7463126843657817
14.656854152679443,0.7470588235294118
14.828427076339722,0.7478005865102639
14.828427076339722,0.7456140350877193
14.828427076339722,0.7463556851311953
14.828427076339722,0.747093023255814
14.828427076339722,0.7478260869565218
14.828427076339722,0.7456647398843931
14.828427076339722,0.7463976945244957
14.828427076339722,0.7442528735632183
14.828427076339722,0.7449856733524355
14.828427076339722,0.7428571428571429
15.071067690849304,0.7407407407407407
15.071067690849304,0.7386363636363636
15.071067690849304,0.7393767705382436
15.071067690849304,0.7401129943502824
15.071067690849304,0.7408450704225352
15.071067690849304,0.7415730337078652
15.071067690849304,0.7394957983193278
15.071067690849304,0.7374301675977654
15.071067690849304,0.7381615598885793
15.071067690849304,0.7388888888888889
16.14213538169861,0.739612188365651
16.14213538169861,0.7403314917127072
16.14213538169861,0.7410468319559229
16.14213538169861,0.7417582417582418
16.14213538169861,0.7424657534246575
16.14213538169861,0.7404371584699454
16.14213538169861,0.7411444141689373
16.14213538169861,0.7418478260869565
16.14213538169861,0.7398373983739838
16.14213538169861,0.7405405405405405
16.656854152679443,0.7412398921832885
16.656854152679443,0.7419354838709677
16.656854152679443,0.7426273458445041
16.656854152679443,0.7433155080213903
16.656854152679443,0.744
16.656854152679443,0.7420212765957447
16.656854152679443,0.7427055702917772
16.656854152679443,0.7407407407407407
16.656854152679443,0.7387862796833773
16.656854152679443,0.7394736842105263
16.656854152679443,0.7401574803149606
16.656854152679443,0.7408376963350786
16.656854152679443,0.7389033942558747
16.656854152679443,0.7395833333333334
16.656854152679443,0.7376623376623377
16.656854152679443,0.7357512953367875
16.656854152679443,0.7364341085271318
16.656854152679443,0.7371134020618557
16.656854152679443,0.7352185089974294
16.656854152679443,0.735897435897436
16.97056245803833,0.7365728900255755
16.97056245803833,0.7346938775510204
16.97056245803833,0.7353689567430025
16.97056245803833,0.7360406091370558
16.97056245803833,0.7341772151898734
16.97056245803833,0.7348484848484849
16.97056245803833,0.7329974811083123
16.97056245803833,0.7336683417085427
16.97056245803833,0.7343358395989975
16.97056245803833,0.735
17.0,0.7331670822942643
17.0,0.7338308457711443
17.0,0.7320099255583127
17.0,0.7326732673267327
17.0,0.7333333333333333
17.0,0.7339901477832512
17.0,0.7346437346437347
17.0,0.7352941176470589
17.0,0.7334963325183375
17.0,0.7317073170731707
18.071067690849304,0.732360097323601
18.071067690849304,0.7305825242718447
18.071067690849304,0.7312348668280871
18.071067690849304,0.7318840579710145
18.071067690849304,0.7325301204819277
18.071067690849304,0.7331730769230769
18.071067690849304,0.7314148681055156
18.071067690849304,0.7320574162679426
18.071067690849304,0.7326968973747017
18.071067690849304,0.7333333333333333
18.071067690849304,0.7339667458432304
18.071067690849304,0.7322274881516587
18.071067690849304,0.7328605200945626
18.071067690849304,0.7334905660377359
18.071067690849304,0.731764705882353
18.071067690849304,0.7323943661971831
18.071067690849304,0.7330210772833724
18.071067690849304,0.7313084112149533
18.071067690849304,0.7319347319347319
18.071067690849304,0.7325581395348837
18.242640614509583,0.7331786542923434
18.242640614509583,0.7337962962962963
18.242640614509583,0.7344110854503464
18.242640614509583,0.7327188940092166
18.242640614509583,0.7333333333333333
18.242640614509583,0.7339449541284404
18.242640614509583,0.7345537757437071
18.242640614509583,0.7351598173515982
18.242640614509583,0.7357630979498861
18.242640614509583,0.7340909090909091
19.071067690849304,0.7324263038548753
19.071067690849304,0.7330316742081447
19.071067690849304,0.7313769751693002
19.071067690849304,0.7319819819819819
19.071067690849304,0.7325842696629213
19.071067690849304,0.7331838565022422
19.071067690849304,0.7337807606263982
19.071067690849304,0.7321428571428571
19.071067690849304,0.732739420935412
19.071067690849304,0.7333333333333333
19.485281229019165,0.7317073170731707
19.485281229019165,0.7323008849557522
19.485281229019165,0.7328918322295805
19.485281229019165,0.7334801762114538
19.485281229019165,0.734065934065934
19.485281229019165,0.7346491228070176
19.485281229019165,0.7330415754923414
19.485281229019165,0.7336244541484717
19.485281229019165,0.7342047930283224
19.485281229019165,0.7347826086956522
19.656854152679443,0.735357917570499
19.656854152679443,0.7359307359307359
19.656854152679443,0.7365010799136069
19.656854152679443,0.7370689655172413
19.656854152679443,0.7376344086021506
19.656854152679443,0.7360515021459227
19.656854152679443,0.7366167023554604
19.656854152679443,0.7371794871794872
19.656854152679443,0.7377398720682303
19.656854152679443,0.7361702127659574
19.82842707633972,0.7367303609341825
19.82842707633972,0.7372881355932204
19.82842707633972,0.7378435517970402
19.82842707633972,0.7383966244725738
19.82842707633972,0.7389473684210527
19.82842707633972,0.7394957983193278
19.82842707633972,0.7379454926624738
19.82842707633972,0.7384937238493724
19.82842707633972,0.7390396659707724
19.82842707633972,0.7395833333333334
20.071067690849304,0.738045738045738
20.071067690849304,0.7385892116182573
20.071067690849304,0.7370600414078675
20.071067690849304,0.7355371900826446
20.071067690849304,0.734020618556701
20.071067690849304,0.7345679012345679
20.071067690849304,0.7351129363449692
20.071067690849304,0.735655737704918
20.071067690849304,0.7361963190184049
20.071067690849304,0.736734693877551
20.14213538169861,0.7372708757637475
20.14213538169861,0.7378048780487805
20.14213538169861,0.7363083164300203
20.14213538169861,0.7348178137651822
20.14213538169861,0.7333333333333333
20.14213538169861,0.7338709677419355
20.14213538169861,0.7344064386317908
20.14213538169861,0.7349397590361446
20.14213538169861,0.7354709418837675
20.14213538169861,0.736
20.656854152679443,0.7365269461077845
20.656854152679443,0.7370517928286853
20.656854152679443,0.7375745526838966
20.656854152679443,0.7380952380952381
20.656854152679443,0.7366336633663366
20.656854152679443,0.7371541501976284
20.656854152679443,0.73767258382643
20.656854152679443,0.7381889763779528
20.656854152679443,0.7387033398821218
20.656854152679443,0.7392156862745098
21.0,0.7397260273972602
21.0,0.73828125
21.0,0.7387914230019493
21.0,0.7373540856031129
21.0,0.7359223300970874
21.0,0.7364341085271318
21.0,0.7369439071566731
21.0,0.7374517374517374
21.0,0.7379576107899807
21.0,0.7384615384615385
21.242640614509583,0.7389635316698656
21.242640614509583,0.7394636015325671
21.242640614509583,0.7380497131931166
21.242640614509583,0.7385496183206107
21.242640614509583,0.7390476190476191
21.242640614509583,0.7395437262357415
21.242640614509583,0.7381404174573055
21.242640614509583,0.7386363636363636
21.242640614509583,0.7372400756143668
21.242640614509583,0.7377358490566037
21.485281229019165,0.7382297551789078
21.485281229019165,0.7387218045112782
21.485281229019165,0.7373358348968105
21.485281229019165,0.7378277153558053
21.485281229019165,0.7383177570093458
21.485281229019165,0.7388059701492538
21.485281229019165,0.7374301675977654
21.485281229019165,0.7379182156133829
21.485281229019165,0.738404452690167
21.485281229019165,0.737037037037037
21.82842707633972,0.7375231053604436
21.82842707633972,0.7380073800738007
21.82842707633972,0.7384898710865562
21.82842707633972,0.7371323529411765
21.82842707633972,0.7376146788990826
21.82842707633972,0.7380952380952381
21.82842707633972,0.7385740402193784
21.82842707633972,0.7372262773722628
21.82842707633972,0.7377049180327869
21.82842707633972,0.7381818181818182
21.899494767189026,0.7386569872958257
21.899494767189026,0.7391304347826086
21.899494767189026,0.7377938517179023
21.899494767189026,0.7364620938628159
21.899494767189026,0.736936936936937
21.899494767189026,0.737410071942446
21.899494767189026,0.7360861759425493
21.899494767189026,0.7365591397849462
21.899494767189026,0.7370304114490162
21.899494767189026,0.7375
22.82842707633972,0.7379679144385026
22.82842707633972,0.7384341637010676
22.82842707633972,0.738898756660746
22.82842707633972,0.7375886524822695
22.82842707633972,0.7380530973451327
22.82842707633972,0.7385159010600707
22.82842707633972,0.7389770723104057
22.82842707633972,0.7394366197183099
22.82842707633972,0.7381370826010545
22.82842707633972,0.7385964912280701
22.899494767189026,0.7390542907180385
22.899494767189026,0.7395104895104895
22.899494767189026,0.7382198952879581
22.899494767189026,0.7386759581881533
22.899494767189026,0.7391304347826086
22.899494767189026,0.7395833333333334
22.899494767189026,0.7400346620450606
22.899494767189026,0.740484429065744
22.899494767189026,0.7392055267702936
22.899494767189026,0.7379310344827587
22.899494767189026,0.7366609294320138
22.899494767189026,0.7371134020618557
22.899494767189026,0.7375643224699828
22.899494767189026,0.738013698630137
22.899494767189026,0.7384615384615385
22.899494767189026,0.7389078498293515
22.899494767189026,0.7393526405451448
22.899494767189026,0.7380952380952381
22.899494767189026,0.7385398981324278
22.899494767189026,0.7389830508474576
23.14213538169861,0.739424703891709
23.14213538169861,0.7381756756756757
23.14213538169861,0.7386172006745363
23.14213538169861,0.7390572390572391
23.14213538169861,0.7394957983193278
23.14213538169861,0.7399328859060402
23.14213538169861,0.7386934673366834
23.14213538169861,0.7391304347826086
23.14213538169861,0.7395659432387313
23.14213538169861,0.74
23.313708305358887,0.7387687188019967
23.313708305358887,0.739202657807309
23.313708305358887,0.7396351575456053
23.313708305358887,0.7400662251655629
23.313708305358887,0.740495867768595
23.313708305358887,0.740924092409241
23.313708305358887,0.7413509060955519
23.313708305358887,0.7417763157894737
23.313708305358887,0.7422003284072249
23.313708305358887,0.7426229508196721
24.071067690849304,0.7430441898527005
24.071067690849304,0.7434640522875817
24.071067690849304,0.7438825448613376
24.071067690849304,0.744299674267101
24.071067690849304,0.7447154471544716
24.071067690849304,0.7451298701298701
24.071067690849304,0.7455429497568882
24.071067690849304,0.7459546925566343
24.071067690849304,0.7463651050080775
24.071067690849304,0.7467741935483871
24.82842707633972,0.7471819645732689
24.82842707633972,0.7459807073954984
24.82842707633972,0.7463884430176565
24.82842707633972,0.7467948717948718
24.82842707633972,0.7472
24.82842707633972,0.7476038338658147
24.82842707633972,0.748006379585327
24.82842707633972,0.7484076433121019
24.82842707633972,0.7488076311605724
24.82842707633972,0.7492063492063492
25.313708305358887,0.7496038034865293
25.313708305358887,0.7484177215189873
25.313708305358887,0.7488151658767772
25.313708305358887,0.749211356466877
25.313708305358887,0.7496062992125985
25.313708305358887,0.75
25.313708305358887,0.7488226059654631
25.313708305358887,0.7492163009404389
25.313708305358887,0.7480438184663537
25.313708305358887,0.7484375
25.41421353816986,0.7472698907956318
25.41421353816986,0.7476635514018691
25.41421353816986,0.7480559875583204
25.41421353816986,0.7484472049689441
25.41421353816986,0.7488372093023256
25.41421353816986,0.7476780185758514
25.41421353816986,0.7480680061823802
25.41421353816986,0.7469135802469136
25.41421353816986,0.7473035439137135
25.41421353816986,0.7461538461538462
25.485281229019165,0.7465437788018433
25.485281229019165,0.7469325153374233
25.485281229019165,0.7473200612557427
25.485281229019165,0.7477064220183486
25.485281229019165,0.7480916030534351
25.485281229019165,0.7469512195121951
25.485281229019165,0.745814307458143
25.485281229019165,0.7462006079027356
25.485281229019165,0.7465857359635811
25.485281229019165,0.746969696969697
25.55634891986847,0.7473524962178517
25.55634891986847,0.7477341389728097
25.55634891986847,0.7481146304675717
25.55634891986847,0.7469879518072289
25.55634891986847,0.7473684210526316
25.55634891986847,0.7462462462462462
25.55634891986847,0.7466266866566716
25.55634891986847,0.7455089820359282
25.55634891986847,0.7443946188340808
25.55634891986847,0.744776119402985
25.899494767189026,0.7451564828614009
25.899494767189026,0.7455357142857143
25.899494767189026,0.7459138187221397
25.899494767189026,0.7462908011869436
25.899494767189026,0.7466666666666667
25.899494767189026,0.7470414201183432
25.899494767189026,0.7459379615952733
25.899494767189026,0.7463126843657817
25.899494767189026,0.7466863033873343
25.899494767189026,0.7470588235294118
26.242640614509583,0.7474302496328928
26.242640614509583,0.7478005865102639
26.242640614509583,0.746705710102489
26.242640614509583,0.7470760233918129
26.242640614509583,0.7474452554744525
26.242640614509583,0.7478134110787172
26.242640614509583,0.7467248908296943
26.242640614509583,0.747093023255814
26.242640614509583,0.7474600870827286
26.242640614509583,0.7463768115942029
26.899494767189026,0.7467438494934877
26.899494767189026,0.7471098265895953
26.899494767189026,0.7474747474747475
26.899494767189026,0.7463976945244957
26.899494767189026,0.7453237410071942
26.899494767189026,0.7456896551724138
26.899494767189026,0.7460545193687231
26.899494767189026,0.7464183381088825
26.899494767189026,0.7467811158798283
26.899494767189026,0.7471428571428571
27.485281229019165,0.7475035663338089
27.485281229019165,0.7478632478632479
27.485281229019165,0.748221906116643
27.485281229019165,0.7485795454545454
27.485281229019165,0.7475177304964539
27.485281229019165,0.7478753541076487
27.485281229019165,0.7468175388967468
27.485281229019165,0.7457627118644068
27.485281229019165,0.7461212976022567
27.485281229019165,0.7450704225352113
27.656854152679443,0.7454289732770746
27.656854152679443,0.7457865168539326
27.656854152679443,0.7461430575035063
27.656854152679443,0.7464985994397759
27.656854152679443,0.7468531468531469
27.656854152679443,0.7472067039106145
27.656854152679443,0.7461645746164575
27.656854152679443,0.745125348189415
27.656854152679443,0.7454798331015299
27.656854152679443,0.7458333333333333
28.38477599620819,0.7447988904299584
28.38477599620819,0.7451523545706371
28.38477599620819,0.7455048409405256
28.38477599620819,0.744475138121547
28.38477599620819,0.7448275862068966
28.38477599620819,0.743801652892562
28.38477599620819,0.7441540577716643
28.38477599620819,0.7431318681318682
28.38477599620819,0.7434842249657064
28.38477599620819,0.7424657534246575
32.24264061450958,0.7414500683994528
32.24264061450958,0.7418032786885246
32.24264061450958,0.7421555252387448
32.24264061450958,0.7425068119891008
32.24264061450958,0.7428571428571429
32.24264061450958,0.7432065217391305
32.24264061450958,0.7435549525101763
32.24264061450958,0.7425474254742548
32.24264061450958,0.7415426251691475
32.24264061450958,0.7418918918918919
33.41421353816986,0.7408906882591093
33.41421353816986,0.7412398921832885
33.41421353816986,0.7415881561238223
33.41421353816986,0.7419354838709677
33.41421353816986,0.7422818791946308
33.41421353816986,0.7426273458445041
33.41421353816986,0.7429718875502008
33.41421353816986,0.7433155080213903
33.41421353816986,0.7436582109479306
33.41421353816986,0.7426666666666667
35.0,0.7430093209054593
35.0,0.7420212765957447
35.0,0.7423638778220452
35.0,0.7427055702917772
35.0,0.7417218543046358
35.0,0.7420634920634921
35.0,0.7410832232496698
35.0,0.741424802110818
35.0,0.7404479578392622
35.0,0.7407894736842106
35.899494767189026,0.7398160315374507
35.899494767189026,0.7388451443569554
35.899494767189026,0.7378768020969856
35.899494767189026,0.7382198952879581
35.899494767189026,0.738562091503268
35.899494767189026,0.7389033942558747
35.899494767189026,0.7392438070404173
35.899494767189026,0.7395833333333334
35.899494767189026,0.7399219765929779
35.899494767189026,0.7402597402597403
39.72792184352875,0.7405966277561609
39.72792184352875,0.7409326424870466
39.72792184352875,0.7399741267787839
39.72792184352875,0.7403100775193798
39.72792184352875,0.7406451612903225
39.72792184352875,0.740979381443299
39.72792184352875,0.7413127413127413
39.72792184352875,0.7416452442159382
39.72792184352875,0.7419768934531451
39.72792184352875,0.7423076923076923
40.79898953437805,0.7426376440460948
40.79898953437805,0.7429667519181585
40.79898953437805,0.7420178799489144
40.79898953437805,0.7410714285714286
40.79898953437805,0.7401273885350318
40.79898953437805,0.7404580152671756
40.79898953437805,0.7407878017789072
40.79898953437805,0.7398477157360406
40.79898953437805,0.7401774397972116
40.79898953437805,0.740506329113924
41.14213538169861,0.7408343868520859
41.14213538169861,0.73989898989899
41.14213538169861,0.7402269861286255
41.14213538169861,0.7405541561712846
41.14213538169861,0.740880503144654
41.14213538169861,0.7399497487437185
41.14213538169861,0.740276035131744
41.14213538169861,0.7393483709273183
41.14213538169861,0.7396745932415519
41.14213538169861,0.74
41.97056245803833,0.7403245942571786
41.97056245803833,0.7406483790523691
41.97056245803833,0.7409713574097135
41.97056245803833,0.7412935323383084
41.97056245803833,0.7416149068322981
41.97056245803833,0.7406947890818859
41.97056245803833,0.7410161090458488
41.97056245803833,0.7413366336633663
41.97056245803833,0.7404202719406675
41.97056245803833,0.7407407407407407
43.97056245803833,0.7410604192355117
43.97056245803833,0.7401477832512315
43.97056245803833,0.7404674046740467
43.97056245803833,0.7407862407862408
43.97056245803833,0.7398773006134969
43.97056245803833,0.7401960784313726
43.97056245803833,0.7405140758873929
43.97056245803833,0.7408312958435208
43.97056245803833,0.7411477411477412
43.97056245803833,0.7414634146341463
44.426406145095825,0.7417783191230207
44.426406145095825,0.7408759124087592
44.426406145095825,0.741190765492102
44.426406145095825,0.7402912621359223
44.426406145095825,0.7406060606060606
44.426406145095825,0.7409200968523002
44.426406145095825,0.7412333736396615
44.426406145095825,0.7415458937198067
44.426406145095825,0.7406513872135102
44.426406145095825,0.7409638554216867
47.62741661071777,0.740072202166065
47.62741661071777,0.7403846153846154
47.62741661071777,0.7406962785114045
47.62741661071777,0.7410071942446043
47.62741661071777,0.7413173652694611
47.62741661071777,0.7404306220095693
47.62741661071777,0.7407407407407407
47.62741661071777,0.7410501193317423
47.62741661071777,0.7413587604290822
47.62741661071777,0.7404761904761905
52.97056245803833,0.7395957193816884
52.97056245803833,0.7399049881235155
52.97056245803833,0.7402135231316725
52.97056245803833,0.740521327014218
52.97056245803833,0.7408284023668639
52.97056245803833,0.7411347517730497
52.97056245803833,0.7402597402597403
52.97056245803833,0.7405660377358491
52.97056245803833,0.7408716136631331
52.97056245803833,0.7411764705882353
53.24264061450958,0.7414806110458284
53.24264061450958,0.7406103286384976
53.24264061450958,0.7409144196951934
53.24264061450958,0.7412177985948478
53.24264061450958,0.7415204678362574
53.24264061450958,0.741822429906542
53.24264061450958,0.7421236872812136
53.24264061450958,0.7424242424242424
53.24264061450958,0.7427240977881258
53.24264061450958,0.7430232558139535
54.14213538169861,0.743321718931475
54.14213538169861,0.7424593967517401
54.14213538169861,0.7427578215527231
54.14213538169861,0.7430555555555556
54.14213538169861,0.7433526011560694
54.14213538169861,0.74364896073903
54.14213538169861,0.7427912341407151
54.14213538169861,0.7430875576036866
54.14213538169861,0.7422324510932106
54.14213538169861,0.7425287356321839
54.28427076339722,0.7428243398392652
54.28427076339722,0.7431192660550459
54.28427076339722,0.7434135166093929
54.28427076339722,0.7437070938215103
54.28427076339722,0.744
54.28427076339722,0.7431506849315068
54.28427076339722,0.7434435575826682
54.28427076339722,0.7437357630979499
54.28427076339722,0.7440273037542662
54.28427076339722,0.7443181818181818
55.455843687057495,0.7446083995459705
55.455843687057495,0.7448979591836735
55.455843687057495,0.7451868629671574
55.455843687057495,0.745475113122172
55.455843687057495,0.7457627118644068
55.455843687057495,0.7460496613995485
55.455843687057495,0.7463359639233371
55.455843687057495,0.7454954954954955
55.455843687057495,0.7457817772778402
55.455843687057495,0.7460674157303371
57.65685415267944,0.7463524130190797
57.65685415267944,0.7466367713004485
57.65685415267944,0.7458006718924972
57.65685415267944,0.7460850111856824
57.65685415267944,0.7463687150837989
57.65685415267944,0.7466517857142857
57.65685415267944,0.745819397993311
57.65685415267944,0.7461024498886414
57.65685415267944,0.7452725250278087
57.65685415267944,0.7444444444444445
58.21320307254791,0.7447280799112098
58.21320307254791,0.7450110864745011
58.21320307254791,0.7441860465116279
58.21320307254791,0.7444690265486725
58.21320307254791,0.7436464088397791
58.21320307254791,0.7439293598233996
58.21320307254791,0.743109151047409
58.21320307254791,0.7422907488986784
58.21320307254791,0.7425742574257426
58.21320307254791,0.7428571428571429
58.62741661071777,0.743139407244786
58.62741661071777,0.743421052631579
58.62741661071777,0.7437020810514786
58.62741661071777,0.7428884026258206
58.62741661071777,0.7431693989071039
58.62741661071777,0.7434497816593887
58.62741661071777,0.7437295528898582
58.62741661071777,0.7440087145969498
58.62741661071777,0.7442872687704026
58.62741661071777,0.7445652173913043
59.41421353816986,0.744842562432139
59.41421353816986,0.7440347071583514
59.41421353816986,0.7443120260021668
59.41421353816986,0.7445887445887446
59.41421353816986,0.7448648648648649
59.41421353816986,0.744060475161987
59.41421353816986,0.7443365695792881
59.41421353816986,0.7446120689655172
59.41421353816986,0.7448869752421959
59.41421353816986,0.7451612903225806
60.14213538169861,0.7454350161117078
60.14213538169861,0.7457081545064378
60.14213538169861,0.7459807073954984
60.14213538169861,0.7462526766595289
60.14213538169861,0.7454545454545455
60.14213538169861,0.7457264957264957
60.14213538169861,0.7459978655282817
60.14213538169861,0.746268656716418
60.14213538169861,0.7465388711395101
60.14213538169861,0.7468085106382979
63.426406145095825,0.7460148777895855
63.426406145095825,0.7462845010615711
63.426406145095825,0.7465535524920467
63.426406145095825,0.746822033898305
63.426406145095825,0.7470899470899471
63.426406145095825,0.7473572938689218
63.426406145095825,0.747624076029567
63.426406145095825,0.7468354430379747
63.426406145095825,0.7471022128556375
63.426406145095825,0.7473684210526316
76.62741661071777,0.7476340694006309
76.62741661071777,0.7478991596638656
76.62741661071777,0.7471143756558237
76.62741661071777,0.7473794549266247
76.62741661071777,0.7476439790575916
76.62741661071777,0.7468619246861925
76.62741661071777,0.7471264367816092
76.62741661071777,0.7473903966597077
76.62741661071777,0.7476538060479666
76.62741661071777,0.7479166666666667
79.4558436870575,0.7481789802289281
79.4558436870575,0.7474012474012474
79.4558436870575,0.7476635514018691
79.4558436870575,0.7479253112033195
79.4558436870575,0.7481865284974093
79.4558436870575,0.7484472049689441
79.4558436870575,0.7487073422957601
79.4558436870575,0.7489669421487604
79.4558436870575,0.7492260061919505
79.4558436870575,0.7494845360824742
81.35533845424652,0.7497425334706488
81.35533845424652,0.75
81.35533845424652,0.750256937307297
81.35533845424652,0.7505133470225873
81.35533845424652,0.7497435897435898
81.35533845424652,0.75
81.35533845424652,0.7502558853633572
81.35533845424652,0.7505112474437627
81.35533845424652,0.7507660878447395
81.35533845424652,0.75
83.18376553058624,0.7492354740061162
83.18376553058624,0.7484725050916496
83.18376553058624,0.7477110885045778
83.18376553058624,0.7479674796747967
83.18376553058624,0.7482233502538072
83.18376553058624,0.7484787018255578
83.18376553058624,0.7487335359675785
83.18376553058624,0.7479757085020243
83.18376553058624,0.7482305358948432
83.18376553058624,0.7484848484848485
88.76955199241638,0.7487386478304743
88.76955199241638,0.7479838709677419
88.76955199241638,0.7482376636455186
88.76955199241638,0.7474849094567404
88.76955199241638,0.7477386934673367
88.76955199241638,0.7479919678714859
88.76955199241638,0.7472417251755266
88.76955199241638,0.7474949899799599
88.76955199241638,0.7477477477477478
88.76955199241638,0.748
96.66904675960541,0.7482517482517482
96.66904675960541,0.7485029940119761
96.66904675960541,0.748753738783649
96.66904675960541,0.749003984063745
96.66904675960541,0.7492537313432835
96.66904675960541,0.7495029821073559
96.66904675960541,0.7497517378351539
96.66904675960541,0.7490079365079365
96.66904675960541,0.7492566897918731
96.66904675960541,0.7495049504950495
101.0538227558136,0.7487636003956478
101.0538227558136,0.7490118577075099
101.0538227558136,0.7492596248766041
101.0538227558136,0.7495069033530573
101.0538227558136,0.7487684729064039
101.0538227558136,0.7490157480314961
101.0538227558136,0.7492625368731564
101.0538227558136,0.74950884086444
101.0538227558136,0.7497546614327772
101.0538227558136,0.75
140.0538227558136,0.7502448579823702
140.0538227558136,0.7504892367906066
140.0538227558136,0.750733137829912
140.0538227558136,0.7509765625
140.0538227558136,0.751219512195122
140.0538227558136,0.7514619883040936
140.0538227558136,0.7517039922103214
140.0538227558136,0.7519455252918288
140.0538227558136,0.7521865889212828
140.0538227558136,0.7524271844660194
145.4385987520218,0.7526673132880698
145.4385987520218,0.752906976744186
145.4385987520218,0.7531461761858664
145.4385987520218,0.753384912959381
145.4385987520218,0.7526570048309179
145.4385987520218,0.7519305019305019
145.4385987520218,0.7521697203471552
145.4385987520218,0.7524084778420038
145.4385987520218,0.7516843118383061
145.4385987520218,0.7519230769230769
157.32590091228485,0.7521613832853026
157.32590091228485,0.7523992322456814
157.32590091228485,0.7526366251198466
157.32590091228485,0.7528735632183908
157.32590091228485,0.75311004784689
157.32590091228485,0.7533460803059273
157.32590091228485,0.7535816618911175
157.32590091228485,0.7538167938931297
157.32590091228485,0.7540514775977121
157.32590091228485,0.7542857142857143
200.04163014888763,0.7545195052331113
200.04163014888763,0.7547528517110266
200.04163014888763,0.7549857549857549
200.04163014888763,0.7552182163187856
200.04163014888763,0.7554502369668247
200.04163014888763,0.7547348484848485
200.04163014888763,0.7549668874172185
200.04163014888763,0.7551984877126654
200.04163014888763,0.7554296506137866
200.04163014888763,0.7556603773584906
974.9087229967117,0.7549481621112158
974.9087229967117,0.7551789077212806
974.9087229967117,0.7554092191909689
974.9087229967117,0.7556390977443609
974.9087229967117,0.7549295774647887
974.9087229967117,0.7551594746716698
974.9087229967117,0.7553889409559512
974.9087229967117,0.7556179775280899
974.9087229967117,0.7558465855940131
974.9087229967117,0.7560747663551401


==> data/Proteins_TMD_2layer.csv <==
Distance,CumulativeAccuracy
18.0,1.0
18.0,1.0
18.0,1.0
18.0,1.0
18.0,1.0
18.0,1.0
18.0,1.0
18.0,1.0
18.0,1.0
18.0,0.9
20.0,0.9090909090909091
20.0,0.9166666666666666
20.0,0.9230769230769231
20.0,0.9285714285714286
20.0,0.8666666666666667
20.0,0.875
20.0,0.8823529411764706
20.0,0.8888888888888888
20.0,0.8947368421052632
20.0,0.9
20.242640614509583,0.9047619047619048
20.242640614509583,0.9090909090909091
20.242640614509583,0.9130434782608695
20.242640614509583,0.9166666666666666
20.242640614509583,0.88
20.242640614509583,0.8846153846153846
20.242640614509583,0.8518518518518519
20.242640614509583,0.8571428571428571
20.242640614509583,0.8620689655172413
20.242640614509583,0.8333333333333334
24.242640614509583,0.8387096774193549
24.242640614509583,0.84375
24.242640614509583,0.8484848484848485
24.242640614509583,0.8529411764705882
24.242640614509583,0.8571428571428571
24.242640614509583,0.8611111111111112
24.242640614509583,0.8648648648648649
24.242640614509583,0.868421052631579
24.242640614509583,0.8717948717948718
24.242640614509583,0.875
30.14213538169861,0.8780487804878049
30.14213538169861,0.8809523809523809
30.14213538169861,0.8837209302325582
30.14213538169861,0.8863636363636364
30.14213538169861,0.8666666666666667
30.14213538169861,0.8695652173913043
30.14213538169861,0.8723404255319149
30.14213538169861,0.875
30.14213538169861,0.8775510204081632
30.14213538169861,0.86
34.14213538169861,0.8627450980392157
34.14213538169861,0.8653846153846154
34.14213538169861,0.8679245283018868
34.14213538169861,0.8518518518518519
34.14213538169861,0.8363636363636363
34.14213538169861,0.8392857142857143
34.14213538169861,0.8421052631578947
34.14213538169861,0.8448275862068966
34.14213538169861,0.847457627118644
34.14213538169861,0.85
35.11269783973694,0.8524590163934426
35.11269783973694,0.8548387096774194
35.11269783973694,0.8412698412698413
35.11269783973694,0.84375
35.11269783973694,0.8461538461538461
35.11269783973694,0.8333333333333334
35.11269783973694,0.835820895522388
35.11269783973694,0.8382352941176471
35.11269783973694,0.8405797101449275
35.11269783973694,0.8428571428571429
36.14213538169861,0.8450704225352113
36.14213538169861,0.8472222222222222
36.14213538169861,0.8493150684931506
36.14213538169861,0.8513513513513513
36.14213538169861,0.8533333333333334
36.14213538169861,0.8552631578947368
36.14213538169861,0.8571428571428571
36.14213538169861,0.8589743589743589
36.14213538169861,0.8607594936708861
36.14213538169861,0.8625
36.485281229019165,0.8641975308641975
36.485281229019165,0.8658536585365854
36.485281229019165,0.8554216867469879
36.485281229019165,0.8571428571428571
36.485281229019165,0.8470588235294118
36.485281229019165,0.8488372093023255
36.485281229019165,0.8505747126436781
36.485281229019165,0.8522727272727273
36.485281229019165,0.8539325842696629
36.485281229019165,0.8555555555555555
38.82842707633972,0.8461538461538461
38.82842707633972,0.8478260869565217
38.82842707633972,0.8494623655913979
38.82842707633972,0.851063829787234
38.82842707633972,0.8421052631578947
38.82842707633972,0.8333333333333334
38.82842707633972,0.8350515463917526
38.82842707633972,0.826530612244898
38.82842707633972,0.8181818181818182
38.82842707633972,0.81
39.0,0.801980198019802
39.0,0.803921568627451
39.0,0.8058252427184466
39.0,0.8076923076923077
39.0,0.8095238095238095
39.0,0.8018867924528302
39.0,0.8037383177570093
39.0,0.8055555555555556
39.0,0.8073394495412844
39.0,0.8090909090909091
39.55634891986847,0.8108108108108109
39.55634891986847,0.8035714285714286
39.55634891986847,0.8053097345132744
39.55634891986847,0.8070175438596491
39.55634891986847,0.808695652173913
39.55634891986847,0.8103448275862069
39.55634891986847,0.811965811965812
39.55634891986847,0.8135593220338984
39.55634891986847,0.8067226890756303
39.55634891986847,0.8
42.0,0.8016528925619835
42.0,0.8032786885245902
42.0,0.7967479674796748
42.0,0.7983870967741935
42.0,0.8
42.0,0.8015873015873016
42.0,0.8031496062992126
42.0,0.8046875
42.0,0.8062015503875969
42.0,0.8
54.72792184352875,0.7938931297709924
54.72792184352875,0.7954545454545454
54.72792184352875,0.7969924812030075
54.72792184352875,0.7985074626865671
54.72792184352875,0.8
54.72792184352875,0.8014705882352942
54.72792184352875,0.7956204379562044
54.72792184352875,0.7971014492753623
54.72792184352875,0.7985611510791367
54.72792184352875,0.8
55.14213538169861,0.8014184397163121
55.14213538169861,0.8028169014084507
55.14213538169861,0.8041958041958042
55.14213538169861,0.7986111111111112
55.14213538169861,0.8
55.14213538169861,0.8013698630136986
55.14213538169861,0.8027210884353742
55.14213538169861,0.8040540540540541
55.14213538169861,0.8053691275167785
55.14213538169861,0.8066666666666666
57.5979790687561,0.8079470198675497
57.5979790687561,0.8026315789473685
57.5979790687561,0.803921568627451
57.5979790687561,0.8051948051948052
57.5979790687561,0.8
57.5979790687561,0.8012820512820513
57.5979790687561,0.802547770700637
57.5979790687561,0.8037974683544303
57.5979790687561,0.8050314465408805
57.5979790687561,0.80625
60.62741661071777,0.8012422360248447
60.62741661071777,0.7962962962962963
60.62741661071777,0.7914110429447853
60.62741661071777,0.7926829268292683
60.62741661071777,0.793939393939394
60.62741661071777,0.7951807228915663
60.62741661071777,0.7964071856287425
60.62741661071777,0.7976190476190477
60.62741661071777,0.7988165680473372
60.62741661071777,0.7941176470588235
62.66904675960541,0.7953216374269005
62.66904675960541,0.7965116279069767
62.66904675960541,0.7976878612716763
62.66904675960541,0.7931034482758621
62.66904675960541,0.7942857142857143
62.66904675960541,0.7897727272727273
62.66904675960541,0.7909604519774012
62.66904675960541,0.7921348314606742
62.66904675960541,0.7932960893854749
62.66904675960541,0.7944444444444444
64.04163014888763,0.7955801104972375
64.04163014888763,0.7967032967032966
64.04163014888763,0.7978142076502732
64.04163014888763,0.7934782608695652
64.04163014888763,0.7945945945945946
64.04163014888763,0.7956989247311828
64.04163014888763,0.7914438502673797
64.04163014888763,0.7925531914893617
64.04163014888763,0.7936507936507936
64.04163014888763,0.7894736842105263
64.28427076339722,0.7905759162303665
64.28427076339722,0.7916666666666666
64.28427076339722,0.7927461139896373
64.28427076339722,0.788659793814433
64.28427076339722,0.7897435897435897
64.28427076339722,0.7908163265306123
64.28427076339722,0.7918781725888325
64.28427076339722,0.7929292929292929
64.28427076339722,0.7939698492462312
64.28427076339722,0.795
66.21320307254791,0.7910447761194029
66.21320307254791,0.7920792079207921
66.21320307254791,0.7931034482758621
66.21320307254791,0.7941176470588235
66.21320307254791,0.7951219512195122
66.21320307254791,0.7912621359223301
66.21320307254791,0.7922705314009661
66.21320307254791,0.7932692307692307
66.21320307254791,0.7942583732057417
66.21320307254791,0.7952380952380952
76.48528122901917,0.7962085308056872
76.48528122901917,0.7924528301886793
76.48528122901917,0.7934272300469484
76.48528122901917,0.794392523364486
76.48528122901917,0.7953488372093023
76.48528122901917,0.7962962962962963
76.48528122901917,0.7926267281105991
76.48528122901917,0.7935779816513762
76.48528122901917,0.7945205479452054
76.48528122901917,0.7954545454545454
77.87005722522736,0.7963800904977375
77.87005722522736,0.7972972972972973
77.87005722522736,0.7937219730941704
77.87005722522736,0.7901785714285714
77.87005722522736,0.7911111111111111
77.87005722522736,0.7920353982300885
77.87005722522736,0.7929515418502202
77.87005722522736,0.793859649122807
77.87005722522736,0.7947598253275109
77.87005722522736,0.7956521739130434
77.89949476718903,0.7965367965367965
77.89949476718903,0.7974137931034483
77.89949476718903,0.7982832618025751
77.89949476718903,0.7991452991452992
77.89949476718903,0.8
77.89949476718903,0.8008474576271186
77.89949476718903,0.7974683544303798
77.89949476718903,0.7983193277310925
77.89949476718903,0.799163179916318
77.89949476718903,0.8
78.79898953437805,0.8008298755186722
78.79898953437805,0.8016528925619835
78.79898953437805,0.8024691358024691
78.79898953437805,0.7991803278688525
78.79898953437805,0.8
78.79898953437805,0.7967479674796748
78.79898953437805,0.7975708502024291
78.79898953437805,0.7983870967741935
78.79898953437805,0.7951807228915663
78.79898953437805,0.792
78.87005722522736,0.7928286852589641
78.87005722522736,0.7936507936507936
78.87005722522736,0.7905138339920948
78.87005722522736,0.7913385826771654
78.87005722522736,0.792156862745098
78.87005722522736,0.79296875
78.87005722522736,0.7937743190661478
78.87005722522736,0.7945736434108527
78.87005722522736,0.7953667953667953
78.87005722522736,0.7961538461538461
83.69848430156708,0.7969348659003831
83.69848430156708,0.7938931297709924
83.69848430156708,0.7946768060836502
83.69848430156708,0.7954545454545454
83.69848430156708,0.7962264150943397
83.69848430156708,0.7969924812030075
83.69848430156708,0.797752808988764
83.69848430156708,0.7985074626865671
83.69848430156708,0.7955390334572491
83.69848430156708,0.7925925925925926
85.74011445045471,0.7933579335793358
85.74011445045471,0.7941176470588235
85.74011445045471,0.7948717948717948
85.74011445045471,0.791970802919708
85.74011445045471,0.7927272727272727
85.74011445045471,0.7898550724637681
85.74011445045471,0.7906137184115524
85.74011445045471,0.7913669064748201
85.74011445045471,0.7921146953405018
85.74011445045471,0.7928571428571428
93.11269783973694,0.7935943060498221
93.11269783973694,0.7943262411347518
93.11269783973694,0.7915194346289752
93.11269783973694,0.7922535211267606
93.11269783973694,0.7929824561403509
93.11269783973694,0.7937062937062938
93.11269783973694,0.794425087108014
93.11269783973694,0.7916666666666666
93.11269783973694,0.7923875432525952
93.11269783973694,0.7931034482758621
94.18376553058624,0.7938144329896907
94.18376553058624,0.7945205479452054
94.18376553058624,0.7918088737201365
94.18376553058624,0.7925170068027211
94.18376553058624,0.7932203389830509
94.18376553058624,0.793918918918919
94.18376553058624,0.7946127946127947
94.18376553058624,0.7919463087248322
94.18376553058624,0.7926421404682275
94.18376553058624,0.7933333333333333
99.01219260692596,0.7940199335548173
99.01219260692596,0.7913907284768212
99.01219260692596,0.7920792079207921
99.01219260692596,0.7927631578947368
99.01219260692596,0.7934426229508197
99.01219260692596,0.7941176470588235
99.01219260692596,0.7947882736156352
99.01219260692596,0.7922077922077922
99.01219260692596,0.7928802588996764
99.01219260692596,0.7903225806451613
100.08326029777527,0.7909967845659164
100.08326029777527,0.7916666666666666
100.08326029777527,0.7891373801916933
100.08326029777527,0.7866242038216561
100.08326029777527,0.7873015873015873
100.08326029777527,0.7848101265822784
100.08326029777527,0.7854889589905363
100.08326029777527,0.7861635220125787
100.08326029777527,0.7836990595611285
100.08326029777527,0.784375
100.35533845424652,0.7850467289719626
100.35533845424652,0.7857142857142857
100.35533845424652,0.7863777089783281
100.35533845424652,0.7870370370370371
100.35533845424652,0.7846153846153846
100.35533845424652,0.7852760736196319
100.35533845424652,0.7859327217125383
100.35533845424652,0.7865853658536586
100.35533845424652,0.7872340425531915
100.35533845424652,0.7848484848484848
101.39696860313416,0.7824773413897281
101.39696860313416,0.7831325301204819
101.39696860313416,0.7807807807807807
101.39696860313416,0.781437125748503
101.39696860313416,0.7791044776119403
101.39696860313416,0.7767857142857143
101.39696860313416,0.7774480712166172
101.39696860313416,0.7781065088757396
101.39696860313416,0.7787610619469026
101.39696860313416,0.7764705882352941
101.84061968326569,0.7771260997067448
101.84061968326569,0.7777777777777778
101.84061968326569,0.7784256559766763
101.84061968326569,0.7790697674418605
101.84061968326569,0.7797101449275362
101.84061968326569,0.7774566473988439
101.84061968326569,0.7780979827089337
101.84061968326569,0.7758620689655172
101.84061968326569,0.7765042979942693
101.84061968326569,0.7742857142857142
106.11269783973694,0.7749287749287749
106.11269783973694,0.7755681818181818
106.11269783973694,0.773371104815864
106.11269783973694,0.7740112994350282
106.11269783973694,0.7746478873239436
106.11269783973694,0.7752808988764045
106.11269783973694,0.773109243697479
106.11269783973694,0.7737430167597765
106.11269783973694,0.7715877437325905
106.11269783973694,0.7694444444444445
106.9827550649643,0.7673130193905817
106.9827550649643,0.7679558011049724
106.9827550649643,0.7658402203856749
106.9827550649643,0.7664835164835165
106.9827550649643,0.7671232876712328
106.9827550649643,0.76775956284153
106.9827550649643,0.7683923705722071
106.9827550649643,0.7690217391304348
106.9827550649643,0.7696476964769647
106.9827550649643,0.7702702702702703
108.5269113779068,0.77088948787062
108.5269113779068,0.7688172043010753
108.5269113779068,0.7694369973190348
108.5269113779068,0.7700534759358288
108.5269113779068,0.768
108.5269113779068,0.7686170212765957
108.5269113779068,0.7692307692307693
108.5269113779068,0.7698412698412699
108.5269113779068,0.7704485488126649
108.5269113779068,0.7710526315789473
109.01219260692596,0.7690288713910761
109.01219260692596,0.7696335078534031
109.01219260692596,0.7702349869451697
109.01219260692596,0.7682291666666666
109.01219260692596,0.7688311688311689
109.01219260692596,0.7668393782383419
109.01219260692596,0.7648578811369509
109.01219260692596,0.7654639175257731
109.01219260692596,0.7660668380462725
109.01219260692596,0.7666666666666667
109.15432798862457,0.7672634271099744
109.15432798862457,0.7678571428571429
109.15432798862457,0.7684478371501272
109.15432798862457,0.7690355329949239
109.15432798862457,0.7670886075949367
109.15432798862457,0.7676767676767676
109.15432798862457,0.7682619647355163
109.15432798862457,0.7688442211055276
109.15432798862457,0.7669172932330827
109.15432798862457,0.7675
109.63960921764374,0.7680798004987531
109.63960921764374,0.7686567164179104
109.63960921764374,0.7692307692307693
109.63960921764374,0.7673267326732673
109.63960921764374,0.7679012345679013
109.63960921764374,0.7684729064039408
109.63960921764374,0.769041769041769
109.63960921764374,0.7696078431372549
109.63960921764374,0.7677261613691931
109.63960921764374,0.7658536585365854
120.94112491607666,0.7639902676399026
120.94112491607666,0.7645631067961165
120.94112491607666,0.7651331719128329
120.94112491607666,0.7657004830917874
120.94112491607666,0.7662650602409639
120.94112491607666,0.7668269230769231
120.94112491607666,0.7649880095923262
120.94112491607666,0.7655502392344498
120.94112491607666,0.7637231503579952
120.94112491607666,0.7619047619047619
121.01219260692596,0.7624703087885986
121.01219260692596,0.7606635071090048
121.01219260692596,0.7612293144208038
121.01219260692596,0.7594339622641509
121.01219260692596,0.76
121.01219260692596,0.7605633802816901
121.01219260692596,0.7611241217798594
121.01219260692596,0.7616822429906542
121.01219260692596,0.7622377622377622
121.01219260692596,0.7627906976744186
127.01219260692596,0.7633410672853829
127.01219260692596,0.7615740740740741
127.01219260692596,0.7621247113163973
127.01219260692596,0.7626728110599078
127.01219260692596,0.7632183908045977
127.01219260692596,0.7614678899082569
127.01219260692596,0.7620137299771167
127.01219260692596,0.7602739726027398
127.01219260692596,0.7585421412300684
127.01219260692596,0.759090909090909
135.1959581375122,0.7596371882086168
135.1959581375122,0.7601809954751131
135.1959581375122,0.7607223476297968
135.1959581375122,0.759009009009009
135.1959581375122,0.7595505617977528
135.1959581375122,0.7600896860986547
135.1959581375122,0.7606263982102909
135.1959581375122,0.7611607142857143
135.1959581375122,0.7616926503340757
135.1959581375122,0.76
138.01219260692596,0.7605321507760532
138.01219260692596,0.7588495575221239
138.01219260692596,0.7571743929359823
138.01219260692596,0.7555066079295154
138.01219260692596,0.756043956043956
138.01219260692596,0.756578947368421
138.01219260692596,0.7571115973741794
138.01219260692596,0.7554585152838428
138.01219260692596,0.7559912854030502
138.01219260692596,0.7565217391304347
143.32590091228485,0.7570498915401301
143.32590091228485,0.7575757575757576
143.32590091228485,0.7580993520518359
143.32590091228485,0.7586206896551724
143.32590091228485,0.7591397849462366
143.32590091228485,0.759656652360515
143.32590091228485,0.7601713062098501
143.32590091228485,0.7606837606837606
143.32590091228485,0.7611940298507462
143.32590091228485,0.7617021276595745
148.95331752300262,0.7622080679405521
148.95331752300262,0.7627118644067796
148.95331752300262,0.7632135306553911
148.95331752300262,0.7637130801687764
148.95331752300262,0.7642105263157895
148.95331752300262,0.7647058823529411
148.95331752300262,0.7651991614255765
148.95331752300262,0.7635983263598326
148.95331752300262,0.7620041753653445
148.95331752300262,0.7625
156.5979790687561,0.760914760914761
156.5979790687561,0.7614107883817427
156.5979790687561,0.7619047619047619
156.5979790687561,0.762396694214876
156.5979790687561,0.7628865979381443
156.5979790687561,0.7633744855967078
156.5979790687561,0.7638603696098563
156.5979790687561,0.7622950819672131
156.5979790687561,0.7627811860940695
156.5979790687561,0.7612244897959184
156.61017167568207,0.7596741344195519
156.61017167568207,0.7601626016260162
156.61017167568207,0.7606490872210954
156.61017167568207,0.7591093117408907
156.61017167568207,0.7595959595959596
156.61017167568207,0.7580645161290323
156.61017167568207,0.7565392354124748
156.61017167568207,0.7570281124497992
156.61017167568207,0.7555110220440882
156.61017167568207,0.756
161.39696860313416,0.7544910179640718
161.39696860313416,0.7549800796812749
161.39696860313416,0.7534791252485089
161.39696860313416,0.753968253968254
161.39696860313416,0.7524752475247525
161.39696860313416,0.7529644268774703
161.39696860313416,0.7514792899408284
161.39696860313416,0.7519685039370079
161.39696860313416,0.7524557956777996
161.39696860313416,0.7509803921568627
164.16652059555054,0.7514677103718199
164.16652059555054,0.751953125
164.16652059555054,0.7524366471734892
164.16652059555054,0.7509727626459144
164.16652059555054,0.7495145631067961
164.16652059555054,0.75
164.16652059555054,0.7504835589941973
164.16652059555054,0.750965250965251
164.16652059555054,0.7514450867052023
164.16652059555054,0.7519230769230769
168.01219260692596,0.7523992322456814
168.01219260692596,0.7509578544061303
168.01219260692596,0.751434034416826
168.01219260692596,0.7519083969465649
168.01219260692596,0.7523809523809524
168.01219260692596,0.7509505703422054
168.01219260692596,0.7514231499051234
168.01219260692596,0.7518939393939394
168.01219260692596,0.7523629489603024
168.01219260692596,0.7528301886792453
168.53910398483276,0.751412429378531
168.53910398483276,0.7518796992481203
168.53910398483276,0.7523452157598499
168.53910398483276,0.7528089887640449
168.53910398483276,0.7514018691588785
168.53910398483276,0.7518656716417911
168.53910398483276,0.7523277467411545
168.53910398483276,0.7527881040892194
168.53910398483276,0.7532467532467533
168.53910398483276,0.7518518518518519
169.25483322143555,0.7523105360443623
169.25483322143555,0.7527675276752768
169.25483322143555,0.7513812154696132
169.25483322143555,0.7518382352941176
169.25483322143555,0.7504587155963303
169.25483322143555,0.7490842490842491
169.25483322143555,0.7495429616087751
169.25483322143555,0.75
169.25483322143555,0.7504553734061931
169.25483322143555,0.7509090909090909
170.56854152679443,0.7513611615245009
170.56854152679443,0.7518115942028986
170.56854152679443,0.7522603978300181
170.56854152679443,0.7527075812274369
170.56854152679443,0.7531531531531531
170.56854152679443,0.7517985611510791
170.56854152679443,0.7522441651705566
170.56854152679443,0.7526881720430108
170.56854152679443,0.7531305903398927
170.56854152679443,0.7535714285714286
174.1959581375122,0.7540106951871658
174.1959581375122,0.7544483985765125
174.1959581375122,0.7548845470692718
174.1959581375122,0.7535460992907801
174.1959581375122,0.7539823008849558
174.1959581375122,0.7544169611307421
174.1959581375122,0.7548500881834215
174.1959581375122,0.7552816901408451
174.1959581375122,0.7557117750439367
174.1959581375122,0.756140350877193
174.5096664428711,0.7548161120840631
174.5096664428711,0.7552447552447552
174.5096664428711,0.7556719022687609
174.5096664428711,0.7560975609756098
174.5096664428711,0.7565217391304347
174.5096664428711,0.7569444444444444
174.5096664428711,0.755632582322357
174.5096664428711,0.754325259515571
174.5096664428711,0.7530224525043178
174.5096664428711,0.753448275862069
175.88224983215332,0.7521514629948365
175.88224983215332,0.7508591065292096
175.88224983215332,0.7512864493996569
175.88224983215332,0.7517123287671232
175.88224983215332,0.7521367521367521
175.88224983215332,0.7525597269624573
175.88224983215332,0.7529812606473595
175.88224983215332,0.7517006802721088
175.88224983215332,0.7521222410865874
175.88224983215332,0.7508474576271187
176.01219260692596,0.751269035532995
176.01219260692596,0.7516891891891891
176.01219260692596,0.7504215851602024
176.01219260692596,0.7508417508417509
176.01219260692596,0.7495798319327731
176.01219260692596,0.7483221476510067
176.01219260692596,0.7487437185929648
176.01219260692596,0.7491638795986622
176.01219260692596,0.7479131886477463
176.01219260692596,0.7483333333333333
176.32590091228485,0.7487520798668885
176.32590091228485,0.7491694352159468
176.32590091228485,0.7495854063018242
176.32590091228485,0.75
176.32590091228485,0.7504132231404959
176.32590091228485,0.7508250825082509
176.32590091228485,0.7512355848434926
176.32590091228485,0.7516447368421053
176.32590091228485,0.7520525451559934
176.32590091228485,0.7524590163934426
177.87005722522736,0.7528641571194763
177.87005722522736,0.7532679738562091
177.87005722522736,0.7520391517128875
177.87005722522736,0.752442996742671
177.87005722522736,0.751219512195122
177.87005722522736,0.7516233766233766
177.87005722522736,0.7520259319286872
177.87005722522736,0.7508090614886731
177.87005722522736,0.7512116316639742
177.87005722522736,0.7516129032258064
178.15432798862457,0.750402576489533
178.15432798862457,0.7508038585209004
178.15432798862457,0.7512038523274478
178.15432798862457,0.75
178.15432798862457,0.7504
178.15432798862457,0.7507987220447284
178.15432798862457,0.7511961722488039
178.15432798862457,0.7515923566878981
178.15432798862457,0.7519872813990461
178.15432798862457,0.7523809523809524
185.0,0.751188589540412
185.0,0.75
185.0,0.7503949447077409
185.0,0.749211356466877
185.0,0.7480314960629921
185.0,0.7484276729559748
185.0,0.7472527472527473
185.0,0.7476489028213166
185.0,0.7480438184663537
185.0,0.7484375
188.95331752300262,0.748829953198128
188.95331752300262,0.7492211838006231
188.95331752300262,0.749611197511664
188.95331752300262,0.75
188.95331752300262,0.7503875968992249
188.95331752300262,0.7507739938080495
188.95331752300262,0.7511591962905718
188.95331752300262,0.7515432098765432
188.95331752300262,0.7519260400616333
188.95331752300262,0.7523076923076923
192.08326029777527,0.7526881720430108
192.08326029777527,0.7530674846625767
192.08326029777527,0.7534456355283308
192.08326029777527,0.753822629969419
192.08326029777527,0.7541984732824427
192.08326029777527,0.7545731707317073
192.08326029777527,0.7549467275494672
192.08326029777527,0.7553191489361702
192.08326029777527,0.7556904400606981
192.08326029777527,0.7560606060606061
193.42135381698608,0.75642965204236
193.42135381698608,0.756797583081571
193.42135381698608,0.7571644042232277
193.42135381698608,0.7575301204819277
193.42135381698608,0.7578947368421053
193.42135381698608,0.7582582582582582
193.42135381698608,0.7571214392803598
193.42135381698608,0.7559880239520959
193.42135381698608,0.7548579970104634
193.42135381698608,0.753731343283582
200.63960921764374,0.7540983606557377
200.63960921764374,0.7529761904761905
200.63960921764374,0.7533432392273403
200.63960921764374,0.7537091988130564
200.63960921764374,0.7540740740740741
200.63960921764374,0.7544378698224852
200.63960921764374,0.7548005908419497
200.63960921764374,0.7551622418879056
200.63960921764374,0.7555228276877761
200.63960921764374,0.7558823529411764
200.87005722522736,0.7562408223201175
200.87005722522736,0.7565982404692082
200.87005722522736,0.7569546120058566
200.87005722522736,0.7558479532163743
200.87005722522736,0.7562043795620438
200.87005722522736,0.7551020408163265
200.87005722522736,0.7540029112081513
200.87005722522736,0.7543604651162791
200.87005722522736,0.7547169811320755
200.87005722522736,0.755072463768116
211.01219260692596,0.7554269175108539
211.01219260692596,0.7543352601156069
211.01219260692596,0.7532467532467533
211.01219260692596,0.7536023054755043
211.01219260692596,0.753956834532374
211.01219260692596,0.7528735632183908
211.01219260692596,0.7532281205164992
211.01219260692596,0.7535816618911175
211.01219260692596,0.753934191702432
211.01219260692596,0.7542857142857143
213.39696860313416,0.7546362339514978
213.39696860313416,0.7549857549857549
213.39696860313416,0.7553342816500711
213.39696860313416,0.7556818181818182
213.39696860313416,0.7546099290780142
213.39696860313416,0.7549575070821529
213.39696860313416,0.7538896746817539
213.39696860313416,0.7528248587570622
213.39696860313416,0.7531734837799718
213.39696860313416,0.7535211267605634
214.33809351921082,0.7538677918424754
214.33809351921082,0.7542134831460674
214.33809351921082,0.7545582047685835
214.33809351921082,0.7549019607843137
214.33809351921082,0.7552447552447552
214.33809351921082,0.755586592178771
214.33809351921082,0.7559274755927475
214.33809351921082,0.7562674094707521
214.33809351921082,0.7566063977746871
214.33809351921082,0.7569444444444444
215.61017167568207,0.7558945908460472
215.61017167568207,0.7562326869806094
215.61017167568207,0.7565698478561549
215.61017167568207,0.7569060773480663
215.61017167568207,0.7572413793103449
215.61017167568207,0.7575757575757576
215.61017167568207,0.7579092159559835
215.61017167568207,0.7582417582417582
215.61017167568207,0.7585733882030178
215.61017167568207,0.7589041095890411
215.94112491607666,0.759233926128591
215.94112491607666,0.7595628415300546
215.94112491607666,0.7598908594815825
215.94112491607666,0.7588555858310627
215.94112491607666,0.7578231292517007
215.94112491607666,0.7581521739130435
215.94112491607666,0.7584803256445047
215.94112491607666,0.7588075880758808
215.94112491607666,0.7591339648173207
215.94112491607666,0.7594594594594595
222.39696860313416,0.7597840755735492
222.39696860313416,0.7601078167115903
222.39696860313416,0.7604306864064603
222.39696860313416,0.7594086021505376
222.39696860313416,0.7583892617449665
222.39696860313416,0.7587131367292225
222.39696860313416,0.7576974564926372
222.39696860313416,0.7580213903743316
222.39696860313416,0.7570093457943925
222.39696860313416,0.7573333333333333
231.49747383594513,0.7563249001331558
231.49747383594513,0.7566489361702128
231.49747383594513,0.7569721115537849
231.49747383594513,0.7559681697612732
231.49747383594513,0.7549668874172185
231.49747383594513,0.7552910052910053
231.49747383594513,0.7542932628797886
231.49747383594513,0.7546174142480211
231.49747383594513,0.7536231884057971
231.49747383594513,0.7539473684210526
251.53910398483276,0.7542706964520368
251.53910398483276,0.7545931758530183
251.53910398483276,0.7549148099606815
251.53910398483276,0.7552356020942408
251.53910398483276,0.7542483660130719
251.53910398483276,0.7545691906005222
251.53910398483276,0.7535853976531942
251.53910398483276,0.75390625
251.53910398483276,0.7542262678803641
251.53910398483276,0.7545454545454545
260.20815074443817,0.754863813229572
260.20815074443817,0.7551813471502591
260.20815074443817,0.7554980595084088
260.20815074443817,0.7545219638242894
260.20815074443817,0.7535483870967742
260.20815074443817,0.7525773195876289
260.20815074443817,0.7516087516087516
260.20815074443817,0.7519280205655527
260.20815074443817,0.7522464698331194
260.20815074443817,0.7525641025641026
277.911687374115,0.7528809218950064
277.911687374115,0.7531969309462916
277.911687374115,0.7535121328224776
277.911687374115,0.7538265306122449
277.911687374115,0.7528662420382166
277.911687374115,0.7531806615776081
277.911687374115,0.7534942820838628
277.911687374115,0.7538071065989848
277.911687374115,0.7541191381495564
277.911687374115,0.7531645569620253
283.23758828639984,0.7534766118836915
283.23758828639984,0.7537878787878788
283.23758828639984,0.7540983606557377
283.23758828639984,0.7544080604534005
283.23758828639984,0.7547169811320755
283.23758828639984,0.7550251256281407
283.23758828639984,0.7553324968632371
283.23758828639984,0.7556390977443609
283.23758828639984,0.7559449311639549
283.23758828639984,0.75625
291.49747383594513,0.7553058676654182
291.49747383594513,0.7556109725685786
291.49747383594513,0.7546699875466999
291.49747383594513,0.753731343283582
291.49747383594513,0.7527950310559006
291.49747383594513,0.7518610421836228
291.49747383594513,0.7521685254027262
291.49747383594513,0.7524752475247525
291.49747383594513,0.7527812113720643
291.49747383594513,0.7530864197530864
298.69343197345734,0.7533908754623921
298.69343197345734,0.7536945812807881
298.69343197345734,0.7539975399753998
298.69343197345734,0.7542997542997543
298.69343197345734,0.754601226993865
298.69343197345734,0.7549019607843137
298.69343197345734,0.7552019583843329
298.69343197345734,0.7555012224938875
298.69343197345734,0.7557997557997558
298.69343197345734,0.7560975609756098
299.01219260692596,0.756394640682095
299.01219260692596,0.7554744525547445
299.01219260692596,0.7545565006075334
299.01219260692596,0.7548543689320388
299.01219260692596,0.7551515151515151
299.01219260692596,0.7554479418886199
299.01219260692596,0.7557436517533253
299.01219260692596,0.7560386473429952
299.01219260692596,0.7563329312424608
299.01219260692596,0.7566265060240964
300.722869515419,0.7569193742478941
300.722869515419,0.7572115384615384
300.722869515419,0.7575030012004802
300.722869515419,0.7577937649880095
300.722869515419,0.7580838323353294
300.722869515419,0.757177033492823
300.722869515419,0.7574671445639187
300.722869515419,0.7577565632458234
300.722869515419,0.7580452920143027
300.722869515419,0.7583333333333333
306.7939372062683,0.7574316290130797
306.7939372062683,0.7565320665083135
306.7939372062683,0.7568208778173191
306.7939372062683,0.7571090047393365
306.7939372062683,0.757396449704142
306.7939372062683,0.7565011820330969
306.7939372062683,0.755608028335301
306.7939372062683,0.7547169811320755
306.7939372062683,0.7538280329799765
306.7939372062683,0.7541176470588236
325.8650048971176,0.7532314923619271
325.8650048971176,0.7535211267605634
325.8650048971176,0.753810082063306
325.8650048971176,0.7540983606557377
325.8650048971176,0.7543859649122807
325.8650048971176,0.7546728971962616
325.8650048971176,0.7537922987164527
325.8650048971176,0.754079254079254
325.8650048971176,0.7543655413271245
325.8650048971176,0.7534883720930232
334.8944424390793,0.7526132404181185
334.8944424390793,0.7529002320185615
334.8944424390793,0.7531865585168018
334.8944424390793,0.7523148148148148
334.8944424390793,0.7526011560693642
334.8944424390793,0.7528868360277137
334.8944424390793,0.7531718569780853
334.8944424390793,0.7534562211981567
334.8944424390793,0.7537399309551208
334.8944424390793,0.7540229885057471
350.6051193475723,0.7543053960964409
350.6051193475723,0.7534403669724771
350.6051193475723,0.7537227949599083
350.6051193475723,0.7540045766590389
350.6051193475723,0.7542857142857143
350.6051193475723,0.7545662100456622
350.6051193475723,0.7548460661345496
350.6051193475723,0.755125284738041
350.6051193475723,0.7554038680318543
350.6051193475723,0.7556818181818182
354.2964633703232,0.7548240635641317
354.2964633703232,0.7551020408163265
354.2964633703232,0.7553793884484711
354.2964633703232,0.754524886877828
354.2964633703232,0.7536723163841808
354.2964633703232,0.7539503386004515
354.2964633703232,0.7542277339346111
354.2964633703232,0.7533783783783784
354.2964633703232,0.7536557930258717
354.2964633703232,0.7539325842696629
362.29141104221344,0.7542087542087542
362.29141104221344,0.7544843049327354
362.29141104221344,0.7547592385218365
362.29141104221344,0.7550335570469798
362.29141104221344,0.7541899441340782
362.29141104221344,0.7544642857142857
362.29141104221344,0.7547380156075808
362.29141104221344,0.755011135857461
362.29141104221344,0.7552836484983315
362.29141104221344,0.7555555555555555
368.6518018245697,0.7547169811320755
368.6518018245697,0.7549889135254989
368.6518018245697,0.7552602436323367
368.6518018245697,0.754424778761062
368.6518018245697,0.7546961325966851
368.6518018245697,0.7549668874172185
368.6518018245697,0.7552370452039692
368.6518018245697,0.7544052863436124
368.6518018245697,0.7546754675467546
368.6518018245697,0.7549450549450549
371.3919162750244,0.7552140504939627
371.3919162750244,0.7554824561403509
371.3919162750244,0.755750273822563
371.3919162750244,0.7560175054704595
371.3919162750244,0.7551912568306011
371.3919162750244,0.7554585152838428
371.3919162750244,0.7557251908396947
371.3919162750244,0.7559912854030502
371.3919162750244,0.7562568008705114
371.3919162750244,0.7565217391304347
381.4213538169861,0.756786102062975
381.4213538169861,0.7559652928416486
381.4213538169861,0.7562296858071506
381.4213538169861,0.7564935064935064
381.4213538169861,0.7567567567567568
381.4213538169861,0.7570194384449244
381.4213538169861,0.7572815533980582
381.4213538169861,0.7575431034482759
381.4213538169861,0.7567276641550054
381.4213538169861,0.7569892473118279
410.04877042770386,0.7561761546723953
410.04877042770386,0.7564377682403434
410.04877042770386,0.7556270096463023
410.04877042770386,0.7558886509635975
410.04877042770386,0.7561497326203208
410.04877042770386,0.7553418803418803
410.04877042770386,0.7556029882604055
410.04877042770386,0.755863539445629
410.04877042770386,0.7561235356762513
410.04877042770386,0.7563829787234042
424.1787132024765,0.7566418703506907
424.1787132024765,0.7569002123142251
424.1787132024765,0.7571580063626723
424.1787132024765,0.7574152542372882
424.1787132024765,0.7576719576719577
424.1787132024765,0.7579281183932347
424.1787132024765,0.7571277719112989
424.1787132024765,0.7563291139240507
424.1787132024765,0.7565858798735511
424.1787132024765,0.7568421052631579
451.16652059555054,0.7570977917981072
451.16652059555054,0.7573529411764706
451.16652059555054,0.757607555089192
451.16652059555054,0.7568134171907757
451.16652059555054,0.7560209424083769
451.16652059555054,0.7552301255230126
451.16652059555054,0.7554858934169278
451.16652059555054,0.755741127348643
451.16652059555054,0.7559958289885297
451.16652059555054,0.7552083333333334
465.4213538169861,0.7554630593132154
465.4213538169861,0.7546777546777547
465.4213538169861,0.754932502596054
465.4213538169861,0.7551867219917012
465.4213538169861,0.755440414507772
465.4213538169861,0.7556935817805382
465.4213538169861,0.7559462254395036
465.4213538169861,0.756198347107438
465.4213538169861,0.7564499484004128
465.4213538169861,0.756701030927835
483.97770273685455,0.756951596292482
483.97770273685455,0.757201646090535
483.97770273685455,0.7574511819116135
483.97770273685455,0.757700205338809
483.97770273685455,0.7569230769230769
483.97770273685455,0.7561475409836066
483.97770273685455,0.7553735926305015
483.97770273685455,0.7556237218813906
483.97770273685455,0.7558733401430031
483.97770273685455,0.7561224489795918
547.0365778207779,0.7563710499490316
547.0365778207779,0.7566191446028513
547.0365778207779,0.7568667344862665
547.0365778207779,0.7560975609756098
547.0365778207779,0.7563451776649747
547.0365778207779,0.755578093306288
547.0365778207779,0.7558257345491388
547.0365778207779,0.7560728744939271
547.0365778207779,0.756319514661274
547.0365778207779,0.7565656565656566
601.0782079696655,0.756811301715439
601.0782079696655,0.7570564516129032
601.0782079696655,0.75730110775428
601.0782079696655,0.7575452716297787
601.0782079696655,0.7577889447236181
601.0782079696655,0.7580321285140562
601.0782079696655,0.7582748244734202
601.0782079696655,0.7585170340681363
601.0782079696655,0.7587587587587588
601.0782079696655,0.759
625.1442233324051,0.7592407592407593
625.1442233324051,0.7594810379241517
625.1442233324051,0.7597208374875374
625.1442233324051,0.7599601593625498
625.1442233324051,0.7601990049751244
625.1442233324051,0.7594433399602386
625.1442233324051,0.759682224428997
625.1442233324051,0.7599206349206349
625.1442233324051,0.7601585728444004
625.1442233324051,0.7603960396039604
735.4112491607666,0.7606330365974283
735.4112491607666,0.7608695652173914
735.4112491607666,0.7611056268509379
735.4112491607666,0.7613412228796844
735.4112491607666,0.761576354679803
735.4112491607666,0.7618110236220472
735.4112491607666,0.7620452310717798
735.4112491607666,0.762278978388998
735.4112491607666,0.7625122669283612
735.4112491607666,0.7627450980392156
824.8599525690079,0.7629774730656219
824.8599525690079,0.7632093933463796
824.8599525690079,0.7634408602150538
824.8599525690079,0.763671875
824.8599525690079,0.7629268292682927
824.8599525690079,0.7621832358674464
824.8599525690079,0.762414800389484
824.8599525690079,0.7626459143968871
824.8599525690079,0.7628765792031098
824.8599525690079,0.7631067961165049
942.2884466648102,0.7633365664403492
942.2884466648102,0.7635658914728682
942.2884466648102,0.7637947725072604
942.2884466648102,0.7640232108317214
942.2884466648102,0.7642512077294686
942.2884466648102,0.7644787644787645
942.2884466648102,0.7647058823529411
942.2884466648102,0.7649325626204239
942.2884466648102,0.7651588065447545
942.2884466648102,0.7644230769230769
1116.0092282295227,0.7646493756003843
1116.0092282295227,0.7648752399232246
1116.0092282295227,0.7651006711409396
1116.0092282295227,0.7653256704980843
1116.0092282295227,0.7655502392344498
1116.0092282295227,0.765774378585086
1116.0092282295227,0.7659980897803247
1116.0092282295227,0.7662213740458015
1116.0092282295227,0.7664442326024785
1116.0092282295227,0.7657142857142857
1163.6366448402405,0.7659372026641293
1163.6366448402405,0.7652091254752852
1163.6366448402405,0.7654320987654321
1163.6366448402405,0.7656546489563567
1163.6366448402405,0.7649289099526067
1163.6366448402405,0.7651515151515151
1163.6366448402405,0.7653736991485336
1163.6366448402405,0.7646502835538752
1163.6366448402405,0.7648725212464589
1163.6366448402405,0.7650943396226415
6702.248028039932,0.765315739868049
6702.248028039932,0.7645951035781544
6702.248028039932,0.7648165569143932
6702.248028039932,0.7650375939849624
6702.248028039932,0.7643192488262911
6702.248028039932,0.7645403377110694
6702.248028039932,0.7647610121836926
6702.248028039932,0.7649812734082397
6702.248028039932,0.7652011225444341
6702.248028039932,0.7654205607476635


==> data/Proteins_TMD_2layer_best.csv <==
Distance,CumulativeAccuracy
18.0,1.0
18.0,1.0
18.0,1.0
18.0,1.0
18.0,1.0
18.0,1.0
18.0,1.0
18.0,1.0
18.0,1.0
18.0,0.9
20.0,0.9090909090909091
20.0,0.9166666666666666
20.0,0.9230769230769231
20.0,0.9285714285714286
20.0,0.8666666666666667
20.0,0.875
20.0,0.8823529411764706
20.0,0.8888888888888888
20.0,0.8947368421052632
20.0,0.9
20.242640614509583,0.9047619047619048
20.242640614509583,0.9090909090909091
20.242640614509583,0.9130434782608695
20.242640614509583,0.9166666666666666
20.242640614509583,0.88
20.242640614509583,0.8846153846153846
20.242640614509583,0.8518518518518519
20.242640614509583,0.8571428571428571
20.242640614509583,0.8620689655172413
20.242640614509583,0.8333333333333334
24.242640614509583,0.8387096774193549
24.242640614509583,0.84375
24.242640614509583,0.8484848484848485
24.242640614509583,0.8529411764705882
24.242640614509583,0.8571428571428571
24.242640614509583,0.8611111111111112
24.242640614509583,0.8648648648648649
24.242640614509583,0.868421052631579
24.242640614509583,0.8717948717948718
24.242640614509583,0.875
30.14213538169861,0.8780487804878049
30.14213538169861,0.8809523809523809
30.14213538169861,0.8837209302325582
30.14213538169861,0.8863636363636364
30.14213538169861,0.8666666666666667
30.14213538169861,0.8695652173913043
30.14213538169861,0.8723404255319149
30.14213538169861,0.875
30.14213538169861,0.8775510204081632
30.14213538169861,0.86
34.14213538169861,0.8627450980392157
34.14213538169861,0.8653846153846154
34.14213538169861,0.8679245283018868
34.14213538169861,0.8518518518518519
34.14213538169861,0.8363636363636363
34.14213538169861,0.8392857142857143
34.14213538169861,0.8421052631578947
34.14213538169861,0.8448275862068966
34.14213538169861,0.847457627118644
34.14213538169861,0.85
35.11269783973694,0.8524590163934426
35.11269783973694,0.8548387096774194
35.11269783973694,0.8412698412698413
35.11269783973694,0.84375
35.11269783973694,0.8461538461538461
35.11269783973694,0.8333333333333334
35.11269783973694,0.835820895522388
35.11269783973694,0.8382352941176471
35.11269783973694,0.8405797101449275
35.11269783973694,0.8428571428571429
36.14213538169861,0.8450704225352113
36.14213538169861,0.8472222222222222
36.14213538169861,0.8493150684931506
36.14213538169861,0.8513513513513513
36.14213538169861,0.8533333333333334
36.14213538169861,0.8552631578947368
36.14213538169861,0.8571428571428571
36.14213538169861,0.8589743589743589
36.14213538169861,0.8607594936708861
36.14213538169861,0.8625
36.485281229019165,0.8641975308641975
36.485281229019165,0.8658536585365854
36.485281229019165,0.8554216867469879
36.485281229019165,0.8571428571428571
36.485281229019165,0.8470588235294118
36.485281229019165,0.8488372093023255
36.485281229019165,0.8505747126436781
36.485281229019165,0.8522727272727273
36.485281229019165,0.8539325842696629
36.485281229019165,0.8555555555555555
38.82842707633972,0.8461538461538461
38.82842707633972,0.8478260869565217
38.82842707633972,0.8494623655913979
38.82842707633972,0.851063829787234
38.82842707633972,0.8421052631578947
38.82842707633972,0.8333333333333334
38.82842707633972,0.8350515463917526
38.82842707633972,0.826530612244898
38.82842707633972,0.8181818181818182
38.82842707633972,0.81
39.0,0.801980198019802
39.0,0.803921568627451
39.0,0.8058252427184466
39.0,0.8076923076923077
39.0,0.8095238095238095
39.0,0.8018867924528302
39.0,0.8037383177570093
39.0,0.8055555555555556
39.0,0.8073394495412844
39.0,0.8090909090909091
39.55634891986847,0.8108108108108109
39.55634891986847,0.8035714285714286
39.55634891986847,0.8053097345132744
39.55634891986847,0.8070175438596491
39.55634891986847,0.808695652173913
39.55634891986847,0.8103448275862069
39.55634891986847,0.811965811965812
39.55634891986847,0.8135593220338984
39.55634891986847,0.8067226890756303
39.55634891986847,0.8
42.0,0.8016528925619835
42.0,0.8032786885245902
42.0,0.7967479674796748
42.0,0.7983870967741935
42.0,0.8
42.0,0.8015873015873016
42.0,0.8031496062992126
42.0,0.8046875
42.0,0.8062015503875969
42.0,0.8
54.72792184352875,0.7938931297709924
54.72792184352875,0.7954545454545454
54.72792184352875,0.7969924812030075
54.72792184352875,0.7985074626865671
54.72792184352875,0.8
54.72792184352875,0.8014705882352942
54.72792184352875,0.7956204379562044
54.72792184352875,0.7971014492753623
54.72792184352875,0.7985611510791367
54.72792184352875,0.8
55.14213538169861,0.8014184397163121
55.14213538169861,0.8028169014084507
55.14213538169861,0.8041958041958042
55.14213538169861,0.7986111111111112
55.14213538169861,0.8
55.14213538169861,0.8013698630136986
55.14213538169861,0.8027210884353742
55.14213538169861,0.8040540540540541
55.14213538169861,0.8053691275167785
55.14213538169861,0.8066666666666666
57.5979790687561,0.8079470198675497
57.5979790687561,0.8026315789473685
57.5979790687561,0.803921568627451
57.5979790687561,0.8051948051948052
57.5979790687561,0.8
57.5979790687561,0.8012820512820513
57.5979790687561,0.802547770700637
57.5979790687561,0.8037974683544303
57.5979790687561,0.8050314465408805
57.5979790687561,0.80625
60.62741661071777,0.8012422360248447
60.62741661071777,0.7962962962962963
60.62741661071777,0.7914110429447853
60.62741661071777,0.7926829268292683
60.62741661071777,0.793939393939394
60.62741661071777,0.7951807228915663
60.62741661071777,0.7964071856287425
60.62741661071777,0.7976190476190477
60.62741661071777,0.7988165680473372
60.62741661071777,0.7941176470588235
62.66904675960541,0.7953216374269005
62.66904675960541,0.7965116279069767
62.66904675960541,0.7976878612716763
62.66904675960541,0.7931034482758621
62.66904675960541,0.7942857142857143
62.66904675960541,0.7897727272727273
62.66904675960541,0.7909604519774012
62.66904675960541,0.7921348314606742
62.66904675960541,0.7932960893854749
62.66904675960541,0.7944444444444444
64.04163014888763,0.7955801104972375
64.04163014888763,0.7967032967032966
64.04163014888763,0.7978142076502732
64.04163014888763,0.7934782608695652
64.04163014888763,0.7945945945945946
64.04163014888763,0.7956989247311828
64.04163014888763,0.7914438502673797
64.04163014888763,0.7925531914893617
64.04163014888763,0.7936507936507936
64.04163014888763,0.7894736842105263
64.28427076339722,0.7905759162303665
64.28427076339722,0.7916666666666666
64.28427076339722,0.7927461139896373
64.28427076339722,0.788659793814433
64.28427076339722,0.7897435897435897
64.28427076339722,0.7908163265306123
64.28427076339722,0.7918781725888325
64.28427076339722,0.7929292929292929
64.28427076339722,0.7939698492462312
64.28427076339722,0.795
66.21320307254791,0.7910447761194029
66.21320307254791,0.7920792079207921
66.21320307254791,0.7931034482758621
66.21320307254791,0.7941176470588235
66.21320307254791,0.7951219512195122
66.21320307254791,0.7912621359223301
66.21320307254791,0.7922705314009661
66.21320307254791,0.7932692307692307
66.21320307254791,0.7942583732057417
66.21320307254791,0.7952380952380952
76.48528122901917,0.7962085308056872
76.48528122901917,0.7924528301886793
76.48528122901917,0.7934272300469484
76.48528122901917,0.794392523364486
76.48528122901917,0.7953488372093023
76.48528122901917,0.7962962962962963
76.48528122901917,0.7926267281105991
76.48528122901917,0.7935779816513762
76.48528122901917,0.7945205479452054
76.48528122901917,0.7954545454545454
77.87005722522736,0.7963800904977375
77.87005722522736,0.7972972972972973
77.87005722522736,0.7937219730941704
77.87005722522736,0.7901785714285714
77.87005722522736,0.7911111111111111
77.87005722522736,0.7920353982300885
77.87005722522736,0.7929515418502202
77.87005722522736,0.793859649122807
77.87005722522736,0.7947598253275109
77.87005722522736,0.7956521739130434
77.89949476718903,0.7965367965367965
77.89949476718903,0.7974137931034483
77.89949476718903,0.7982832618025751
77.89949476718903,0.7991452991452992
77.89949476718903,0.8
77.89949476718903,0.8008474576271186
77.89949476718903,0.7974683544303798
77.89949476718903,0.7983193277310925
77.89949476718903,0.799163179916318
77.89949476718903,0.8
78.79898953437805,0.8008298755186722
78.79898953437805,0.8016528925619835
78.79898953437805,0.8024691358024691
78.79898953437805,0.7991803278688525
78.79898953437805,0.8
78.79898953437805,0.7967479674796748
78.79898953437805,0.7975708502024291
78.79898953437805,0.7983870967741935
78.79898953437805,0.7951807228915663
78.79898953437805,0.792
78.87005722522736,0.7928286852589641
78.87005722522736,0.7936507936507936
78.87005722522736,0.7905138339920948
78.87005722522736,0.7913385826771654
78.87005722522736,0.792156862745098
78.87005722522736,0.79296875
78.87005722522736,0.7937743190661478
78.87005722522736,0.7945736434108527
78.87005722522736,0.7953667953667953
78.87005722522736,0.7961538461538461
83.69848430156708,0.7969348659003831
83.69848430156708,0.7938931297709924
83.69848430156708,0.7946768060836502
83.69848430156708,0.7954545454545454
83.69848430156708,0.7962264150943397
83.69848430156708,0.7969924812030075
83.69848430156708,0.797752808988764
83.69848430156708,0.7985074626865671
83.69848430156708,0.7955390334572491
83.69848430156708,0.7925925925925926
85.74011445045471,0.7933579335793358
85.74011445045471,0.7941176470588235
85.74011445045471,0.7948717948717948
85.74011445045471,0.791970802919708
85.74011445045471,0.7927272727272727
85.74011445045471,0.7898550724637681
85.74011445045471,0.7906137184115524
85.74011445045471,0.7913669064748201
85.74011445045471,0.7921146953405018
85.74011445045471,0.7928571428571428
93.11269783973694,0.7935943060498221
93.11269783973694,0.7943262411347518
93.11269783973694,0.7915194346289752
93.11269783973694,0.7922535211267606
93.11269783973694,0.7929824561403509
93.11269783973694,0.7937062937062938
93.11269783973694,0.794425087108014
93.11269783973694,0.7916666666666666
93.11269783973694,0.7923875432525952
93.11269783973694,0.7931034482758621
94.18376553058624,0.7938144329896907
94.18376553058624,0.7945205479452054
94.18376553058624,0.7918088737201365
94.18376553058624,0.7925170068027211
94.18376553058624,0.7932203389830509
94.18376553058624,0.793918918918919
94.18376553058624,0.7946127946127947
94.18376553058624,0.7919463087248322
94.18376553058624,0.7926421404682275
94.18376553058624,0.7933333333333333
99.01219260692596,0.7940199335548173
99.01219260692596,0.7913907284768212
99.01219260692596,0.7920792079207921
99.01219260692596,0.7927631578947368
99.01219260692596,0.7934426229508197
99.01219260692596,0.7941176470588235
99.01219260692596,0.7947882736156352
99.01219260692596,0.7922077922077922
99.01219260692596,0.7928802588996764
99.01219260692596,0.7903225806451613
100.08326029777527,0.7909967845659164
100.08326029777527,0.7916666666666666
100.08326029777527,0.7891373801916933
100.08326029777527,0.7866242038216561
100.08326029777527,0.7873015873015873
100.08326029777527,0.7848101265822784
100.08326029777527,0.7854889589905363
100.08326029777527,0.7861635220125787
100.08326029777527,0.7836990595611285
100.08326029777527,0.784375
100.35533845424652,0.7850467289719626
100.35533845424652,0.7857142857142857
100.35533845424652,0.7863777089783281
100.35533845424652,0.7870370370370371
100.35533845424652,0.7846153846153846
100.35533845424652,0.7852760736196319
100.35533845424652,0.7859327217125383
100.35533845424652,0.7865853658536586
100.35533845424652,0.7872340425531915
100.35533845424652,0.7848484848484848
101.39696860313416,0.7824773413897281
101.39696860313416,0.7831325301204819
101.39696860313416,0.7807807807807807
101.39696860313416,0.781437125748503
101.39696860313416,0.7791044776119403
101.39696860313416,0.7767857142857143
101.39696860313416,0.7774480712166172
101.39696860313416,0.7781065088757396
101.39696860313416,0.7787610619469026
101.39696860313416,0.7764705882352941
101.84061968326569,0.7771260997067448
101.84061968326569,0.7777777777777778
101.84061968326569,0.7784256559766763
101.84061968326569,0.7790697674418605
101.84061968326569,0.7797101449275362
101.84061968326569,0.7774566473988439
101.84061968326569,0.7780979827089337
101.84061968326569,0.7758620689655172
101.84061968326569,0.7765042979942693
101.84061968326569,0.7742857142857142
106.11269783973694,0.7749287749287749
106.11269783973694,0.7755681818181818
106.11269783973694,0.773371104815864
106.11269783973694,0.7740112994350282
106.11269783973694,0.7746478873239436
106.11269783973694,0.7752808988764045
106.11269783973694,0.773109243697479
106.11269783973694,0.7737430167597765
106.11269783973694,0.7715877437325905
106.11269783973694,0.7694444444444445
106.9827550649643,0.7673130193905817
106.9827550649643,0.7679558011049724
106.9827550649643,0.7658402203856749
106.9827550649643,0.7664835164835165
106.9827550649643,0.7671232876712328
106.9827550649643,0.76775956284153
106.9827550649643,0.7683923705722071
106.9827550649643,0.7690217391304348
106.9827550649643,0.7696476964769647
106.9827550649643,0.7702702702702703
108.5269113779068,0.77088948787062
108.5269113779068,0.7688172043010753
108.5269113779068,0.7694369973190348
108.5269113779068,0.7700534759358288
108.5269113779068,0.768
108.5269113779068,0.7686170212765957
108.5269113779068,0.7692307692307693
108.5269113779068,0.7698412698412699
108.5269113779068,0.7704485488126649
108.5269113779068,0.7710526315789473
109.01219260692596,0.7690288713910761
109.01219260692596,0.7696335078534031
109.01219260692596,0.7702349869451697
109.01219260692596,0.7682291666666666
109.01219260692596,0.7688311688311689
109.01219260692596,0.7668393782383419
109.01219260692596,0.7648578811369509
109.01219260692596,0.7654639175257731
109.01219260692596,0.7660668380462725
109.01219260692596,0.7666666666666667
109.15432798862457,0.7672634271099744
109.15432798862457,0.7678571428571429
109.15432798862457,0.7684478371501272
109.15432798862457,0.7690355329949239
109.15432798862457,0.7670886075949367
109.15432798862457,0.7676767676767676
109.15432798862457,0.7682619647355163
109.15432798862457,0.7688442211055276
109.15432798862457,0.7669172932330827
109.15432798862457,0.7675
109.63960921764374,0.7680798004987531
109.63960921764374,0.7686567164179104
109.63960921764374,0.7692307692307693
109.63960921764374,0.7673267326732673
109.63960921764374,0.7679012345679013
109.63960921764374,0.7684729064039408
109.63960921764374,0.769041769041769
109.63960921764374,0.7696078431372549
109.63960921764374,0.7677261613691931
109.63960921764374,0.7658536585365854
120.94112491607666,0.7639902676399026
120.94112491607666,0.7645631067961165
120.94112491607666,0.7651331719128329
120.94112491607666,0.7657004830917874
120.94112491607666,0.7662650602409639
120.94112491607666,0.7668269230769231
120.94112491607666,0.7649880095923262
120.94112491607666,0.7655502392344498
120.94112491607666,0.7637231503579952
120.94112491607666,0.7619047619047619
121.01219260692596,0.7624703087885986
121.01219260692596,0.7606635071090048
121.01219260692596,0.7612293144208038
121.01219260692596,0.7594339622641509
121.01219260692596,0.76
121.01219260692596,0.7605633802816901
121.01219260692596,0.7611241217798594
121.01219260692596,0.7616822429906542
121.01219260692596,0.7622377622377622
121.01219260692596,0.7627906976744186
127.01219260692596,0.7633410672853829
127.01219260692596,0.7615740740740741
127.01219260692596,0.7621247113163973
127.01219260692596,0.7626728110599078
127.01219260692596,0.7632183908045977
127.01219260692596,0.7614678899082569
127.01219260692596,0.7620137299771167
127.01219260692596,0.7602739726027398
127.01219260692596,0.7585421412300684
127.01219260692596,0.759090909090909
135.1959581375122,0.7596371882086168
135.1959581375122,0.7601809954751131
135.1959581375122,0.7607223476297968
135.1959581375122,0.759009009009009
135.1959581375122,0.7595505617977528
135.1959581375122,0.7600896860986547
135.1959581375122,0.7606263982102909
135.1959581375122,0.7611607142857143
135.1959581375122,0.7616926503340757
135.1959581375122,0.76
138.01219260692596,0.7605321507760532
138.01219260692596,0.7588495575221239
138.01219260692596,0.7571743929359823
138.01219260692596,0.7555066079295154
138.01219260692596,0.756043956043956
138.01219260692596,0.756578947368421
138.01219260692596,0.7571115973741794
138.01219260692596,0.7554585152838428
138.01219260692596,0.7559912854030502
138.01219260692596,0.7565217391304347
143.32590091228485,0.7570498915401301
143.32590091228485,0.7575757575757576
143.32590091228485,0.7580993520518359
143.32590091228485,0.7586206896551724
143.32590091228485,0.7591397849462366
143.32590091228485,0.759656652360515
143.32590091228485,0.7601713062098501
143.32590091228485,0.7606837606837606
143.32590091228485,0.7611940298507462
143.32590091228485,0.7617021276595745
148.95331752300262,0.7622080679405521
148.95331752300262,0.7627118644067796
148.95331752300262,0.7632135306553911
148.95331752300262,0.7637130801687764
148.95331752300262,0.7642105263157895
148.95331752300262,0.7647058823529411
148.95331752300262,0.7651991614255765
148.95331752300262,0.7635983263598326
148.95331752300262,0.7620041753653445
148.95331752300262,0.7625
156.5979790687561,0.760914760914761
156.5979790687561,0.7614107883817427
156.5979790687561,0.7619047619047619
156.5979790687561,0.762396694214876
156.5979790687561,0.7628865979381443
156.5979790687561,0.7633744855967078
156.5979790687561,0.7638603696098563
156.5979790687561,0.7622950819672131
156.5979790687561,0.7627811860940695
156.5979790687561,0.7612244897959184
156.61017167568207,0.7596741344195519
156.61017167568207,0.7601626016260162
156.61017167568207,0.7606490872210954
156.61017167568207,0.7591093117408907
156.61017167568207,0.7595959595959596
156.61017167568207,0.7580645161290323
156.61017167568207,0.7565392354124748
156.61017167568207,0.7570281124497992
156.61017167568207,0.7555110220440882
156.61017167568207,0.756
161.39696860313416,0.7544910179640718
161.39696860313416,0.7549800796812749
161.39696860313416,0.7534791252485089
161.39696860313416,0.753968253968254
161.39696860313416,0.7524752475247525
161.39696860313416,0.7529644268774703
161.39696860313416,0.7514792899408284
161.39696860313416,0.7519685039370079
161.39696860313416,0.7524557956777996
161.39696860313416,0.7509803921568627
164.16652059555054,0.7514677103718199
164.16652059555054,0.751953125
164.16652059555054,0.7524366471734892
164.16652059555054,0.7509727626459144
164.16652059555054,0.7495145631067961
164.16652059555054,0.75
164.16652059555054,0.7504835589941973
164.16652059555054,0.750965250965251
164.16652059555054,0.7514450867052023
164.16652059555054,0.7519230769230769
168.01219260692596,0.7523992322456814
168.01219260692596,0.7509578544061303
168.01219260692596,0.751434034416826
168.01219260692596,0.7519083969465649
168.01219260692596,0.7523809523809524
168.01219260692596,0.7509505703422054
168.01219260692596,0.7514231499051234
168.01219260692596,0.7518939393939394
168.01219260692596,0.7523629489603024
168.01219260692596,0.7528301886792453
168.53910398483276,0.751412429378531
168.53910398483276,0.7518796992481203
168.53910398483276,0.7523452157598499
168.53910398483276,0.7528089887640449
168.53910398483276,0.7514018691588785
168.53910398483276,0.7518656716417911
168.53910398483276,0.7523277467411545
168.53910398483276,0.7527881040892194
168.53910398483276,0.7532467532467533
168.53910398483276,0.7518518518518519
169.25483322143555,0.7523105360443623
169.25483322143555,0.7527675276752768
169.25483322143555,0.7513812154696132
169.25483322143555,0.7518382352941176
169.25483322143555,0.7504587155963303
169.25483322143555,0.7490842490842491
169.25483322143555,0.7495429616087751
169.25483322143555,0.75
169.25483322143555,0.7504553734061931
169.25483322143555,0.7509090909090909
170.56854152679443,0.7513611615245009
170.56854152679443,0.7518115942028986
170.56854152679443,0.7522603978300181
170.56854152679443,0.7527075812274369
170.56854152679443,0.7531531531531531
170.56854152679443,0.7517985611510791
170.56854152679443,0.7522441651705566
170.56854152679443,0.7526881720430108
170.56854152679443,0.7531305903398927
170.56854152679443,0.7535714285714286
174.1959581375122,0.7540106951871658
174.1959581375122,0.7544483985765125
174.1959581375122,0.7548845470692718
174.1959581375122,0.7535460992907801
174.1959581375122,0.7539823008849558
174.1959581375122,0.7544169611307421
174.1959581375122,0.7548500881834215
174.1959581375122,0.7552816901408451
174.1959581375122,0.7557117750439367
174.1959581375122,0.756140350877193
174.5096664428711,0.7548161120840631
174.5096664428711,0.7552447552447552
174.5096664428711,0.7556719022687609
174.5096664428711,0.7560975609756098
174.5096664428711,0.7565217391304347
174.5096664428711,0.7569444444444444
174.5096664428711,0.755632582322357
174.5096664428711,0.754325259515571
174.5096664428711,0.7530224525043178
174.5096664428711,0.753448275862069
175.88224983215332,0.7521514629948365
175.88224983215332,0.7508591065292096
175.88224983215332,0.7512864493996569
175.88224983215332,0.7517123287671232
175.88224983215332,0.7521367521367521
175.88224983215332,0.7525597269624573
175.88224983215332,0.7529812606473595
175.88224983215332,0.7517006802721088
175.88224983215332,0.7521222410865874
175.88224983215332,0.7508474576271187
176.01219260692596,0.751269035532995
176.01219260692596,0.7516891891891891
176.01219260692596,0.7504215851602024
176.01219260692596,0.7508417508417509
176.01219260692596,0.7495798319327731
176.01219260692596,0.7483221476510067
176.01219260692596,0.7487437185929648
176.01219260692596,0.7491638795986622
176.01219260692596,0.7479131886477463
176.01219260692596,0.7483333333333333
176.32590091228485,0.7487520798668885
176.32590091228485,0.7491694352159468
176.32590091228485,0.7495854063018242
176.32590091228485,0.75
176.32590091228485,0.7504132231404959
176.32590091228485,0.7508250825082509
176.32590091228485,0.7512355848434926
176.32590091228485,0.7516447368421053
176.32590091228485,0.7520525451559934
176.32590091228485,0.7524590163934426
177.87005722522736,0.7528641571194763
177.87005722522736,0.7532679738562091
177.87005722522736,0.7520391517128875
177.87005722522736,0.752442996742671
177.87005722522736,0.751219512195122
177.87005722522736,0.7516233766233766
177.87005722522736,0.7520259319286872
177.87005722522736,0.7508090614886731
177.87005722522736,0.7512116316639742
177.87005722522736,0.7516129032258064
178.15432798862457,0.750402576489533
178.15432798862457,0.7508038585209004
178.15432798862457,0.7512038523274478
178.15432798862457,0.75
178.15432798862457,0.7504
178.15432798862457,0.7507987220447284
178.15432798862457,0.7511961722488039
178.15432798862457,0.7515923566878981
178.15432798862457,0.7519872813990461
178.15432798862457,0.7523809523809524
185.0,0.751188589540412
185.0,0.75
185.0,0.7503949447077409
185.0,0.749211356466877
185.0,0.7480314960629921
185.0,0.7484276729559748
185.0,0.7472527472527473
185.0,0.7476489028213166
185.0,0.7480438184663537
185.0,0.7484375
188.95331752300262,0.748829953198128
188.95331752300262,0.7492211838006231
188.95331752300262,0.749611197511664
188.95331752300262,0.75
188.95331752300262,0.7503875968992249
188.95331752300262,0.7507739938080495
188.95331752300262,0.7511591962905718
188.95331752300262,0.7515432098765432
188.95331752300262,0.7519260400616333
188.95331752300262,0.7523076923076923
192.08326029777527,0.7526881720430108
192.08326029777527,0.7530674846625767
192.08326029777527,0.7534456355283308
192.08326029777527,0.753822629969419
192.08326029777527,0.7541984732824427
192.08326029777527,0.7545731707317073
192.08326029777527,0.7549467275494672
192.08326029777527,0.7553191489361702
192.08326029777527,0.7556904400606981
192.08326029777527,0.7560606060606061
193.42135381698608,0.75642965204236
193.42135381698608,0.756797583081571
193.42135381698608,0.7571644042232277
193.42135381698608,0.7575301204819277
193.42135381698608,0.7578947368421053
193.42135381698608,0.7582582582582582
193.42135381698608,0.7571214392803598
193.42135381698608,0.7559880239520959
193.42135381698608,0.7548579970104634
193.42135381698608,0.753731343283582
200.63960921764374,0.7540983606557377
200.63960921764374,0.7529761904761905
200.63960921764374,0.7533432392273403
200.63960921764374,0.7537091988130564
200.63960921764374,0.7540740740740741
200.63960921764374,0.7544378698224852
200.63960921764374,0.7548005908419497
200.63960921764374,0.7551622418879056
200.63960921764374,0.7555228276877761
200.63960921764374,0.7558823529411764
200.87005722522736,0.7562408223201175
200.87005722522736,0.7565982404692082
200.87005722522736,0.7569546120058566
200.87005722522736,0.7558479532163743
200.87005722522736,0.7562043795620438
200.87005722522736,0.7551020408163265
200.87005722522736,0.7540029112081513
200.87005722522736,0.7543604651162791
200.87005722522736,0.7547169811320755
200.87005722522736,0.755072463768116
211.01219260692596,0.7554269175108539
211.01219260692596,0.7543352601156069
211.01219260692596,0.7532467532467533
211.01219260692596,0.7536023054755043
211.01219260692596,0.753956834532374
211.01219260692596,0.7528735632183908
211.01219260692596,0.7532281205164992
211.01219260692596,0.7535816618911175
211.01219260692596,0.753934191702432
211.01219260692596,0.7542857142857143
213.39696860313416,0.7546362339514978
213.39696860313416,0.7549857549857549
213.39696860313416,0.7553342816500711
213.39696860313416,0.7556818181818182
213.39696860313416,0.7546099290780142
213.39696860313416,0.7549575070821529
213.39696860313416,0.7538896746817539
213.39696860313416,0.7528248587570622
213.39696860313416,0.7531734837799718
213.39696860313416,0.7535211267605634
214.33809351921082,0.7538677918424754
214.33809351921082,0.7542134831460674
214.33809351921082,0.7545582047685835
214.33809351921082,0.7549019607843137
214.33809351921082,0.7552447552447552
214.33809351921082,0.755586592178771
214.33809351921082,0.7559274755927475
214.33809351921082,0.7562674094707521
214.33809351921082,0.7566063977746871
214.33809351921082,0.7569444444444444
215.61017167568207,0.7558945908460472
215.61017167568207,0.7562326869806094
215.61017167568207,0.7565698478561549
215.61017167568207,0.7569060773480663
215.61017167568207,0.7572413793103449
215.61017167568207,0.7575757575757576
215.61017167568207,0.7579092159559835
215.61017167568207,0.7582417582417582
215.61017167568207,0.7585733882030178
215.61017167568207,0.7589041095890411
215.94112491607666,0.759233926128591
215.94112491607666,0.7595628415300546
215.94112491607666,0.7598908594815825
215.94112491607666,0.7588555858310627
215.94112491607666,0.7578231292517007
215.94112491607666,0.7581521739130435
215.94112491607666,0.7584803256445047
215.94112491607666,0.7588075880758808
215.94112491607666,0.7591339648173207
215.94112491607666,0.7594594594594595
222.39696860313416,0.7597840755735492
222.39696860313416,0.7601078167115903
222.39696860313416,0.7604306864064603
222.39696860313416,0.7594086021505376
222.39696860313416,0.7583892617449665
222.39696860313416,0.7587131367292225
222.39696860313416,0.7576974564926372
222.39696860313416,0.7580213903743316
222.39696860313416,0.7570093457943925
222.39696860313416,0.7573333333333333
231.49747383594513,0.7563249001331558
231.49747383594513,0.7566489361702128
231.49747383594513,0.7569721115537849
231.49747383594513,0.7559681697612732
231.49747383594513,0.7549668874172185
231.49747383594513,0.7552910052910053
231.49747383594513,0.7542932628797886
231.49747383594513,0.7546174142480211
231.49747383594513,0.7536231884057971
231.49747383594513,0.7539473684210526
251.53910398483276,0.7542706964520368
251.53910398483276,0.7545931758530183
251.53910398483276,0.7549148099606815
251.53910398483276,0.7552356020942408
251.53910398483276,0.7542483660130719
251.53910398483276,0.7545691906005222
251.53910398483276,0.7535853976531942
251.53910398483276,0.75390625
251.53910398483276,0.7542262678803641
251.53910398483276,0.7545454545454545
260.20815074443817,0.754863813229572
260.20815074443817,0.7551813471502591
260.20815074443817,0.7554980595084088
260.20815074443817,0.7545219638242894
260.20815074443817,0.7535483870967742
260.20815074443817,0.7525773195876289
260.20815074443817,0.7516087516087516
260.20815074443817,0.7519280205655527
260.20815074443817,0.7522464698331194
260.20815074443817,0.7525641025641026
277.911687374115,0.7528809218950064
277.911687374115,0.7531969309462916
277.911687374115,0.7535121328224776
277.911687374115,0.7538265306122449
277.911687374115,0.7528662420382166
277.911687374115,0.7531806615776081
277.911687374115,0.7534942820838628
277.911687374115,0.7538071065989848
277.911687374115,0.7541191381495564
277.911687374115,0.7531645569620253
283.23758828639984,0.7534766118836915
283.23758828639984,0.7537878787878788
283.23758828639984,0.7540983606557377
283.23758828639984,0.7544080604534005
283.23758828639984,0.7547169811320755
283.23758828639984,0.7550251256281407
283.23758828639984,0.7553324968632371
283.23758828639984,0.7556390977443609
283.23758828639984,0.7559449311639549
283.23758828639984,0.75625
291.49747383594513,0.7553058676654182
291.49747383594513,0.7556109725685786
291.49747383594513,0.7546699875466999
291.49747383594513,0.753731343283582
291.49747383594513,0.7527950310559006
291.49747383594513,0.7518610421836228
291.49747383594513,0.7521685254027262
291.49747383594513,0.7524752475247525
291.49747383594513,0.7527812113720643
291.49747383594513,0.7530864197530864
298.69343197345734,0.7533908754623921
298.69343197345734,0.7536945812807881
298.69343197345734,0.7539975399753998
298.69343197345734,0.7542997542997543
298.69343197345734,0.754601226993865
298.69343197345734,0.7549019607843137
298.69343197345734,0.7552019583843329
298.69343197345734,0.7555012224938875
298.69343197345734,0.7557997557997558
298.69343197345734,0.7560975609756098
299.01219260692596,0.756394640682095
299.01219260692596,0.7554744525547445
299.01219260692596,0.7545565006075334
299.01219260692596,0.7548543689320388
299.01219260692596,0.7551515151515151
299.01219260692596,0.7554479418886199
299.01219260692596,0.7557436517533253
299.01219260692596,0.7560386473429952
299.01219260692596,0.7563329312424608
299.01219260692596,0.7566265060240964
300.722869515419,0.7569193742478941
300.722869515419,0.7572115384615384
300.722869515419,0.7575030012004802
300.722869515419,0.7577937649880095
300.722869515419,0.7580838323353294
300.722869515419,0.757177033492823
300.722869515419,0.7574671445639187
300.722869515419,0.7577565632458234
300.722869515419,0.7580452920143027
300.722869515419,0.7583333333333333
306.7939372062683,0.7574316290130797
306.7939372062683,0.7565320665083135
306.7939372062683,0.7568208778173191
306.7939372062683,0.7571090047393365
306.7939372062683,0.757396449704142
306.7939372062683,0.7565011820330969
306.7939372062683,0.755608028335301
306.7939372062683,0.7547169811320755
306.7939372062683,0.7538280329799765
306.7939372062683,0.7541176470588236
325.8650048971176,0.7532314923619271
325.8650048971176,0.7535211267605634
325.8650048971176,0.753810082063306
325.8650048971176,0.7540983606557377
325.8650048971176,0.7543859649122807
325.8650048971176,0.7546728971962616
325.8650048971176,0.7537922987164527
325.8650048971176,0.754079254079254
325.8650048971176,0.7543655413271245
325.8650048971176,0.7534883720930232
334.8944424390793,0.7526132404181185
334.8944424390793,0.7529002320185615
334.8944424390793,0.7531865585168018
334.8944424390793,0.7523148148148148
334.8944424390793,0.7526011560693642
334.8944424390793,0.7528868360277137
334.8944424390793,0.7531718569780853
334.8944424390793,0.7534562211981567
334.8944424390793,0.7537399309551208
334.8944424390793,0.7540229885057471
350.6051193475723,0.7543053960964409
350.6051193475723,0.7534403669724771
350.6051193475723,0.7537227949599083
350.6051193475723,0.7540045766590389
350.6051193475723,0.7542857142857143
350.6051193475723,0.7545662100456622
350.6051193475723,0.7548460661345496
350.6051193475723,0.755125284738041
350.6051193475723,0.7554038680318543
350.6051193475723,0.7556818181818182
354.2964633703232,0.7548240635641317
354.2964633703232,0.7551020408163265
354.2964633703232,0.7553793884484711
354.2964633703232,0.754524886877828
354.2964633703232,0.7536723163841808
354.2964633703232,0.7539503386004515
354.2964633703232,0.7542277339346111
354.2964633703232,0.7533783783783784
354.2964633703232,0.7536557930258717
354.2964633703232,0.7539325842696629
362.29141104221344,0.7542087542087542
362.29141104221344,0.7544843049327354
362.29141104221344,0.7547592385218365
362.29141104221344,0.7550335570469798
362.29141104221344,0.7541899441340782
362.29141104221344,0.7544642857142857
362.29141104221344,0.7547380156075808
362.29141104221344,0.755011135857461
362.29141104221344,0.7552836484983315
362.29141104221344,0.7555555555555555
368.6518018245697,0.7547169811320755
368.6518018245697,0.7549889135254989
368.6518018245697,0.7552602436323367
368.6518018245697,0.754424778761062
368.6518018245697,0.7546961325966851
368.6518018245697,0.7549668874172185
368.6518018245697,0.7552370452039692
368.6518018245697,0.7544052863436124
368.6518018245697,0.7546754675467546
368.6518018245697,0.7549450549450549
371.3919162750244,0.7552140504939627
371.3919162750244,0.7554824561403509
371.3919162750244,0.755750273822563
371.3919162750244,0.7560175054704595
371.3919162750244,0.7551912568306011
371.3919162750244,0.7554585152838428
371.3919162750244,0.7557251908396947
371.3919162750244,0.7559912854030502
371.3919162750244,0.7562568008705114
371.3919162750244,0.7565217391304347
381.4213538169861,0.756786102062975
381.4213538169861,0.7559652928416486
381.4213538169861,0.7562296858071506
381.4213538169861,0.7564935064935064
381.4213538169861,0.7567567567567568
381.4213538169861,0.7570194384449244
381.4213538169861,0.7572815533980582
381.4213538169861,0.7575431034482759
381.4213538169861,0.7567276641550054
381.4213538169861,0.7569892473118279
410.04877042770386,0.7561761546723953
410.04877042770386,0.7564377682403434
410.04877042770386,0.7556270096463023
410.04877042770386,0.7558886509635975
410.04877042770386,0.7561497326203208
410.04877042770386,0.7553418803418803
410.04877042770386,0.7556029882604055
410.04877042770386,0.755863539445629
410.04877042770386,0.7561235356762513
410.04877042770386,0.7563829787234042
424.1787132024765,0.7566418703506907
424.1787132024765,0.7569002123142251
424.1787132024765,0.7571580063626723
424.1787132024765,0.7574152542372882
424.1787132024765,0.7576719576719577
424.1787132024765,0.7579281183932347
424.1787132024765,0.7571277719112989
424.1787132024765,0.7563291139240507
424.1787132024765,0.7565858798735511
424.1787132024765,0.7568421052631579
451.16652059555054,0.7570977917981072
451.16652059555054,0.7573529411764706
451.16652059555054,0.757607555089192
451.16652059555054,0.7568134171907757
451.16652059555054,0.7560209424083769
451.16652059555054,0.7552301255230126
451.16652059555054,0.7554858934169278
451.16652059555054,0.755741127348643
451.16652059555054,0.7559958289885297
451.16652059555054,0.7552083333333334
465.4213538169861,0.7554630593132154
465.4213538169861,0.7546777546777547
465.4213538169861,0.754932502596054
465.4213538169861,0.7551867219917012
465.4213538169861,0.755440414507772
465.4213538169861,0.7556935817805382
465.4213538169861,0.7559462254395036
465.4213538169861,0.756198347107438
465.4213538169861,0.7564499484004128
465.4213538169861,0.756701030927835
483.97770273685455,0.756951596292482
483.97770273685455,0.757201646090535
483.97770273685455,0.7574511819116135
483.97770273685455,0.757700205338809
483.97770273685455,0.7569230769230769
483.97770273685455,0.7561475409836066
483.97770273685455,0.7553735926305015
483.97770273685455,0.7556237218813906
483.97770273685455,0.7558733401430031
483.97770273685455,0.7561224489795918
547.0365778207779,0.7563710499490316
547.0365778207779,0.7566191446028513
547.0365778207779,0.7568667344862665
547.0365778207779,0.7560975609756098
547.0365778207779,0.7563451776649747
547.0365778207779,0.755578093306288
547.0365778207779,0.7558257345491388
547.0365778207779,0.7560728744939271
547.0365778207779,0.756319514661274
547.0365778207779,0.7565656565656566
601.0782079696655,0.756811301715439
601.0782079696655,0.7570564516129032
601.0782079696655,0.75730110775428
601.0782079696655,0.7575452716297787
601.0782079696655,0.7577889447236181
601.0782079696655,0.7580321285140562
601.0782079696655,0.7582748244734202
601.0782079696655,0.7585170340681363
601.0782079696655,0.7587587587587588
601.0782079696655,0.759
625.1442233324051,0.7592407592407593
625.1442233324051,0.7594810379241517
625.1442233324051,0.7597208374875374
625.1442233324051,0.7599601593625498
625.1442233324051,0.7601990049751244
625.1442233324051,0.7594433399602386
625.1442233324051,0.759682224428997
625.1442233324051,0.7599206349206349
625.1442233324051,0.7601585728444004
625.1442233324051,0.7603960396039604
735.4112491607666,0.7606330365974283
735.4112491607666,0.7608695652173914
735.4112491607666,0.7611056268509379
735.4112491607666,0.7613412228796844
735.4112491607666,0.761576354679803
735.4112491607666,0.7618110236220472
735.4112491607666,0.7620452310717798
735.4112491607666,0.762278978388998
735.4112491607666,0.7625122669283612
735.4112491607666,0.7627450980392156
824.8599525690079,0.7629774730656219
824.8599525690079,0.7632093933463796
824.8599525690079,0.7634408602150538
824.8599525690079,0.763671875
824.8599525690079,0.7629268292682927
824.8599525690079,0.7621832358674464
824.8599525690079,0.762414800389484
824.8599525690079,0.7626459143968871
824.8599525690079,0.7628765792031098
824.8599525690079,0.7631067961165049
942.2884466648102,0.7633365664403492
942.2884466648102,0.7635658914728682
942.2884466648102,0.7637947725072604
942.2884466648102,0.7640232108317214
942.2884466648102,0.7642512077294686
942.2884466648102,0.7644787644787645
942.2884466648102,0.7647058823529411
942.2884466648102,0.7649325626204239
942.2884466648102,0.7651588065447545
942.2884466648102,0.7644230769230769
1116.0092282295227,0.7646493756003843
1116.0092282295227,0.7648752399232246
1116.0092282295227,0.7651006711409396
1116.0092282295227,0.7653256704980843
1116.0092282295227,0.7655502392344498
1116.0092282295227,0.765774378585086
1116.0092282295227,0.7659980897803247
1116.0092282295227,0.7662213740458015
1116.0092282295227,0.7664442326024785
1116.0092282295227,0.7657142857142857
1163.6366448402405,0.7659372026641293
1163.6366448402405,0.7652091254752852
1163.6366448402405,0.7654320987654321
1163.6366448402405,0.7656546489563567
1163.6366448402405,0.7649289099526067
1163.6366448402405,0.7651515151515151
1163.6366448402405,0.7653736991485336
1163.6366448402405,0.7646502835538752
1163.6366448402405,0.7648725212464589
1163.6366448402405,0.7650943396226415
6702.248028039932,0.765315739868049
6702.248028039932,0.7645951035781544
6702.248028039932,0.7648165569143932
6702.248028039932,0.7650375939849624
6702.248028039932,0.7643192488262911
6702.248028039932,0.7645403377110694
6702.248028039932,0.7647610121836926
6702.248028039932,0.7649812734082397
6702.248028039932,0.7652011225444341
6702.248028039932,0.7654205607476635


==> data/Proteins_TMD_3layer.csv <==
Distance,CumulativeAccuracy
0.0,0.0
0.0,0.5
0.0,0.3333333333333333
0.0,0.5
0.0,0.6
0.0,0.6666666666666666
0.0,0.5714285714285714
0.0,0.5
0.0,0.5555555555555556
0.0,0.6
0.0,0.6363636363636364
0.0,0.6666666666666666
0.0,0.6923076923076923
0.0,0.7142857142857143
0.0,0.6666666666666666
0.0,0.6875
0.0,0.7058823529411765
0.0,0.7222222222222222
0.0,0.7368421052631579
0.0,0.75
0.0,0.7619047619047619
0.0,0.7727272727272727
0.0,0.782608695652174
0.0,0.7916666666666666
0.0,0.76
0.0,0.7692307692307693
0.0,0.7777777777777778
0.0,0.7857142857142857
0.0,0.7586206896551724
0.0,0.7666666666666667
0.0,0.7741935483870968
0.0,0.78125
0.0,0.7878787878787878
0.0,0.7941176470588235
0.0,0.7714285714285715
0.0,0.7777777777777778
0.0,0.7837837837837838
0.0,0.7631578947368421
0.0,0.7692307692307693
0.0,0.75
56.568541526794434,0.7560975609756098
56.568541526794434,0.7619047619047619
56.568541526794434,0.7674418604651163
56.568541526794434,0.7727272727272727
56.568541526794434,0.7777777777777778
56.568541526794434,0.782608695652174
56.568541526794434,0.7872340425531915
56.568541526794434,0.7916666666666666
56.568541526794434,0.7959183673469388
56.568541526794434,0.8
72.1248904466629,0.803921568627451
72.1248904466629,0.8076923076923077
72.1248904466629,0.8113207547169812
72.1248904466629,0.8148148148148148
72.1248904466629,0.8181818181818182
72.1248904466629,0.8214285714285714
72.1248904466629,0.8245614035087719
72.1248904466629,0.8275862068965517
72.1248904466629,0.8305084745762712
72.1248904466629,0.8333333333333334
73.9827550649643,0.8360655737704918
73.9827550649643,0.8387096774193549
73.9827550649643,0.8412698412698413
73.9827550649643,0.84375
73.9827550649643,0.8461538461538461
73.9827550649643,0.8484848484848485
73.9827550649643,0.8507462686567164
73.9827550649643,0.8529411764705882
73.9827550649643,0.855072463768116
73.9827550649643,0.8571428571428571
79.1959581375122,0.8591549295774648
79.1959581375122,0.8611111111111112
79.1959581375122,0.863013698630137
79.1959581375122,0.8648648648648649
79.1959581375122,0.8666666666666667
79.1959581375122,0.868421052631579
79.1959581375122,0.8701298701298701
79.1959581375122,0.8717948717948718
79.1959581375122,0.8734177215189873
79.1959581375122,0.875
104.0,0.8765432098765432
104.0,0.8780487804878049
104.0,0.8795180722891566
104.0,0.8809523809523809
104.0,0.8823529411764706
104.0,0.8837209302325582
104.0,0.8850574712643678
104.0,0.8863636363636364
104.0,0.8876404494382022
104.0,0.8888888888888888
104.6518018245697,0.8791208791208791
104.6518018245697,0.8695652173913043
104.6518018245697,0.8602150537634409
104.6518018245697,0.851063829787234
104.6518018245697,0.8421052631578947
104.6518018245697,0.8333333333333334
104.6518018245697,0.8247422680412371
104.6518018245697,0.8163265306122449
104.6518018245697,0.8080808080808081
104.6518018245697,0.8
129.8406196832657,0.801980198019802
129.8406196832657,0.803921568627451
129.8406196832657,0.8058252427184466
129.8406196832657,0.8076923076923077
129.8406196832657,0.8095238095238095
129.8406196832657,0.8113207547169812
129.8406196832657,0.8130841121495327
129.8406196832657,0.8148148148148148
129.8406196832657,0.8165137614678899
129.8406196832657,0.8181818181818182
131.0,0.8198198198198198
131.0,0.8214285714285714
131.0,0.8230088495575221
131.0,0.8245614035087719
131.0,0.8260869565217391
131.0,0.8275862068965517
131.0,0.8290598290598291
131.0,0.8305084745762712
131.0,0.8319327731092437
131.0,0.8333333333333334
133.37972366809845,0.8347107438016529
133.37972366809845,0.8360655737704918
133.37972366809845,0.8373983739837398
133.37972366809845,0.8387096774193549
133.37972366809845,0.84
133.37972366809845,0.8412698412698413
133.37972366809845,0.84251968503937
133.37972366809845,0.84375
133.37972366809845,0.8449612403100775
133.37972366809845,0.8461538461538461
169.32590091228485,0.8473282442748091
169.32590091228485,0.8484848484848485
169.32590091228485,0.849624060150376
169.32590091228485,0.8507462686567164
169.32590091228485,0.8518518518518519
169.32590091228485,0.8529411764705882
169.32590091228485,0.8540145985401459
169.32590091228485,0.855072463768116
169.32590091228485,0.8561151079136691
169.32590091228485,0.8571428571428571
187.1248904466629,0.8581560283687943
187.1248904466629,0.8591549295774648
187.1248904466629,0.8601398601398601
187.1248904466629,0.8611111111111112
187.1248904466629,0.8620689655172413
187.1248904466629,0.863013698630137
187.1248904466629,0.8639455782312925
187.1248904466629,0.8648648648648649
187.1248904466629,0.8657718120805369
187.1248904466629,0.8666666666666667
209.7056245803833,0.8675496688741722
209.7056245803833,0.868421052631579
209.7056245803833,0.869281045751634
209.7056245803833,0.8701298701298701
209.7056245803833,0.8709677419354839
209.7056245803833,0.8717948717948718
209.7056245803833,0.8726114649681529
209.7056245803833,0.8734177215189873
209.7056245803833,0.8742138364779874
209.7056245803833,0.875
228.4924215078354,0.8757763975155279
228.4924215078354,0.8765432098765432
228.4924215078354,0.8773006134969326
228.4924215078354,0.8780487804878049
228.4924215078354,0.8787878787878788
228.4924215078354,0.8795180722891566
228.4924215078354,0.8802395209580839
228.4924215078354,0.8809523809523809
228.4924215078354,0.8757396449704142
228.4924215078354,0.8705882352941177
243.23758828639984,0.8654970760233918
243.23758828639984,0.8604651162790697
243.23758828639984,0.8554913294797688
243.23758828639984,0.8505747126436781
243.23758828639984,0.8457142857142858
243.23758828639984,0.8409090909090909
243.23758828639984,0.8361581920903954
243.23758828639984,0.8314606741573034
243.23758828639984,0.8268156424581006
243.23758828639984,0.8222222222222222
254.83556735515594,0.8176795580110497
254.83556735515594,0.8131868131868132
254.83556735515594,0.8087431693989071
254.83556735515594,0.8043478260869565
254.83556735515594,0.8
254.83556735515594,0.7956989247311828
254.83556735515594,0.7914438502673797
254.83556735515594,0.7872340425531915
254.83556735515594,0.783068783068783
254.83556735515594,0.7789473684210526
259.3208485841751,0.7801047120418848
259.3208485841751,0.78125
259.3208485841751,0.7823834196891192
259.3208485841751,0.7835051546391752
259.3208485841751,0.7846153846153846
259.3208485841751,0.7857142857142857
259.3208485841751,0.7817258883248731
259.3208485841751,0.7828282828282829
259.3208485841751,0.7839195979899497
259.3208485841751,0.78
260.0,0.7810945273631841
260.0,0.7821782178217822
260.0,0.7832512315270936
260.0,0.7843137254901961
260.0,0.7853658536585366
260.0,0.7864077669902912
260.0,0.7874396135265701
260.0,0.7884615384615384
260.0,0.7894736842105263
260.0,0.7904761904761904
271.3036036491394,0.7914691943127962
271.3036036491394,0.7924528301886793
271.3036036491394,0.7934272300469484
271.3036036491394,0.794392523364486
271.3036036491394,0.7953488372093023
271.3036036491394,0.7962962962962963
271.3036036491394,0.7972350230414746
271.3036036491394,0.7981651376146789
271.3036036491394,0.7990867579908676
271.3036036491394,0.8
299.3675310611725,0.7963800904977375
299.3675310611725,0.7972972972972973
299.3675310611725,0.7982062780269058
299.3675310611725,0.7991071428571429
299.3675310611725,0.8
299.3675310611725,0.8008849557522124
299.3675310611725,0.801762114537445
299.3675310611725,0.8026315789473685
299.3675310611725,0.8034934497816594
299.3675310611725,0.8043478260869565
305.61017167568207,0.8008658008658008
305.61017167568207,0.7974137931034483
305.61017167568207,0.7939914163090128
305.61017167568207,0.7905982905982906
305.61017167568207,0.7914893617021277
305.61017167568207,0.788135593220339
305.61017167568207,0.7848101265822784
305.61017167568207,0.7857142857142857
305.61017167568207,0.7866108786610879
305.61017167568207,0.7833333333333333
340.7939372062683,0.7842323651452282
340.7939372062683,0.7851239669421488
340.7939372062683,0.7860082304526749
340.7939372062683,0.7868852459016393
340.7939372062683,0.7877551020408163
340.7939372062683,0.7886178861788617
340.7939372062683,0.7894736842105263
340.7939372062683,0.7903225806451613
340.7939372062683,0.7911646586345381
340.7939372062683,0.792
371.0071402788162,0.7928286852589641
371.0071402788162,0.7936507936507936
371.0071402788162,0.7944664031620553
371.0071402788162,0.7952755905511811
371.0071402788162,0.796078431372549
371.0071402788162,0.796875
371.0071402788162,0.7976653696498055
371.0071402788162,0.7984496124031008
371.0071402788162,0.7992277992277992
371.0071402788162,0.8
374.97770273685455,0.8007662835249042
374.97770273685455,0.7977099236641222
374.97770273685455,0.7946768060836502
374.97770273685455,0.7954545454545454
374.97770273685455,0.7962264150943397
374.97770273685455,0.7969924812030075
374.97770273685455,0.797752808988764
374.97770273685455,0.7985074626865671
374.97770273685455,0.7992565055762082
374.97770273685455,0.7962962962962963
392.85281229019165,0.7933579335793358
392.85281229019165,0.7941176470588235
392.85281229019165,0.7912087912087912
392.85281229019165,0.791970802919708
392.85281229019165,0.7890909090909091
392.85281229019165,0.7862318840579711
392.85281229019165,0.7833935018050542
392.85281229019165,0.7805755395683454
392.85281229019165,0.7813620071684588
392.85281229019165,0.7785714285714286
393.82337474823,0.7758007117437722
393.82337474823,0.776595744680851
393.82337474823,0.773851590106007
393.82337474823,0.7711267605633803
393.82337474823,0.7719298245614035
393.82337474823,0.7692307692307693
393.82337474823,0.7665505226480837
393.82337474823,0.7638888888888888
393.82337474823,0.7647058823529411
393.82337474823,0.7655172413793103
395.53910398483276,0.7663230240549829
395.53910398483276,0.7671232876712328
395.53910398483276,0.7679180887372014
395.53910398483276,0.7687074829931972
395.53910398483276,0.7694915254237288
395.53910398483276,0.7702702702702703
395.53910398483276,0.7710437710437711
395.53910398483276,0.7718120805369127
395.53910398483276,0.7725752508361204
395.53910398483276,0.7733333333333333
412.59292674064636,0.770764119601329
412.59292674064636,0.7682119205298014
412.59292674064636,0.7656765676567657
412.59292674064636,0.7631578947368421
412.59292674064636,0.760655737704918
412.59292674064636,0.7581699346405228
412.59292674064636,0.755700325732899
412.59292674064636,0.7532467532467533
412.59292674064636,0.7508090614886731
412.59292674064636,0.7483870967741936
423.8944424390793,0.7459807073954984
423.8944424390793,0.7435897435897436
423.8944424390793,0.7412140575079872
423.8944424390793,0.7388535031847133
423.8944424390793,0.7365079365079366
423.8944424390793,0.7341772151898734
423.8944424390793,0.7318611987381703
423.8944424390793,0.7295597484276729
423.8944424390793,0.7272727272727273
423.8944424390793,0.725
427.4284940958023,0.7258566978193146
427.4284940958023,0.7267080745341615
427.4284940958023,0.7275541795665634
427.4284940958023,0.7283950617283951
427.4284940958023,0.7292307692307692
427.4284940958023,0.7300613496932515
427.4284940958023,0.7308868501529052
427.4284940958023,0.7317073170731707
427.4284940958023,0.729483282674772
427.4284940958023,0.7303030303030303
459.56854152679443,0.7280966767371602
459.56854152679443,0.7289156626506024
459.56854152679443,0.7267267267267268
459.56854152679443,0.7275449101796407
459.56854152679443,0.7253731343283583
459.56854152679443,0.7232142857142857
459.56854152679443,0.7240356083086054
459.56854152679443,0.7248520710059172
459.56854152679443,0.7256637168141593
459.56854152679443,0.7264705882352941
461.0365778207779,0.7243401759530792
461.0365778207779,0.7222222222222222
461.0365778207779,0.7201166180758017
461.0365778207779,0.7180232558139535
461.0365778207779,0.7159420289855073
461.0365778207779,0.7138728323699421
461.0365778207779,0.7118155619596542
461.0365778207779,0.7097701149425287
461.0365778207779,0.7077363896848138
461.0365778207779,0.7057142857142857
461.50461411476135,0.7037037037037037
461.50461411476135,0.7017045454545454
461.50461411476135,0.7025495750708215
461.50461411476135,0.7033898305084746
461.50461411476135,0.704225352112676
461.50461411476135,0.7050561797752809
461.50461411476135,0.7058823529411765
461.50461411476135,0.7067039106145251
461.50461411476135,0.7075208913649025
461.50461411476135,0.7083333333333334
461.9137753248215,0.7091412742382271
461.9137753248215,0.7099447513812155
461.9137753248215,0.7107438016528925
461.9137753248215,0.7115384615384616
461.9137753248215,0.7123287671232876
461.9137753248215,0.7131147540983607
461.9137753248215,0.7138964577656676
461.9137753248215,0.7146739130434783
461.9137753248215,0.7154471544715447
461.9137753248215,0.7162162162162162
468.2792184352875,0.7169811320754716
468.2792184352875,0.717741935483871
468.2792184352875,0.7184986595174263
468.2792184352875,0.7192513368983957
468.2792184352875,0.72
468.2792184352875,0.7207446808510638
468.2792184352875,0.7214854111405835
468.2792184352875,0.7222222222222222
468.2792184352875,0.7229551451187335
468.2792184352875,0.7236842105263158
469.88939011096954,0.7244094488188977
469.88939011096954,0.725130890052356
469.88939011096954,0.7258485639686684
469.88939011096954,0.7265625
469.88939011096954,0.7272727272727273
469.88939011096954,0.727979274611399
469.88939011096954,0.7286821705426356
469.88939011096954,0.729381443298969
469.88939011096954,0.7300771208226221
469.88939011096954,0.7307692307692307
474.4284940958023,0.731457800511509
474.4284940958023,0.7321428571428571
474.4284940958023,0.7302798982188295
474.4284940958023,0.7284263959390863
474.4284940958023,0.7291139240506329
474.4284940958023,0.7272727272727273
474.4284940958023,0.72544080604534
474.4284940958023,0.7261306532663316
474.4284940958023,0.7243107769423559
474.4284940958023,0.7225
484.546244263649,0.7206982543640897
484.546244263649,0.7189054726368159
484.546244263649,0.71712158808933
484.546244263649,0.7153465346534653
484.546244263649,0.7160493827160493
484.546244263649,0.7167487684729064
484.546244263649,0.7174447174447175
484.546244263649,0.7156862745098039
484.546244263649,0.7163814180929096
484.546244263649,0.7146341463414634
504.69343197345734,0.7153284671532847
504.69343197345734,0.7160194174757282
504.69343197345734,0.7167070217917676
504.69343197345734,0.717391304347826
504.69343197345734,0.7180722891566265
504.69343197345734,0.71875
504.69343197345734,0.7194244604316546
504.69343197345734,0.7200956937799043
504.69343197345734,0.720763723150358
504.69343197345734,0.7214285714285714
508.03152549266815,0.7220902612826603
508.03152549266815,0.7203791469194313
508.03152549266815,0.7210401891252955
508.03152549266815,0.7216981132075472
508.03152549266815,0.7223529411764706
508.03152549266815,0.7206572769953051
508.03152549266815,0.7189695550351288
508.03152549266815,0.7172897196261683
508.03152549266815,0.7156177156177156
508.03152549266815,0.713953488372093
516.357426404953,0.7146171693735499
516.357426404953,0.7152777777777778
516.357426404953,0.7159353348729792
516.357426404953,0.716589861751152
516.357426404953,0.7172413793103448
516.357426404953,0.7178899082568807
516.357426404953,0.7185354691075515
516.357426404953,0.7191780821917808
516.357426404953,0.7198177676537585
516.357426404953,0.7204545454545455
516.4924215078354,0.7210884353741497
516.4924215078354,0.7217194570135747
516.4924215078354,0.7223476297968398
516.4924215078354,0.722972972972973
516.4924215078354,0.7235955056179775
516.4924215078354,0.7219730941704036
516.4924215078354,0.7203579418344519
516.4924215078354,0.7209821428571429
516.4924215078354,0.7193763919821826
516.4924215078354,0.7177777777777777
543.2914110422134,0.7184035476718403
543.2914110422134,0.7190265486725663
543.2914110422134,0.7196467991169978
543.2914110422134,0.7202643171806168
543.2914110422134,0.7208791208791209
543.2914110422134,0.7214912280701754
543.2914110422134,0.7221006564551422
543.2914110422134,0.722707423580786
543.2914110422134,0.7233115468409586
543.2914110422134,0.7239130434782609
557.2203433513641,0.7245119305856833
557.2203433513641,0.7251082251082251
557.2203433513641,0.7257019438444925
557.2203433513641,0.7262931034482759
557.2203433513641,0.7268817204301076
557.2203433513641,0.7274678111587983
557.2203433513641,0.7259100642398287
557.2203433513641,0.7264957264957265
557.2203433513641,0.7270788912579957
557.2203433513641,0.7276595744680852
563.7594473361969,0.7282377919320594
563.7594473361969,0.7288135593220338
563.7594473361969,0.7293868921775899
563.7594473361969,0.729957805907173
563.7594473361969,0.7305263157894737
563.7594473361969,0.7310924369747899
563.7594473361969,0.7316561844863732
563.7594473361969,0.7322175732217573
563.7594473361969,0.732776617954071
563.7594473361969,0.7333333333333333
569.546244263649,0.7318087318087318
569.546244263649,0.7323651452282157
569.546244263649,0.7329192546583851
569.546244263649,0.7334710743801653
569.546244263649,0.7319587628865979
569.546244263649,0.7325102880658436
569.546244263649,0.731006160164271
569.546244263649,0.7315573770491803
569.546244263649,0.7300613496932515
569.546244263649,0.7306122448979592
587.445739030838,0.7311608961303462
587.445739030838,0.7317073170731707
587.445739030838,0.7322515212981744
587.445739030838,0.7327935222672065
587.445739030838,0.7333333333333333
587.445739030838,0.7338709677419355
587.445739030838,0.7344064386317908
587.445739030838,0.7349397590361446
587.445739030838,0.7354709418837675
587.445739030838,0.736
627.8183224201202,0.7365269461077845
627.8183224201202,0.7370517928286853
627.8183224201202,0.7375745526838966
627.8183224201202,0.7380952380952381
627.8183224201202,0.7386138613861386
627.8183224201202,0.7391304347826086
627.8183224201202,0.7396449704142012
627.8183224201202,0.7401574803149606
627.8183224201202,0.7406679764243614
627.8183224201202,0.7411764705882353
638.9848430156708,0.7416829745596869
638.9848430156708,0.7421875
638.9848430156708,0.7426900584795322
638.9848430156708,0.7431906614785992
638.9848430156708,0.7436893203883496
638.9848430156708,0.7441860465116279
638.9848430156708,0.7446808510638298
638.9848430156708,0.7451737451737451
638.9848430156708,0.7456647398843931
638.9848430156708,0.7461538461538462
642.2081507444382,0.746641074856046
642.2081507444382,0.7471264367816092
642.2081507444382,0.7476099426386233
642.2081507444382,0.7480916030534351
642.2081507444382,0.7485714285714286
642.2081507444382,0.7490494296577946
642.2081507444382,0.7495256166982922
642.2081507444382,0.75
642.2081507444382,0.7504725897920604
642.2081507444382,0.7509433962264151
651.369619011879,0.7495291902071564
651.369619011879,0.75
651.369619011879,0.7504690431519699
651.369619011879,0.7490636704119851
651.369619011879,0.7476635514018691
651.369619011879,0.746268656716418
651.369619011879,0.74487895716946
651.369619011879,0.7453531598513011
651.369619011879,0.7439703153988868
651.369619011879,0.7444444444444445
695.5512965917587,0.7430683918669131
695.5512965917587,0.7416974169741697
695.5512965917587,0.7403314917127072
695.5512965917587,0.7389705882352942
695.5512965917587,0.7376146788990826
695.5512965917587,0.7362637362637363
695.5512965917587,0.7349177330895795
695.5512965917587,0.7335766423357665
695.5512965917587,0.73224043715847
695.5512965917587,0.730909090909091
707.6518018245697,0.7313974591651543
707.6518018245697,0.7318840579710145
707.6518018245697,0.7305605786618445
707.6518018245697,0.7310469314079422
707.6518018245697,0.7315315315315315
707.6518018245697,0.7320143884892086
707.6518018245697,0.7324955116696589
707.6518018245697,0.7311827956989247
707.6518018245697,0.7298747763864043
707.6518018245697,0.7285714285714285
732.6122596263885,0.7272727272727273
732.6122596263885,0.7277580071174378
732.6122596263885,0.7282415630550622
732.6122596263885,0.7287234042553191
732.6122596263885,0.7292035398230089
732.6122596263885,0.7296819787985865
732.6122596263885,0.7301587301587301
732.6122596263885,0.7306338028169014
732.6122596263885,0.7311072056239016
732.6122596263885,0.7315789473684211
754.7249574661255,0.7320490367775832
754.7249574661255,0.7325174825174825
754.7249574661255,0.7329842931937173
754.7249574661255,0.7334494773519163
754.7249574661255,0.7339130434782609
754.7249574661255,0.734375
754.7249574661255,0.7348353552859619
754.7249574661255,0.7352941176470589
754.7249574661255,0.7357512953367875
754.7249574661255,0.7362068965517241
762.0487704277039,0.7366609294320138
762.0487704277039,0.7353951890034365
762.0487704277039,0.7358490566037735
762.0487704277039,0.7345890410958904
762.0487704277039,0.7333333333333333
762.0487704277039,0.7320819112627986
762.0487704277039,0.7308347529812607
762.0487704277039,0.7312925170068028
762.0487704277039,0.7317487266553481
762.0487704277039,0.7322033898305085
782.3086559772491,0.7326565143824028
782.3086559772491,0.7331081081081081
782.3086559772491,0.7335581787521079
782.3086559772491,0.734006734006734
782.3086559772491,0.7327731092436974
782.3086559772491,0.7332214765100671
782.3086559772491,0.7319932998324958
782.3086559772491,0.7324414715719063
782.3086559772491,0.7328881469115192
782.3086559772491,0.7333333333333333
829.5391039848328,0.7337770382695508
829.5391039848328,0.7342192691029901
829.5391039848328,0.7346600331674958
829.5391039848328,0.7350993377483444
829.5391039848328,0.7355371900826446
829.5391039848328,0.735973597359736
829.5391039848328,0.7347611202635914
829.5391039848328,0.7335526315789473
829.5391039848328,0.7339901477832512
829.5391039848328,0.7344262295081967
854.9898953437805,0.7332242225859247
854.9898953437805,0.7336601307189542
854.9898953437805,0.734094616639478
854.9898953437805,0.7328990228013029
854.9898953437805,0.7333333333333333
854.9898953437805,0.7321428571428571
854.9898953437805,0.7309562398703403
854.9898953437805,0.7313915857605178
854.9898953437805,0.7302100161550888
854.9898953437805,0.7306451612903225
920.8183224201202,0.7310789049919485
920.8183224201202,0.7315112540192926
920.8183224201202,0.7319422150882825
920.8183224201202,0.7323717948717948
920.8183224201202,0.7328
920.8183224201202,0.7332268370607029
920.8183224201202,0.733652312599681
920.8183224201202,0.7340764331210191
920.8183224201202,0.7344992050874404
920.8183224201202,0.734920634920635
936.4995617866516,0.7337559429477021
936.4995617866516,0.7325949367088608
936.4995617866516,0.731437598736177
936.4995617866516,0.7302839116719243
936.4995617866516,0.7291338582677165
936.4995617866516,0.7279874213836478
936.4995617866516,0.7268445839874411
936.4995617866516,0.7272727272727273
936.4995617866516,0.7261345852895149
936.4995617866516,0.725
954.7249574661255,0.7254290171606864
954.7249574661255,0.7258566978193146
954.7249574661255,0.7262830482115086
954.7249574661255,0.7267080745341615
954.7249574661255,0.7271317829457364
954.7249574661255,0.7275541795665634
954.7249574661255,0.7279752704791345
954.7249574661255,0.7283950617283951
954.7249574661255,0.7288135593220338
954.7249574661255,0.7292307692307692
991.4701242446899,0.7296466973886329
991.4701242446899,0.7300613496932515
991.4701242446899,0.7304747320061256
991.4701242446899,0.7308868501529052
991.4701242446899,0.7312977099236642
991.4701242446899,0.7317073170731707
991.4701242446899,0.7321156773211568
991.4701242446899,0.7325227963525835
991.4701242446899,0.7329286798179059
991.4701242446899,0.7333333333333333
1007.4823168516159,0.7337367624810892
1007.4823168516159,0.7341389728096677
1007.4823168516159,0.7345399698340875
1007.4823168516159,0.7349397590361446
1007.4823168516159,0.7353383458646616
1007.4823168516159,0.7357357357357357
1007.4823168516159,0.7361319340329835
1007.4823168516159,0.7365269461077845
1007.4823168516159,0.7369207772795217
1007.4823168516159,0.7373134328358208
1015.0142805576324,0.736214605067064
1015.0142805576324,0.7351190476190477
1015.0142805576324,0.7340267459138187
1015.0142805576324,0.7329376854599406
1015.0142805576324,0.7318518518518519
1015.0142805576324,0.7307692307692307
1015.0142805576324,0.7296898079763663
1015.0142805576324,0.7286135693215339
1015.0142805576324,0.727540500736377
1015.0142805576324,0.7264705882352941
1026.004175901413,0.7268722466960352
1026.004175901413,0.7272727272727273
1026.004175901413,0.7276720351390923
1026.004175901413,0.7280701754385965
1026.004175901413,0.7284671532846715
1026.004175901413,0.7288629737609329
1026.004175901413,0.7292576419213974
1026.004175901413,0.7296511627906976
1026.004175901413,0.7300435413642961
1026.004175901413,0.7304347826086957
1041.4183894395828,0.7293777134587555
1041.4183894395828,0.7283236994219653
1041.4183894395828,0.7272727272727273
1041.4183894395828,0.7262247838616714
1041.4183894395828,0.7251798561151079
1041.4183894395828,0.7241379310344828
1041.4183894395828,0.7230989956958394
1041.4183894395828,0.7220630372492837
1041.4183894395828,0.721030042918455
1041.4183894395828,0.72
1062.281306385994,0.7203994293865906
1062.281306385994,0.7207977207977208
1062.281306385994,0.7211948790896159
1062.281306385994,0.7215909090909091
1062.281306385994,0.7219858156028369
1062.281306385994,0.7223796033994334
1062.281306385994,0.7227722772277227
1062.281306385994,0.7231638418079096
1062.281306385994,0.7235543018335684
1062.281306385994,0.723943661971831
1067.3797236680984,0.7243319268635724
1067.3797236680984,0.7247191011235955
1067.3797236680984,0.7251051893408135
1067.3797236680984,0.7254901960784313
1067.3797236680984,0.7258741258741259
1067.3797236680984,0.7262569832402235
1067.3797236680984,0.7266387726638772
1067.3797236680984,0.7270194986072424
1067.3797236680984,0.7273991655076495
1067.3797236680984,0.7277777777777777
1073.281306385994,0.7267683772538142
1073.281306385994,0.7257617728531855
1073.281306385994,0.7247579529737206
1073.281306385994,0.7251381215469613
1073.281306385994,0.7241379310344828
1073.281306385994,0.7231404958677686
1073.281306385994,0.7221458046767538
1073.281306385994,0.7211538461538461
1073.281306385994,0.720164609053498
1073.281306385994,0.7191780821917808
1086.3645666837692,0.7181942544459644
1086.3645666837692,0.7172131147540983
1086.3645666837692,0.7162346521145976
1086.3645666837692,0.715258855585831
1086.3645666837692,0.7142857142857143
1086.3645666837692,0.7133152173913043
1086.3645666837692,0.7123473541383989
1086.3645666837692,0.7113821138211383
1086.3645666837692,0.7104194857916103
1086.3645666837692,0.7094594594594594
1108.0487704277039,0.7098515519568152
1108.0487704277039,0.7102425876010782
1108.0487704277039,0.7106325706594886
1108.0487704277039,0.7110215053763441
1108.0487704277039,0.7100671140939597
1108.0487704277039,0.710455764075067
1108.0487704277039,0.7108433734939759
1108.0487704277039,0.7098930481283422
1108.0487704277039,0.7102803738317757
1108.0487704277039,0.7106666666666667
1165.7442903518677,0.711051930758988
1165.7442903518677,0.711436170212766
1165.7442903518677,0.7118193891102258
1165.7442903518677,0.7122015915119363
1165.7442903518677,0.7112582781456953
1165.7442903518677,0.7103174603174603
1165.7442903518677,0.7107001321003963
1165.7442903518677,0.7097625329815304
1165.7442903518677,0.7088274044795784
1165.7442903518677,0.7092105263157895
1181.7056245803833,0.709592641261498
1181.7056245803833,0.7086614173228346
1181.7056245803833,0.709043250327654
1181.7056245803833,0.7081151832460733
1181.7056245803833,0.7071895424836602
1181.7056245803833,0.706266318537859
1181.7056245803833,0.7053455019556715
1181.7056245803833,0.7057291666666666
1181.7056245803833,0.7048114434330299
1181.7056245803833,0.7051948051948052
1202.5828220844269,0.7055771725032426
1202.5828220844269,0.7059585492227979
1202.5828220844269,0.7063389391979301
1202.5828220844269,0.7067183462532299
1202.5828220844269,0.7070967741935484
1202.5828220844269,0.7074742268041238
1202.5828220844269,0.7078507078507078
1202.5828220844269,0.7082262210796915
1202.5828220844269,0.7086007702182285
1202.5828220844269,0.708974358974359
1203.1909058094025,0.7093469910371318
1203.1909058094025,0.7097186700767263
1203.1909058094025,0.7100893997445722
1203.1909058094025,0.7104591836734694
1203.1909058094025,0.710828025477707
1203.1909058094025,0.7111959287531806
1203.1909058094025,0.7115628970775095
1203.1909058094025,0.7119289340101523
1203.1909058094025,0.7122940430925222
1203.1909058094025,0.7126582278481013
1235.3645666837692,0.7130214917825537
1235.3645666837692,0.7133838383838383
1235.3645666837692,0.7137452711223203
1235.3645666837692,0.7141057934508817
1235.3645666837692,0.7144654088050314
1235.3645666837692,0.714824120603015
1235.3645666837692,0.7151819322459222
1235.3645666837692,0.7155388471177945
1235.3645666837692,0.7158948685857321
1235.3645666837692,0.71625
1258.2396762371063,0.7153558052434457
1258.2396762371063,0.7144638403990025
1258.2396762371063,0.7135740971357409
1258.2396762371063,0.7126865671641791
1258.2396762371063,0.7118012422360248
1258.2396762371063,0.7109181141439206
1258.2396762371063,0.7100371747211895
1258.2396762371063,0.7091584158415841
1258.2396762371063,0.7082818294190358
1258.2396762371063,0.7074074074074074
1334.068103313446,0.7077681874229347
1334.068103313446,0.708128078817734
1334.068103313446,0.7084870848708487
1334.068103313446,0.7088452088452089
1334.068103313446,0.7092024539877301
1334.068103313446,0.7095588235294118
1334.068103313446,0.7099143206854345
1334.068103313446,0.7102689486552567
1334.068103313446,0.7106227106227107
1334.068103313446,0.7109756097560975
1385.0437180995941,0.7113276492082826
1385.0437180995941,0.7116788321167883
1385.0437180995941,0.7120291616038882
1385.0437180995941,0.712378640776699
1385.0437180995941,0.7127272727272728
1385.0437180995941,0.7130750605326877
1385.0437180995941,0.713422007255139
1385.0437180995941,0.7137681159420289
1385.0437180995941,0.7141133896260555
1385.0437180995941,0.7144578313253012
1457.6812393665314,0.7148014440433214
1457.6812393665314,0.7151442307692307
1457.6812393665314,0.7154861944777912
1457.6812393665314,0.7158273381294964
1457.6812393665314,0.7149700598802395
1457.6812393665314,0.715311004784689
1457.6812393665314,0.7156511350059738
1457.6812393665314,0.7147971360381862
1457.6812393665314,0.7151370679380215
1457.6812393665314,0.7154761904761905
1466.8427076339722,0.7146254458977408
1466.8427076339722,0.7137767220902613
1466.8427076339722,0.7141162514827996
1466.8427076339722,0.7144549763033176
1466.8427076339722,0.714792899408284
1466.8427076339722,0.7151300236406619
1466.8427076339722,0.7154663518299882
1466.8427076339722,0.714622641509434
1466.8427076339722,0.7149587750294464
1466.8427076339722,0.7152941176470589
1469.413337111473,0.7144535840188014
1469.413337111473,0.7136150234741784
1469.413337111473,0.712778429073857
1469.413337111473,0.711943793911007
1469.413337111473,0.7111111111111111
1469.413337111473,0.7102803738317757
1469.413337111473,0.7094515752625438
1469.413337111473,0.7086247086247086
1469.413337111473,0.7077997671711292
1469.413337111473,0.7069767441860465
1471.867092847824,0.7073170731707317
1471.867092847824,0.7076566125290024
1471.867092847824,0.7079953650057937
1471.867092847824,0.7083333333333334
1471.867092847824,0.7086705202312139
1471.867092847824,0.7090069284064665
1471.867092847824,0.7093425605536332
1471.867092847824,0.7096774193548387
1471.867092847824,0.7100115074798619
1471.867092847824,0.7103448275862069
1532.7300097942352,0.7106773823191733
1532.7300097942352,0.7110091743119266
1532.7300097942352,0.711340206185567
1532.7300097942352,0.7116704805491991
1532.7300097942352,0.7108571428571429
1532.7300097942352,0.7111872146118722
1532.7300097942352,0.7115165336374002
1532.7300097942352,0.7118451025056948
1532.7300097942352,0.7110352673492605
1532.7300097942352,0.7113636363636363
1571.6610300540924,0.7116912599318955
1571.6610300540924,0.7120181405895691
1571.6610300540924,0.7123442808607021
1571.6610300540924,0.7126696832579186
1571.6610300540924,0.7129943502824859
1571.6610300540924,0.7133182844243793
1571.6610300540924,0.713641488162345
1571.6610300540924,0.713963963963964
1571.6610300540924,0.7142857142857143
1571.6610300540924,0.7146067415730337
1726.4965974092484,0.7149270482603816
1726.4965974092484,0.7152466367713004
1726.4965974092484,0.7155655095184771
1726.4965974092484,0.7158836689038032
1726.4965974092484,0.7162011173184357
1726.4965974092484,0.7165178571428571
1726.4965974092484,0.7168338907469343
1726.4965974092484,0.7171492204899778
1726.4965974092484,0.7174638487208009
1726.4965974092484,0.7177777777777777
1739.747254729271,0.7169811320754716
1739.747254729271,0.7161862527716186
1739.747254729271,0.7153931339977851
1739.747254729271,0.7146017699115044
1739.747254729271,0.7138121546961326
1739.747254729271,0.7141280353200883
1739.747254729271,0.7133406835722161
1739.747254729271,0.7136563876651982
1739.747254729271,0.7128712871287128
1739.747254729271,0.7120879120879121
1744.5950146913528,0.712403951701427
1744.5950146913528,0.7127192982456141
1744.5950146913528,0.7130339539978094
1744.5950146913528,0.7133479212253829
1744.5950146913528,0.7136612021857923
1744.5950146913528,0.7139737991266376
1744.5950146913528,0.7142857142857143
1744.5950146913528,0.7145969498910676
1744.5950146913528,0.7149075081610446
1744.5950146913528,0.7152173913043478
1768.8326029777527,0.7155266015200868
1768.8326029777527,0.7158351409978309
1768.8326029777527,0.7161430119176598
1768.8326029777527,0.7164502164502164
1768.8326029777527,0.7167567567567568
1768.8326029777527,0.7170626349892009
1768.8326029777527,0.7173678532901834
1768.8326029777527,0.7176724137931034
1768.8326029777527,0.7179763186221744
1768.8326029777527,0.7182795698924731
1851.3077795505524,0.7185821697099892
1851.3077795505524,0.7188841201716738
1851.3077795505524,0.7191854233654876
1851.3077795505524,0.7194860813704497
1851.3077795505524,0.7197860962566844
1851.3077795505524,0.7200854700854701
1851.3077795505524,0.7203842049092849
1851.3077795505524,0.720682302771855
1851.3077795505524,0.7209797657082002
1851.3077795505524,0.7212765957446808
1870.2905346155167,0.7215727948990436
1870.2905346155167,0.721868365180467
1870.2905346155167,0.7221633085896076
1870.2905346155167,0.722457627118644
1870.2905346155167,0.7227513227513227
1870.2905346155167,0.7230443974630021
1870.2905346155167,0.723336853220697
1870.2905346155167,0.7236286919831224
1870.2905346155167,0.7239199157007377
1870.2905346155167,0.7242105263157895
1896.1736608743668,0.7245005257623555
1896.1736608743668,0.7247899159663865
1896.1736608743668,0.7250786988457503
1896.1736608743668,0.7253668763102725
1896.1736608743668,0.7256544502617801
1896.1736608743668,0.7259414225941423
1896.1736608743668,0.7262277951933125
1896.1736608743668,0.7265135699373695
1896.1736608743668,0.7267987486965589
1896.1736608743668,0.7270833333333333
1958.8224983215332,0.7273673257023934
1958.8224983215332,0.7276507276507277
1958.8224983215332,0.7279335410176532
1958.8224983215332,0.7282157676348547
1958.8224983215332,0.7284974093264248
1958.8224983215332,0.7287784679089027
1958.8224983215332,0.7290589451913133
1958.8224983215332,0.7293388429752066
1958.8224983215332,0.7296181630546955
1958.8224983215332,0.7298969072164948
2139.418389439583,0.7301750772399588
2139.418389439583,0.7304526748971193
2139.418389439583,0.7307297019527236
2139.418389439583,0.731006160164271
2139.418389439583,0.7312820512820513
2139.418389439583,0.7315573770491803
2139.418389439583,0.7318321392016377
2139.418389439583,0.7321063394683026
2139.418389439583,0.7323799795709908
2139.418389439583,0.7326530612244898
2142.8885136842728,0.7319062181447502
2142.8885136842728,0.7311608961303462
2142.8885136842728,0.7314343845371313
2142.8885136842728,0.7317073170731707
2142.8885136842728,0.7319796954314721
2142.8885136842728,0.7322515212981744
2142.8885136842728,0.7325227963525835
2142.8885136842728,0.7327935222672065
2142.8885136842728,0.7320525783619818
2142.8885136842728,0.7323232323232324
2319.5281229019165,0.7325933400605449
2319.5281229019165,0.7328629032258065
2319.5281229019165,0.7331319234642497
2319.5281229019165,0.7334004024144869
2319.5281229019165,0.7336683417085427
2319.5281229019165,0.7339357429718876
2319.5281229019165,0.7342026078234705
2319.5281229019165,0.7344689378757515
2319.5281229019165,0.7347347347347347
2319.5281229019165,0.735
2543.3199721574783,0.7352647352647352
2543.3199721574783,0.7355289421157685
2543.3199721574783,0.7357926221335992
2543.3199721574783,0.7360557768924303
2543.3199721574783,0.736318407960199
2543.3199721574783,0.7365805168986084
2543.3199721574783,0.7368421052631579
2543.3199721574783,0.7371031746031746
2543.3199721574783,0.7373637264618434
2543.3199721574783,0.7376237623762376
2781.1677321195602,0.7368941641938674
2781.1677321195602,0.7371541501976284
2781.1677321195602,0.736426456071076
2781.1677321195602,0.7366863905325444
2781.1677321195602,0.7369458128078817
2781.1677321195602,0.7372047244094488
2781.1677321195602,0.7374631268436578
2781.1677321195602,0.737721021611002
2781.1677321195602,0.7379784102060843
2781.1677321195602,0.7372549019607844
2912.670258283615,0.7375122428991185
2912.670258283615,0.7377690802348337
2912.670258283615,0.7380254154447703
2912.670258283615,0.73828125
2912.670258283615,0.7385365853658536
2912.670258283615,0.7387914230019493
2912.670258283615,0.73904576436222
2912.670258283615,0.7392996108949417
2912.670258283615,0.7395529640427599
2912.670258283615,0.7398058252427184
3088.040753722191,0.7400581959262852
3088.040753722191,0.7403100775193798
3088.040753722191,0.7405614714424008
3088.040753722191,0.7408123791102514
3088.040753722191,0.7410628019323672
3088.040753722191,0.7413127413127413
3088.040753722191,0.7415621986499518
3088.040753722191,0.7418111753371869
3088.040753722191,0.7420596727622714
3088.040753722191,0.7423076923076923
3108.5647007226944,0.7425552353506244
3108.5647007226944,0.7428023032629558
3108.5647007226944,0.7430488974113135
3108.5647007226944,0.7432950191570882
3108.5647007226944,0.7435406698564593
3108.5647007226944,0.7437858508604207
3108.5647007226944,0.7440305635148042
3108.5647007226944,0.7442748091603053
3108.5647007226944,0.7445185891325071
3108.5647007226944,0.7447619047619047
3178.8742331266403,0.7450047573739296
3178.8742331266403,0.7452471482889734
3178.8742331266403,0.7454890788224121
3178.8742331266403,0.74573055028463
3178.8742331266403,0.7459715639810427
3178.8742331266403,0.7462121212121212
3178.8742331266403,0.7464522232734153
3178.8742331266403,0.7466918714555766
3178.8742331266403,0.7469310670443815
3178.8742331266403,0.7471698113207547
4168.861164093018,0.7474081055607917
4168.861164093018,0.7476459510357816
4168.861164093018,0.7478833490122295
4168.861164093018,0.7481203007518797
4168.861164093018,0.748356807511737
4168.861164093018,0.7485928705440901
4168.861164093018,0.7488284910965324
4168.861164093018,0.7490636704119851
4168.861164093018,0.7492984097287184
4168.861164093018,0.7495327102803738
4718.595349788666,0.7497665732959851
4718.595349788666,0.75
4718.595349788666,0.750232991612302
4718.595349788666,0.750465549348231
4718.595349788666,0.7506976744186047
4718.595349788666,0.7509293680297398
4718.595349788666,0.7511606313834726
4718.595349788666,0.75139146567718
4718.595349788666,0.7516218721037998
4718.595349788666,0.7518518518518519
5201.337552189827,0.7520814061054579
5201.337552189827,0.7523105360443623
5201.337552189827,0.7516158818097877
5201.337552189827,0.7509225092250923
5201.337552189827,0.7511520737327189
5201.337552189827,0.7513812154696132
5201.337552189827,0.7516099356025759
5201.337552189827,0.7518382352941176
5201.337552189827,0.7520661157024794
5201.337552189827,0.7513761467889908
6164.772851467133,0.7516040329972502
6164.772851467133,0.7509157509157509
6164.772851467133,0.7511436413540714
6164.772851467133,0.7513711151736746
6164.772851467133,0.7515981735159817
6164.772851467133,0.7518248175182481
6164.772851467133,0.7520510483135825
6164.772851467133,0.7522768670309654
6164.772851467133,0.7525022747952684
6164.772851467133,0.7527272727272727
6365.879620552063,0.7529518619436876
6365.879620552063,0.7531760435571688
6365.879620552063,0.7533998186763372
6365.879620552063,0.7536231884057971
6365.879620552063,0.7538461538461538
6365.879620552063,0.7540687160940326
6365.879620552063,0.7542908762420958
6365.879620552063,0.7545126353790613
6365.879620552063,0.7547339945897205
6365.879620552063,0.7549549549549549
29934.88304889202,0.7551755175517552
29934.88304889202,0.7553956834532374
29934.88304889202,0.7547169811320755
29934.88304889202,0.7549371633752244
29934.88304889202,0.7542600896860987
29934.88304889202,0.7544802867383512
29934.88304889202,0.7547000895255148
29934.88304889202,0.7549194991055456
29934.88304889202,0.7551385165326184
29934.88304889202,0.7553571428571428


==> data/aids_2.csv <==
distance, meanAcc, stdAcc
2.8284, 0.9986, 0.0043
2.8284, 0.9986, 0.0043
4.2426, 0.9958, 0.0042
4.8083, 0.9958, 0.0042
7.0711, 0.9964, 0.0040
8.4853, 0.9967, 0.0037
31.1127, 0.9945, 0.0057

==> data/aids_4.csv <==
distance, meanAcc, stdAcc
14.1421, 0.9971, 0.0086
26.4458, 0.9983, 0.0050
35.3553, 0.9935, 0.0087
48.0833, 0.9943, 0.0082
60.8112, 0.9934, 0.0088
89.3783, 0.9911, 0.0087
427.0925, 0.9885, 0.0081

==> data/aids_6.csv <==
distance, meanAcc, stdAcc
67.8822, 1.0000, 0.0000
135.3402, 0.9983, 0.0050
228.4662, 0.9989, 0.0033
304.6216, 0.9992, 0.0025
394.2120, 0.9980, 0.0031
652.5181, 0.9944, 0.0056
2726.6038, 0.9900, 0.0067

==> data/bzr_2.csv <==
distance, meanAcc, stdAcc
2.8284, 0.9526, 0.0158
2.8284, 0.9526, 0.0158
2.8284, 0.9526, 0.0158
7.0711, 0.8250, 0.0107
9.8995, 0.8419, 0.0097
14.1421, 0.8108, 0.0121
33.9411, 0.8024, 0.0230

==> data/bzr_4.csv <==
distance, meanAcc, stdAcc
16.9706, 1.0000, 0.0000
32.5269, 0.9462, 0.0353
43.8406, 0.9105, 0.0241
66.4680, 0.8600, 0.0268
100.4092, 0.8484, 0.0207
141.4214, 0.8324, 0.0265
394.5656, 0.8317, 0.0353

==> data/bzr_6.csv <==
distance, meanAcc, stdAcc
110.3087, 1.0000, 0.0000
210.7178, 0.9231, 0.0000
274.3574, 0.8947, 0.0000
543.0580, 0.8560, 0.0196
967.3221, 0.8452, 0.0241
1190.7678, 0.8378, 0.0209
3531.2913, 0.8439, 0.0293

==> data/mut_2.csv <==
distance, meanAcc, stdAcc
0.0000, 0.8133, 0.0106
2.8284, 0.7865, 0.0091
5.6569, 0.7744, 0.0064
7.0711, 0.7631, 0.0047
9.8995, 0.7638, 0.0061
18.3848, 0.7622, 0.0078
128.6934, 0.7537, 0.0097


==> data/mut_4.csv <==
distance, meanAcc, stdAcc
16.9706, 0.8500, 0.0177
32.5269, 0.8356, 0.0127
52.3259, 0.8116, 0.0149
77.7817, 0.7962, 0.0156
121.2688, 0.8049, 0.0142
224.8600, 0.8043, 0.0101
847.1139, 0.8000, 0.0077

==> data/mut_6.csv <==
distance, meanAcc, stdAcc
152.7351, 0.8613, 0.0148
254.5584, 0.8136, 0.0123
421.4356, 0.8184, 0.0103
619.1427, 0.7931, 0.0137
1004.4452, 0.8037, 0.0131
2065.7418, 0.7992, 0.0124
6873.0776, 0.8030, 0.0118

==> data/nc_2.csv <==
distance, meanAcc, stdAcc
4.2426, 0.7950, 0.0212
5.6569, 0.7895, 0.0181
8.4853, 0.7459, 0.0184
9.8995, 0.7414, 0.0183
12.7279, 0.7287, 0.0157
16.9706, 0.7265, 0.0138
100.4092, 0.7138, 0.0134

==> data/nc_4.csv <==
distance, meanAcc, stdAcc
31.1127, 0.8365, 0.0383
62.2254, 0.8310, 0.0303
90.5097, 0.8182, 0.0279
123.0366, 0.8108, 0.0249
155.5635, 0.7848, 0.0184
211.5663, 0.7652, 0.0141
1018.2337, 0.7475, 0.0131

==> data/nc_6.csv <==
distance, meanAcc, stdAcc
216.9404, 0.8797, 0.0390
414.6474, 0.8618, 0.0163
616.8799, 0.8515, 0.0154
952.8971, 0.8163, 0.0151
1286.9343, 0.8092, 0.0141
1810.4762, 0.7813, 0.0152
8780.8516, 0.7549, 0.0155
